Scalable and interpretable product recommendations via overlapping co-clustering

We consider the problem of generating interpretable recommendations by identifying overlapping co-clusters of clients and products, based only on positive or implicit feedback. Our approach is applicable on very large datasets because it exhibits almost linear complexity in the input examples and the number of co-clusters. We show, both on real industrial data and on publicly available datasets, that the recommendation accuracy of our algorithm is competitive to that of state-of-art matrix factorization techniques. In addition, our technique has the advantage of offering recommendations that are textually and visually interpretable. Finally, we examine how to implement our technique efficiently on Graphical Processing Units (GPUs).

==> Overlapping CoClusters (2017)/data/CR_IBM10it_may22_lam0.dat <==
5.000000000000000000e+00 6.120582535282882430e-01 9.999999999999998890e-01 2.262537993720785956e-01 9.999999999999998890e-01 9.999999999999998890e-01 3.232199999999999818e+03 7.703999999999999204e+01 1.696916299559476871e+00 2.184804650533802128e+00
1.000000000000000000e+01 6.193627017604725893e-01 9.999999999999998890e-01 1.978848627444058372e-01 9.999999999999998890e-01 9.999999999999998890e-01 2.378289999999999964e+03 4.575999999999999801e+01 2.015859030837010124e+00 3.215208868459989322e+00
2.000000000000000000e+01 5.716102053640577108e-01 9.999999999999998890e-01 2.046144801545763947e-01 9.999999999999998890e-01 9.999999999999998890e-01 1.904170000000000073e+03 2.371000000000000085e+01 2.088986784140972830e+00 5.148492632147990022e+00
3.000000000000000000e+01 5.137672676026927565e-01 9.999999999999998890e-01 2.301378326582942391e-01 9.999999999999998890e-01 9.999999999999998890e-01 1.624223333333333358e+03 1.580333333333333456e+01 2.088546255506612326e+00 6.587359740435158706e+00
4.000000000000000000e+01 4.981624208687021604e-01 9.974999999999999423e-01 2.429228459192651901e-01 9.999999999999998890e-01 9.995594713656387187e-01 1.331779999999999745e+03 1.207249999999999979e+01 2.127753303964762033e+00 7.219994592402194655e+00
5.000000000000000000e+01 4.547626447499397151e-01 9.939999999999998836e-01 2.848760168111439395e-01 9.999999999999998890e-01 9.986784140969163781e-01 1.207794000000000096e+03 9.425999999999998380e+00 2.077533039647581514e+00 8.242449641746418365e+00
7.000000000000000000e+01 3.500210421611877898e-01 9.714285714285714191e-01 3.374063020532190316e-01 9.999999999999998890e-01 9.911894273127754840e-01 1.022145714285714348e+03 7.644285714285711464e+00 2.366079295154187356e+00 1.015792889009029665e+01
9.000000000000000000e+01 3.352006955549726719e-01 9.433333333333334680e-01 3.605481999373838509e-01 9.999999999999998890e-01 9.775330396475772066e-01 7.910288888888889005e+02 6.694444444444437536e+00 2.676651982378856154e+00 1.063656887927504258e+01
1.100000000000000000e+02 2.994967278662039045e-01 9.454545454545454364e-01 3.656666289521009472e-01 9.999999999999998890e-01 9.740088105726871781e-01 6.746399999999999864e+02 6.461818181818180129e+00 3.189427312775327650e+00 1.123344599161790214e+01
1.500000000000000000e+02 2.232048811335272387e-01 8.366666666666667806e-01 4.388202422029754413e-01 9.999053670406921057e-01 9.105726872246695525e-01 4.693653333333332967e+02 4.070666666666666877e+00 3.474889867841406410e+00 1.264522103555468213e+01
2.000000000000000000e+02 1.314418632830904599e-01 4.939999999999999392e-01 5.430344401304922908e-01 9.869271326213330253e-01 7.066079295154183981e-01 2.172994999999999948e+02 1.642999999999999794e+00 8.688986784140968922e+00 1.444505880762436512e+01
2.500000000000000000e+02 1.031367125876803126e-01 3.164000000000000146e-01 5.920975769840979286e-01 9.259023928619710686e-01 6.555066079295154280e-01 1.292327999999999975e+02 1.197200000000000708e+00 2.085682819383259101e+01 1.518270920643466582e+01


==> Overlapping CoClusters (2017)/data/CR_IBM10it_may22_lam10.dat <==
5.000000000000000000e+00 6.122934067205731967e-01 1.000000000000000000e+00 2.298845979332030665e-01 1.000000000000000000e+00 1.000000000000000000e+00 3.210599999999999909e+03 7.600000000000000000e+01 1.674008810572692685e+00 2.170204136812016404e+00
1.000000000000000000e+01 6.213411660965159067e-01 1.000000000000000000e+00 2.132706067355008561e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.334700000000000273e+03 4.640000000000000568e+01 2.044052863436128575e+00 3.156279572799587374e+00
2.000000000000000000e+01 6.295968780251098851e-01 1.000000000000000000e+00 2.699486694730776626e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.722800000000000182e+03 2.080000000000000071e+01 1.832599118942737304e+00 4.658104637015091143e+00
3.000000000000000000e+01 6.143367576741465275e-01 1.000000000000000000e+00 3.216136929558868762e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.573799999999999500e+03 1.209999999999999964e+01 1.599118942731283077e+00 6.382857915371107360e+00
4.000000000000000000e+01 5.992970821372699541e-01 1.000000000000000000e+00 3.366132405657341065e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.268200000000000045e+03 9.550000000000000711e+00 1.682819383259916535e+00 6.857915371096312995e+00
5.000000000000000000e+01 5.852791110381581063e-01 1.000000000000000000e+00 3.913186665751737237e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.209540000000000418e+03 7.299999999999998934e+00 1.607929515418507815e+00 8.175882114370361720e+00
7.000000000000000000e+01 5.535262147066465355e-01 9.857142857142857650e-01 4.622848106169117344e-01 1.000000000000000000e+00 9.955947136563876310e-01 1.061442857142857747e+03 5.242857142857140218e+00 1.621145374449344478e+00 1.013289171285617840e+01
9.000000000000000000e+01 5.475782484454958521e-01 9.444444444444444198e-01 4.976170268575288991e-01 1.000000000000000000e+00 9.867841409691630039e-01 8.091111111111110858e+02 3.588888888888885464e+00 1.444933920704851049e+00 1.062890360957154456e+01
1.100000000000000000e+02 5.230876652070032273e-01 9.272727272727272485e-01 5.647293323886746208e-01 1.000000000000000000e+00 9.691629955947136388e-01 7.268545454545452458e+02 3.299999999999996270e+00 1.634361233480181586e+00 1.169771528998220234e+01
1.500000000000000000e+02 4.345412182495494435e-01 5.066666666666667096e-01 5.514961050182168867e-01 9.833716371501960429e-01 8.281938325991189398e-01 3.385866666666667015e+02 2.353333333333334831e+00 1.881057268722473808e+00 1.853508178991451771e+01
2.000000000000000000e+02 4.286808101827835338e-01 4.349999999999999978e-01 6.132145408686536792e-01 9.712045423820467871e-01 7.841409691629955825e-01 2.297650000000001000e+02 1.844999999999999751e+00 2.123348017621145445e+00 2.463606867649038534e+01
2.500000000000000000e+02 4.345113183987339145e-01 4.159999999999999809e-01 6.651937233005645878e-01 9.824253075571177662e-01 7.621145374449339593e-01 2.713920000000000528e+02 1.788000000000001144e+00 2.612334801762097758e+00 3.341679059077995362e+01


==> Overlapping CoClusters (2017)/data/CR_IBM10it_may22_lam100.dat <==
5.000000000000000000e+00 6.044967509847635201e-01 1.000000000000000000e+00 2.759575463220564351e-01 1.000000000000000000e+00 1.000000000000000000e+00 3.967400000000000546e+03 7.240000000000000568e+01 1.594713656387669376e+00 2.681762876841755183e+00
1.000000000000000000e+01 6.167369573809602379e-01 1.000000000000000000e+00 2.302259590308825266e-01 1.000000000000000000e+00 1.000000000000000000e+00 3.096699999999999818e+03 6.679999999999999716e+01 2.942731277533030543e+00 4.186426929836034816e+00
2.000000000000000000e+01 6.271331062491565245e-01 1.000000000000000000e+00 2.598354560852261796e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.633550000000000637e+03 5.564999999999999147e+01 4.903083700440511450e+00 7.120589428145734701e+00
3.000000000000000000e+01 6.302338890123994064e-01 1.000000000000000000e+00 2.677251549086623883e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.515766666666665969e+03 5.269999999999998863e+01 6.964757709251081508e+00 1.020319048262856398e+01
4.000000000000000000e+01 6.342764381694553366e-01 1.000000000000000000e+00 2.876185995757911118e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.506375000000000000e+03 5.162500000000003553e+01 9.096916299559447694e+00 1.355346762200843891e+01
5.000000000000000000e+01 6.339186291109017990e-01 1.000000000000000000e+00 2.843070792611726016e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.521000000000000909e+03 4.890000000000002700e+01 1.077092511013213105e+01 1.704069217250204815e+01
7.000000000000000000e+01 6.363381755716367438e-01 1.000000000000000000e+00 2.986078101201155577e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.679199999999999818e+03 4.512857142857143344e+01 1.391629955947134256e+01 2.535406245775126166e+01
9.000000000000000000e+01 6.373869511698317947e-01 1.000000000000000000e+00 3.063720601412965316e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.667177777777777010e+03 4.407777777777776151e+01 1.747577092511007990e+01 3.245180478572535065e+01
1.100000000000000000e+02 6.380662197896778132e-01 1.000000000000000000e+00 3.139839923209563066e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.736245454545453867e+03 4.349090909090912049e+01 2.107488986784137808e+01 4.069041503312342911e+01
1.500000000000000000e+02 6.382045432622529546e-01 1.000000000000000000e+00 2.902091974026226873e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.540633333333333667e+03 4.918666666666668874e+01 3.250220264317177055e+01 5.152021089631247008e+01
2.000000000000000000e+02 6.379129711092412780e-01 1.000000000000000000e+00 2.918222146110864279e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.470765000000000782e+03 5.019500000000000739e+01 4.422466960352412713e+01 6.680451534405491998e+01
2.500000000000000000e+02 6.380235995055308917e-01 1.000000000000000000e+00 2.976544795629637585e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.548384000000000469e+03 4.829599999999997095e+01 5.318942731277525837e+01 8.612897120453965272e+01


==> Overlapping CoClusters (2017)/data/CR_IBM10it_may22_lam20.dat <==
5.000000000000000000e+00 6.090133886364601512e-01 9.999999999999998890e-01 2.418471081669930911e-01 9.999999999999998890e-01 9.999999999999998890e-01 3.323600000000000364e+03 7.493999999999998352e+01 1.650660792951547107e+00 2.246586453967633901e+00
1.000000000000000000e+01 6.232947703386968463e-01 9.999999999999998890e-01 2.271449497508556958e-01 9.999999999999998890e-01 9.999999999999998890e-01 2.366219999999999800e+03 4.574999999999999289e+01 2.015418502202648288e+00 3.198891442476463176e+00
2.000000000000000000e+01 6.318943077362665361e-01 9.999999999999998890e-01 2.949881090927866656e-01 9.999999999999998890e-01 9.999999999999998890e-01 1.806634999999999764e+03 2.476999999999999957e+01 2.182378854625550701e+00 4.884777612545327052e+00
3.000000000000000000e+01 6.294416443704244912e-01 9.999999999999998890e-01 3.391663015899692990e-01 9.999999999999998890e-01 9.999999999999998890e-01 1.465336666666666588e+03 1.789333333333333087e+01 2.364757709251093853e+00 5.942963363525663567e+00
4.000000000000000000e+01 6.268028069658203583e-01 9.999999999999998890e-01 3.602985987137352630e-01 9.999999999999998890e-01 9.999999999999998890e-01 1.141952500000000100e+03 1.490000000000000036e+01 2.625550660792933755e+00 6.175219683655795322e+00
5.000000000000000000e+01 6.171841697991375941e-01 9.979999999999998872e-01 3.925846932259078326e-01 9.999999999999998890e-01 9.999999999999998890e-01 1.040395999999999958e+03 1.266600000000000037e+01 2.790308370044034092e+00 7.050912532107342479e+00
7.000000000000000000e+01 5.977502921054931306e-01 9.957142857142856629e-01 4.552052687039383483e-01 9.999999999999998890e-01 9.999999999999998890e-01 9.681471428571428532e+02 9.888571428571422572e+00 3.050660792951518374e+00 9.232661889955391388e+00
9.000000000000000000e+01 5.917144613457572255e-01 9.888888888888888173e-01 4.787775098322717415e-01 9.999999999999998890e-01 9.999999999999998890e-01 7.598711111111111904e+02 9.192222222222213190e+00 3.648898678414075558e+00 9.439259159118449816e+00
1.100000000000000000e+02 5.893790028696749284e-01 9.927272727272726804e-01 5.043872027632461119e-01 9.999999999999998890e-01 9.999999999999998890e-01 6.865654545454545996e+02 8.663636363636364024e+00 4.201762114537424431e+00 1.040831418142481191e+01
1.500000000000000000e+02 5.861211121348698372e-01 9.726666666666667904e-01 5.510471932149401120e-01 9.999999999999998890e-01 9.999999999999998890e-01 5.846399999999998727e+02 7.947333333333331140e+00 5.269603524229052205e+00 1.266111937271834087e+01
2.000000000000000000e+02 5.889517753948133594e-01 9.745000000000001439e-01 5.843633388454994027e-01 9.999999999999998890e-01 9.995594713656387187e-01 4.971320000000000618e+02 7.086499999999993804e+00 6.266079295154165507e+00 1.433913748817050404e+01
2.500000000000000000e+02 5.986463872692271426e-01 9.727999999999999980e-01 5.837650479190898967e-01 9.999999999999998890e-01 9.999999999999998890e-01 4.459384000000000583e+02 8.030799999999979732e+00 8.874449339207023613e+00 1.646145734757292445e+01


==> Overlapping CoClusters (2017)/data/CR_IBM10it_may22_lam80.dat <==
5.000000000000000000e+00 6.034732453928249862e-01 9.999999999999998890e-01 2.690440420200592153e-01 9.999999999999998890e-01 9.999999999999998890e-01 3.628199999999999818e+03 7.465999999999999659e+01 1.644493392070489168e+00 2.452480735433110404e+00
1.000000000000000000e+01 6.174664987769244995e-01 9.999999999999998890e-01 2.331145112187620327e-01 9.999999999999998890e-01 9.999999999999998890e-01 2.818929999999999836e+03 6.131000000000000227e+01 2.700881057268711416e+00 3.810909828308465919e+00
2.000000000000000000e+01 6.299757367768195060e-01 9.999999999999998890e-01 2.704449067395918727e-01 9.999999999999998890e-01 9.999999999999998890e-01 2.253154999999999745e+03 5.139000000000000057e+01 4.527753303964741072e+00 6.092077869406250734e+00
3.000000000000000000e+01 6.332202766661563231e-01 9.999999999999998890e-01 3.041874574211251847e-01 9.999999999999998890e-01 9.999999999999998890e-01 2.139819999999999709e+03 4.572999999999999687e+01 6.043612334801743202e+00 8.678464242260357508e+00
4.000000000000000000e+01 6.363986462677637679e-01 9.999999999999998890e-01 3.097996805265308407e-01 9.999999999999998890e-01 9.999999999999998890e-01 1.979477499999999964e+03 4.464750000000000085e+01 7.867400881057250217e+00 1.070421792618580525e+01
5.000000000000000000e+01 6.396926982588488908e-01 9.999999999999998890e-01 3.145288762473323341e-01 9.999999999999998890e-01 9.999999999999998890e-01 1.834173999999999978e+03 4.498000000000000398e+01 9.907488986784114715e+00 1.239809382181918984e+01
7.000000000000000000e+01 6.419291047835655739e-01 9.999999999999998890e-01 3.280995983815409578e-01 9.999999999999998890e-01 9.999999999999998890e-01 1.835939999999999600e+03 4.322428571428571331e+01 1.332907488986782241e+01 1.737404353116108524e+01
9.000000000000000000e+01 6.442938188412719036e-01 9.999999999999998890e-01 3.322773363943695712e-01 9.999999999999998890e-01 9.999999999999998890e-01 1.849041111111110922e+03 4.307777777777777573e+01 1.707929515418498312e+01 2.249745842909256410e+01
1.100000000000000000e+02 6.447078657180589367e-01 9.999999999999998890e-01 3.260364934356563826e-01 9.999999999999998890e-01 9.999999999999998890e-01 1.767227272727272521e+03 4.417181818181820319e+01 2.140484581497792860e+01 2.628024874949281298e+01
1.500000000000000000e+02 6.453179842057469306e-01 9.999999999999998890e-01 3.421027640839022221e-01 9.999999999999998890e-01 9.999999999999998890e-01 1.920087333333333163e+03 4.226133333333334718e+01 2.792599118942727188e+01 3.893647424631629406e+01
2.000000000000000000e+02 6.454981469038550967e-01 9.999999999999998890e-01 3.233374974077595776e-01 9.999999999999998890e-01 9.999999999999998890e-01 1.744423999999999978e+03 4.649250000000001393e+01 4.096255506607921859e+01 4.716571583074222218e+01
2.500000000000000000e+02 6.455179941561530743e-01 9.999999999999998890e-01 3.293049222495443851e-01 9.999999999999998890e-01 9.999999999999998890e-01 1.779360400000000254e+03 4.594319999999996895e+01 5.059823788546248835e+01 6.013790725970007145e+01


==> Overlapping CoClusters (2017)/data/CR_IBM_comprops.dat <==
2.000000000000000000e+01 1.000000000000000000e+00 3.033077966512084389e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.964800000000000182e+03 2.664999999999999503e+01
3.000000000000000000e+01 1.000000000000000000e+00 3.765562498721772844e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.750999999999999773e+03 2.223333333333333783e+01
4.000000000000000000e+01 1.000000000000000000e+00 3.655916193896715516e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.398750000000000000e+03 1.770000000000000639e+01
5.000000000000000000e+01 1.000000000000000000e+00 3.869193576115018129e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.302959999999999582e+03 1.359999999999999964e+01
7.000000000000000000e+01 1.000000000000000000e+00 4.245857060607005073e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.131828571428571195e+03 1.199999999999998934e+01
9.000000000000000000e+01 9.888888888888889284e-01 4.728784764933533502e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.097222222222222172e+03 1.014444444444443505e+01
1.100000000000000000e+02 1.000000000000000000e+00 4.887871419578116439e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.061381818181818517e+03 1.130000000000000249e+01
1.500000000000000000e+02 9.933333333333332904e-01 5.201350634924080119e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.065406666666666752e+03 1.053333333333333144e+01
2.000000000000000000e+02 9.849999999999999867e-01 5.338755676312406662e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.040094999999999800e+03 9.204999999999998295e+00
2.500000000000000000e+02 9.759999999999999787e-01 5.371510518251132460e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.013716000000000122e+03 8.779999999999983373e+00


==> Overlapping CoClusters (2017)/data/CR_IBM_may29.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 1.455150977500384857e-01 1.455150977500384857e-01
2.000000000000000000e+00 2.655427276983489682e-01 2.544782934337030400e-01
3.000000000000000000e+00 3.661105894085169843e-01 3.423091127631684438e-01
4.000000000000000000e+00 4.471725564390269803e-01 4.102276600323361833e-01
5.000000000000000000e+00 5.079347752825009721e-01 4.588941656353696663e-01
6.000000000000000000e+00 5.517660584861920903e-01 4.910552790643886722e-01
7.000000000000000000e+00 5.821075239876052354e-01 5.104578351042768913e-01
8.000000000000000000e+00 6.035057322547068281e-01 5.216570759056101680e-01
9.000000000000000000e+00 6.192298687713441163e-01 5.281788986574590394e-01
1.000000000000000000e+01 6.316589333639082149e-01 5.322565287874947426e-01
1.100000000000000000e+01 6.423151939838613877e-01 5.351132904379911626e-01
1.200000000000000000e+01 6.520427451315086165e-01 5.374289465022353829e-01
1.300000000000000000e+01 6.609123551727645873e-01 5.393433393592448333e-01
1.400000000000000000e+01 6.692915516949573540e-01 5.410369529710562508e-01
1.500000000000000000e+01 6.774273423583794251e-01 5.425828972231265812e-01
1.600000000000000000e+01 6.846545601651269353e-01 5.439539217676534477e-01
1.700000000000000000e+01 6.914300812842518740e-01 5.452044729501678288e-01
1.800000000000000000e+01 6.981075179286648780e-01 5.463603170082445004e-01
1.900000000000000000e+01 7.043933910670088228e-01 5.474335008770478961e-01
2.000000000000000000e+01 7.100843611900711227e-01 5.483902585760752624e-01
2.100000000000000000e+01 7.157023116875854685e-01 5.492783449683621422e-01
2.200000000000000000e+01 7.210979037998584973e-01 5.501018276920589534e-01
2.300000000000000000e+01 7.261704866074566445e-01 5.508495025087535302e-01
2.400000000000000000e+01 7.309774416398160390e-01 5.515474543107506955e-01
2.500000000000000000e+01 7.352326750224978946e-01 5.521796604871584968e-01
2.600000000000000000e+01 7.397040381302150136e-01 5.527943905785744905e-01
2.700000000000000000e+01 7.436095497729107162e-01 5.533434807523264221e-01
2.800000000000000000e+01 7.474083354575912219e-01 5.538638784476426213e-01
2.900000000000000000e+01 7.509848175366635736e-01 5.543209428503329539e-01
3.000000000000000000e+01 7.544174280477666805e-01 5.547687306063173729e-01
3.100000000000000000e+01 7.578352364117733053e-01 5.551884105463585906e-01
3.200000000000000000e+01 7.610818520517343977e-01 5.556046737436908245e-01
3.300000000000000000e+01 7.643083775378017863e-01 5.560067976419840186e-01
3.400000000000000000e+01 7.673252742820855232e-01 5.563679236865747280e-01
3.500000000000000000e+01 7.703415577131438319e-01 5.567193995318091559e-01
3.600000000000000000e+01 7.730110868736846941e-01 5.570330479836080873e-01
3.700000000000000000e+01 7.757148637494161170e-01 5.573393753759551261e-01
3.800000000000000000e+01 7.781480199419844590e-01 5.576132743387829382e-01
3.900000000000000000e+01 7.808211609207060810e-01 5.578870190291789211e-01
4.000000000000000000e+01 7.832323164535053284e-01 5.581484990902135790e-01
4.100000000000000000e+01 7.855872917964049629e-01 5.583902210316410430e-01
4.200000000000000000e+01 7.877386543141807751e-01 5.586204925426793144e-01
4.300000000000000000e+01 7.899662449127476949e-01 5.588461851450995388e-01
4.400000000000000000e+01 7.919864168156084405e-01 5.590521258160936480e-01
4.500000000000000000e+01 7.940686797536700148e-01 5.592595132652630197e-01
4.600000000000000000e+01 7.959249598694554395e-01 5.594457851620882050e-01
4.700000000000000000e+01 7.978531412344530560e-01 5.596272533039889918e-01
4.800000000000000000e+01 7.998358702420722555e-01 5.598107614185838798e-01
4.900000000000000000e+01 8.016181917685714087e-01 5.599736451175105767e-01


==> Overlapping CoClusters (2017)/data/CR_la0_IBM_may29.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 1.258644681316653524e-01 1.258644681316653524e-01
2.000000000000000000e+00 2.314447162868382979e-01 2.232142961220679178e-01
3.000000000000000000e+00 3.184383265135986574e-01 3.008871279914708263e-01
4.000000000000000000e+00 3.860335428193024110e-01 3.591693405963756192e-01
5.000000000000000000e+00 4.338975869512442518e-01 3.985661301510657339e-01
6.000000000000000000e+00 4.662051563173782998e-01 4.226749508501480568e-01
7.000000000000000000e+00 4.868620406039883552e-01 4.360859805947092105e-01
8.000000000000000000e+00 5.010192271309972245e-01 4.431546417411802441e-01
9.000000000000000000e+00 5.112964616479899194e-01 4.470088107866425631e-01
1.000000000000000000e+01 5.198154703811075361e-01 4.493663014542846890e-01
1.100000000000000000e+01 5.272441820529206735e-01 4.510441074028244679e-01
1.200000000000000000e+01 5.340890710175395517e-01 4.523849816626193676e-01
1.300000000000000000e+01 5.402603451699915516e-01 4.535147939789167526e-01
1.400000000000000000e+01 5.461106391544535699e-01 4.545070371247592056e-01
1.500000000000000000e+01 5.516865773355871250e-01 4.554113674250629407e-01
1.600000000000000000e+01 5.568118896658998951e-01 4.562092689839011839e-01
1.700000000000000000e+01 5.616178972725985874e-01 4.569414291649055437e-01
1.800000000000000000e+01 5.663187651646333087e-01 4.576276512454404144e-01
1.900000000000000000e+01 5.709387708597364330e-01 4.582750905850968559e-01
2.000000000000000000e+01 5.752502874921056053e-01 4.588503676933936015e-01
2.100000000000000000e+01 5.793883297941296862e-01 4.594043746288161700e-01
2.200000000000000000e+01 5.835345278848657058e-01 4.599267733816461146e-01
2.300000000000000000e+01 5.874702387240814394e-01 4.603942551556380325e-01
2.400000000000000000e+01 5.913250361515778319e-01 4.608536769663488242e-01
2.500000000000000000e+01 5.948869529889411201e-01 4.612767048192328856e-01
2.600000000000000000e+01 5.984524062981000370e-01 4.616824501179859208e-01
2.700000000000000000e+01 6.016931095586667277e-01 4.620453397080843128e-01
2.800000000000000000e+01 6.048023710678028797e-01 4.623848628473073430e-01
2.900000000000000000e+01 6.078836804829382823e-01 4.627063339844598167e-01
3.000000000000000000e+01 6.108842853798049921e-01 4.630184354793601131e-01
3.100000000000000000e+01 6.139139137315644534e-01 4.633233388957218590e-01
3.200000000000000000e+01 6.167470015393853311e-01 4.636107687252241649e-01
3.300000000000000000e+01 6.194190659601775950e-01 4.638716641035475763e-01
3.400000000000000000e+01 6.219768208107256946e-01 4.641195115988674402e-01
3.500000000000000000e+01 6.244661178521336842e-01 4.643503830324901549e-01
3.600000000000000000e+01 6.269526487057665021e-01 4.645849258731309939e-01
3.700000000000000000e+01 6.292658558377608458e-01 4.647960747488640854e-01
3.800000000000000000e+01 6.315653720893346090e-01 4.649985034212130719e-01
3.900000000000000000e+01 6.337436473991495678e-01 4.651986627299019572e-01
4.000000000000000000e+01 6.359825026228623779e-01 4.653913135271765533e-01
4.100000000000000000e+01 6.382972120539522898e-01 4.655832062350631073e-01
4.200000000000000000e+01 6.403072619916080344e-01 4.657568694258641950e-01
4.300000000000000000e+01 6.423423012566102930e-01 4.659209705488016051e-01
4.400000000000000000e+01 6.440914975030368472e-01 4.660731338125879697e-01
4.500000000000000000e+01 6.458746697731432285e-01 4.662157010619686348e-01
4.600000000000000000e+01 6.476936941897601940e-01 4.663597945543455081e-01
4.700000000000000000e+01 6.495609740067671556e-01 4.665067046125561112e-01
4.800000000000000000e+01 6.511562078025309175e-01 4.666368307751780908e-01
4.900000000000000000e+01 6.528235390427721274e-01 4.667679070655409435e-01


==> Overlapping CoClusters (2017)/data/ComRec_ML1m_K100_lam_0.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 2.161043692392722315e-02 2.161108154379698040e-02
2.000000000000000000e+00 4.028981190138831991e-02 3.471713908269174337e-02
3.000000000000000000e+00 5.722854361306010940e-02 4.461423451993332817e-02
4.000000000000000000e+00 7.270114567568232433e-02 5.273756401920282749e-02
5.000000000000000000e+00 8.683017312525798115e-02 5.956968264414088526e-02
6.000000000000000000e+00 1.001214751696483940e-01 6.554015446032712688e-02
7.000000000000000000e+00 1.125156090908251555e-01 7.084364826624989231e-02
8.000000000000000000e+00 1.241606763336811775e-01 7.562150070339729302e-02
9.000000000000000000e+00 1.352711423849955741e-01 7.999849885228024760e-02
1.000000000000000000e+01 1.459739844155161503e-01 8.398440072600842077e-02
1.100000000000000000e+01 1.559862907374376662e-01 8.766739611805940413e-02
1.200000000000000000e+01 1.656473996158647766e-01 9.110476802911565697e-02
1.300000000000000000e+01 1.750099153579307010e-01 9.433574847216939785e-02
1.400000000000000000e+01 1.839411959658595608e-01 9.733092546207354478e-02
1.500000000000000000e+01 1.927028394238557707e-01 1.002079768757645206e-01
1.600000000000000000e+01 2.012436096142201647e-01 1.029272334457795313e-01
1.700000000000000000e+01 2.092012058524964635e-01 1.054431084642126482e-01
1.800000000000000000e+01 2.169656740468758338e-01 1.078416281238981089e-01
1.900000000000000000e+01 2.246414776828167259e-01 1.101743666762663443e-01
2.000000000000000000e+01 2.320705821816903824e-01 1.123745071619293434e-01
2.100000000000000000e+01 2.393704080610731255e-01 1.144849972930200160e-01
2.200000000000000000e+01 2.463809764535630498e-01 1.164992192857800812e-01
2.300000000000000000e+01 2.532087067929241764e-01 1.184324396538661006e-01
2.400000000000000000e+01 2.598446258625423111e-01 1.202878992003356406e-01
2.500000000000000000e+01 2.663121750755239603e-01 1.220816610366367572e-01
2.600000000000000000e+01 2.725054331901987648e-01 1.237788750102567642e-01
2.700000000000000000e+01 2.783423265010416259e-01 1.253860303668957454e-01
2.800000000000000000e+01 2.843107359513071253e-01 1.269771519677725391e-01
2.900000000000000000e+01 2.901918041810979121e-01 1.285122367696426293e-01
3.000000000000000000e+01 2.958905535712832990e-01 1.300009254752335364e-01
3.100000000000000000e+01 3.015661667755994424e-01 1.314436796990805234e-01
3.200000000000000000e+01 3.070036922502157317e-01 1.328381820669207458e-01
3.300000000000000000e+01 3.123059292644005946e-01 1.341948821142284753e-01
3.400000000000000000e+01 3.175225936484171729e-01 1.354747234215317730e-01
3.500000000000000000e+01 3.226842295987925602e-01 1.367255305340253357e-01
3.600000000000000000e+01 3.275837183256953833e-01 1.379491475575154447e-01
3.700000000000000000e+01 3.323103215910751529e-01 1.391275404985955477e-01
3.800000000000000000e+01 3.372086217393577279e-01 1.402992821242892429e-01
3.900000000000000000e+01 3.419242734918648274e-01 1.414182417704875905e-01
4.000000000000000000e+01 3.465243722360906720e-01 1.425105438678855030e-01
4.100000000000000000e+01 3.511245060684789476e-01 1.435852962314874970e-01
4.200000000000000000e+01 3.556023043484003998e-01 1.446307529347968801e-01
4.300000000000000000e+01 3.600049536709348796e-01 1.456393246513008333e-01
4.400000000000000000e+01 3.641670451270098696e-01 1.466161287635523447e-01
4.500000000000000000e+01 3.683226889673708038e-01 1.475696067349866747e-01
4.600000000000000000e+01 3.724274019915111977e-01 1.485044766369103264e-01
4.700000000000000000e+01 3.764328478544308743e-01 1.494271575830573850e-01
4.800000000000000000e+01 3.804709130005749507e-01 1.503238516382651158e-01
4.900000000000000000e+01 3.844252025167859688e-01 1.511998161053431378e-01
5.000000000000000000e+01 3.882311562639612079e-01 1.520528669610194117e-01
5.100000000000000000e+01 3.920098271110929455e-01 1.528754550260903178e-01
5.200000000000000000e+01 3.958858117859761494e-01 1.536962697863435978e-01
5.300000000000000000e+01 3.995101085802942320e-01 1.544888947092654119e-01
5.400000000000000000e+01 4.031678939721011212e-01 1.552657702648178595e-01
5.500000000000000000e+01 4.066822620145955636e-01 1.560194740053703621e-01
5.600000000000000000e+01 4.102020459181940915e-01 1.567594676824498046e-01
5.700000000000000000e+01 4.136051661747442987e-01 1.574809800402029170e-01
5.800000000000000000e+01 4.170296875347744292e-01 1.581870418887522667e-01
5.900000000000000000e+01 4.203281664858208866e-01 1.588806621405329800e-01
6.000000000000000000e+01 4.236210349263696551e-01 1.595710445919093501e-01
6.100000000000000000e+01 4.269132779043854908e-01 1.602473693828230794e-01
6.200000000000000000e+01 4.300640393883234935e-01 1.608956840102644392e-01
6.300000000000000000e+01 4.332370869207029518e-01 1.615341881370303545e-01
6.400000000000000000e+01 4.363418160715428762e-01 1.621630249308216865e-01
6.500000000000000000e+01 4.393355429065284867e-01 1.627772664181839912e-01
6.600000000000000000e+01 4.423044557658339926e-01 1.633754500540974819e-01
6.700000000000000000e+01 4.453214685880234613e-01 1.639724442478040500e-01
6.800000000000000000e+01 4.482589201840856408e-01 1.645505481029473360e-01
6.900000000000000000e+01 4.511614679516040560e-01 1.651158596349125984e-01
7.000000000000000000e+01 4.541363998431237614e-01 1.656823097591265948e-01
7.100000000000000000e+01 4.570440752612302537e-01 1.662313306748679498e-01
7.200000000000000000e+01 4.598643724666529042e-01 1.667675834577345140e-01
7.300000000000000000e+01 4.626684299508487253e-01 1.672978429273462297e-01
7.400000000000000000e+01 4.654979267607191051e-01 1.678292212917805171e-01
7.500000000000000000e+01 4.681978663254164341e-01 1.683438742644034480e-01
7.600000000000000000e+01 4.708207554046368037e-01 1.688500789020775938e-01
7.700000000000000000e+01 4.735116518821262943e-01 1.693456957540820929e-01
7.800000000000000000e+01 4.761076663617039295e-01 1.698295889534646996e-01
7.900000000000000000e+01 4.786494344219706654e-01 1.703021836349236096e-01
8.000000000000000000e+01 4.813043080126655493e-01 1.707878501738960275e-01
8.100000000000000000e+01 4.838086521547902974e-01 1.712578031639427067e-01
8.200000000000000000e+01 4.863002886627997845e-01 1.717236272341393921e-01
8.300000000000000000e+01 4.886884548188689115e-01 1.721688179435876542e-01
8.400000000000000000e+01 4.911627035929583829e-01 1.726176572267480724e-01
8.500000000000000000e+01 4.935508575384038310e-01 1.730450618492487547e-01
8.600000000000000000e+01 4.959597427015562943e-01 1.734725039301281413e-01
8.700000000000000000e+01 4.983156364947753381e-01 1.739070413478426003e-01
8.800000000000000000e+01 5.006094469354450682e-01 1.743258195250206866e-01
8.900000000000000000e+01 5.028590238350877373e-01 1.747295436791017342e-01
9.000000000000000000e+01 5.050708397057636079e-01 1.751336048447281191e-01
9.100000000000000000e+01 5.072573474469561639e-01 1.755264300041083914e-01
9.200000000000000000e+01 5.094731861590120481e-01 1.759140212368420220e-01
9.300000000000000000e+01 5.117045799479881252e-01 1.763051247556788881e-01
9.400000000000000000e+01 5.138689718501221471e-01 1.766880523268497261e-01
9.500000000000000000e+01 5.159691698355538536e-01 1.770595191146407399e-01
9.600000000000000000e+01 5.180962476179743481e-01 1.774305467309506557e-01
9.700000000000000000e+01 5.201642385051221673e-01 1.777882108563165198e-01
9.800000000000000000e+01 5.222604734275124727e-01 1.781378956201396246e-01
9.900000000000000000e+01 5.242332074861297819e-01 1.784792466537150901e-01
1.000000000000000000e+02 5.262825376776153474e-01 1.788311756491841875e-01
1.010000000000000000e+02 5.284586102326345181e-01 1.791872903513526960e-01
1.020000000000000000e+02 5.305091572294057256e-01 1.795310398859779055e-01
1.030000000000000000e+02 5.324657603931350902e-01 1.798624998879322645e-01
1.040000000000000000e+02 5.343963589977376305e-01 1.801900126092163545e-01
1.050000000000000000e+02 5.363893684394669403e-01 1.805196883059791424e-01
1.060000000000000000e+02 5.383112627690355145e-01 1.808432228614374193e-01
1.070000000000000000e+02 5.402701016054107797e-01 1.811674125207730635e-01
1.080000000000000000e+02 5.421305184228453200e-01 1.814814172197625475e-01
1.090000000000000000e+02 5.440687388247554823e-01 1.817972408782993765e-01
1.100000000000000000e+02 5.459301727299431528e-01 1.821091620390241916e-01
1.110000000000000000e+02 5.478188110492187013e-01 1.824142594490677227e-01
1.120000000000000000e+02 5.496357020831694751e-01 1.827124816183997580e-01
1.130000000000000000e+02 5.514392298304809925e-01 1.830043879953739960e-01
1.140000000000000000e+02 5.532373849984706382e-01 1.832922251188964236e-01
1.150000000000000000e+02 5.550716400417463614e-01 1.835827638136472428e-01
1.160000000000000000e+02 5.568160381367858180e-01 1.838704218148431713e-01
1.170000000000000000e+02 5.585850392069608983e-01 1.841472064406538267e-01
1.180000000000000000e+02 5.602755056772077413e-01 1.844201993091784397e-01
1.190000000000000000e+02 5.619876368880962758e-01 1.846900056089095521e-01
1.200000000000000000e+02 5.636565020189538977e-01 1.849531778639864898e-01
1.210000000000000000e+02 5.652870931877489458e-01 1.852183874067519220e-01
1.220000000000000000e+02 5.669556939136636275e-01 1.854855100906679377e-01
1.230000000000000000e+02 5.685581169712566885e-01 1.857401645140626112e-01
1.240000000000000000e+02 5.701877555244472262e-01 1.860003516083574837e-01
1.250000000000000000e+02 5.717880612403789531e-01 1.862567431258233541e-01
1.260000000000000000e+02 5.733777856628416991e-01 1.865091218107653714e-01
1.270000000000000000e+02 5.749029729286304624e-01 1.867528557010025014e-01
1.280000000000000000e+02 5.764689172359803715e-01 1.869913724335190430e-01
1.290000000000000000e+02 5.780007485917554311e-01 1.872362276111801116e-01
1.300000000000000000e+02 5.795820075689620543e-01 1.874788765062972984e-01
1.310000000000000000e+02 5.811661547685783580e-01 1.877195867942990093e-01
1.320000000000000000e+02 5.826483189183317979e-01 1.879471416077025947e-01
1.330000000000000000e+02 5.841741767211240388e-01 1.881730642977128276e-01
1.340000000000000000e+02 5.856189901897145278e-01 1.883957228296148090e-01
1.350000000000000000e+02 5.871105906184902468e-01 1.886218193047293212e-01
1.360000000000000000e+02 5.885792995745808831e-01 1.888449591520061088e-01
1.370000000000000000e+02 5.900722524772217259e-01 1.890637722782634866e-01
1.380000000000000000e+02 5.915250687684944220e-01 1.892841068244259795e-01
1.390000000000000000e+02 5.930304602961410376e-01 1.895035928708576067e-01
1.400000000000000000e+02 5.945124121427497466e-01 1.897217122414344703e-01
1.410000000000000000e+02 5.959001083077730687e-01 1.899290047029806305e-01
1.420000000000000000e+02 5.972804703410334870e-01 1.901353658415858017e-01
1.430000000000000000e+02 5.986497916252919715e-01 1.903395939650702751e-01
1.440000000000000000e+02 6.000053321495313341e-01 1.905425400780210166e-01
1.450000000000000000e+02 6.014038392952913981e-01 1.907434016776283214e-01
1.460000000000000000e+02 6.027970783557502488e-01 1.909481358923831029e-01
1.470000000000000000e+02 6.041403777403936415e-01 1.911420577771751339e-01
1.480000000000000000e+02 6.055226304233233270e-01 1.913427358690706348e-01
1.490000000000000000e+02 6.068688470780141397e-01 1.915385327931793391e-01
1.500000000000000000e+02 6.081376162959445386e-01 1.917231710445995163e-01
1.510000000000000000e+02 6.094240729531477108e-01 1.919056215583583302e-01
1.520000000000000000e+02 6.107781405219022686e-01 1.920965325330488693e-01
1.530000000000000000e+02 6.120366813491163738e-01 1.922799229964481382e-01
1.540000000000000000e+02 6.133274627682534508e-01 1.924666548925879350e-01
1.550000000000000000e+02 6.146276974814863792e-01 1.926528677922084987e-01
1.560000000000000000e+02 6.159127646845313775e-01 1.928360089274896993e-01
1.570000000000000000e+02 6.171493905722359452e-01 1.930142379420186072e-01
1.580000000000000000e+02 6.183946038656643607e-01 1.931849145008424362e-01
1.590000000000000000e+02 6.196361162984413973e-01 1.933562968278111360e-01
1.600000000000000000e+02 6.207915748922898658e-01 1.935307414901734080e-01
1.610000000000000000e+02 6.220257903122622389e-01 1.937026933074737223e-01
1.620000000000000000e+02 6.231957454803472851e-01 1.938697358920203062e-01
1.630000000000000000e+02 6.243677223547359212e-01 1.940392324165736981e-01
1.640000000000000000e+02 6.255273057984651608e-01 1.942040021802824978e-01
1.650000000000000000e+02 6.267071491257825144e-01 1.943694988153812087e-01
1.660000000000000000e+02 6.279010446425994374e-01 1.945333278168172031e-01
1.670000000000000000e+02 6.290510552892063512e-01 1.946948270990279117e-01
1.680000000000000000e+02 6.302077747730733259e-01 1.948542581613035563e-01
1.690000000000000000e+02 6.314026796504624839e-01 1.950130897620452608e-01
1.700000000000000000e+02 6.325457607304013630e-01 1.951661236675539812e-01
1.710000000000000000e+02 6.336282157183901198e-01 1.953172745884398098e-01
1.720000000000000000e+02 6.346859886613391843e-01 1.954665243018347820e-01
1.730000000000000000e+02 6.357137158666553711e-01 1.956138995409931747e-01
1.740000000000000000e+02 6.368240548370955878e-01 1.957640982242893624e-01
1.750000000000000000e+02 6.379232343030125651e-01 1.959134199837387347e-01
1.760000000000000000e+02 6.391038962177620908e-01 1.960631640070824577e-01
1.770000000000000000e+02 6.402025467096493783e-01 1.962135356064853564e-01
1.780000000000000000e+02 6.413334510463039040e-01 1.963626772344217175e-01
1.790000000000000000e+02 6.423897488246091969e-01 1.965047025318742702e-01
1.800000000000000000e+02 6.434364723090910676e-01 1.966493361090025926e-01
1.810000000000000000e+02 6.444467405537217530e-01 1.967870468587294974e-01
1.820000000000000000e+02 6.455794031985487846e-01 1.969294170006721800e-01
1.830000000000000000e+02 6.465717718048036300e-01 1.970643828923405450e-01
1.840000000000000000e+02 6.476062395596893229e-01 1.972026476084332569e-01
1.850000000000000000e+02 6.486577178259190779e-01 1.973404145620118733e-01
1.860000000000000000e+02 6.496903527701867187e-01 1.974750505152802760e-01
1.870000000000000000e+02 6.507059866576518914e-01 1.976085854642087858e-01
1.880000000000000000e+02 6.516765169650621248e-01 1.977381348381603288e-01
1.890000000000000000e+02 6.526511502447629454e-01 1.978698830164377920e-01
1.900000000000000000e+02 6.536293623475463166e-01 1.979999449146289947e-01
1.910000000000000000e+02 6.546266033839447385e-01 1.981303825636595017e-01
1.920000000000000000e+02 6.556150463652515858e-01 1.982565175373613431e-01
1.930000000000000000e+02 6.565544538708302236e-01 1.983818448253867606e-01
1.940000000000000000e+02 6.575283196934869068e-01 1.985119340851552172e-01
1.950000000000000000e+02 6.584801054670527121e-01 1.986348254838228300e-01
1.960000000000000000e+02 6.594188665081713863e-01 1.987564765256950583e-01
1.970000000000000000e+02 6.603317108474233699e-01 1.988776018474021356e-01
1.980000000000000000e+02 6.613032236340142811e-01 1.990000101809828725e-01
1.990000000000000000e+02 6.622329963473604364e-01 1.991209646829893709e-01
2.000000000000000000e+02 6.631244789829384700e-01 1.992367331330111846e-01
2.010000000000000000e+02 6.639951816729550149e-01 1.993524244453839800e-01
2.020000000000000000e+02 6.648876837975313814e-01 1.994674581688620774e-01
2.030000000000000000e+02 6.657969179856682018e-01 1.995828321811621842e-01
2.040000000000000000e+02 6.667579061712219923e-01 1.996986517594729893e-01
2.050000000000000000e+02 6.676242828388354589e-01 1.998117736095120500e-01
2.060000000000000000e+02 6.685513943078051913e-01 1.999265660101681996e-01
2.070000000000000000e+02 6.694506452650729189e-01 2.000385297150754638e-01
2.080000000000000000e+02 6.703623110431280452e-01 2.001527348719465693e-01
2.090000000000000000e+02 6.712606211125502487e-01 2.002616530662032768e-01
2.100000000000000000e+02 6.721305694535074648e-01 2.003675120900857420e-01
2.110000000000000000e+02 6.729691353913931362e-01 2.004716786880827994e-01
2.120000000000000000e+02 6.738007453723406925e-01 2.005787596433128150e-01
2.130000000000000000e+02 6.746552629511913812e-01 2.006862177189144281e-01
2.140000000000000000e+02 6.755381981726350515e-01 2.007938354917066792e-01
2.150000000000000000e+02 6.763949471038613881e-01 2.008989219515560642e-01
2.160000000000000000e+02 6.772179809215884694e-01 2.010009796511577629e-01
2.170000000000000000e+02 6.780400918870923554e-01 2.011047543767761625e-01
2.180000000000000000e+02 6.789174395023492847e-01 2.012089210561776031e-01
2.190000000000000000e+02 6.797436052441612198e-01 2.013095046300195368e-01
2.200000000000000000e+02 6.805150995129994884e-01 2.014082074181893223e-01
2.210000000000000000e+02 6.813401621625927440e-01 2.015092878995407288e-01
2.220000000000000000e+02 6.821353381633682433e-01 2.016102017129314528e-01
2.230000000000000000e+02 6.829390512066306762e-01 2.017104557732636028e-01
2.240000000000000000e+02 6.837657277321840255e-01 2.018092624124351586e-01
2.250000000000000000e+02 6.845880899134572095e-01 2.019118332906712221e-01
2.260000000000000000e+02 6.853633463493652433e-01 2.020079954113183363e-01
2.270000000000000000e+02 6.861691770142752667e-01 2.021040944837954878e-01
2.280000000000000000e+02 6.869950496516654681e-01 2.022017665952503263e-01
2.290000000000000000e+02 6.877694691045868058e-01 2.022986866627284330e-01
2.300000000000000000e+02 6.886277031145097149e-01 2.023971621394260456e-01
2.310000000000000000e+02 6.894164341609058111e-01 2.024910243147115541e-01
2.320000000000000000e+02 6.902287603708854302e-01 2.025862072844913930e-01
2.330000000000000000e+02 6.910132408988410857e-01 2.026779162351157737e-01
2.340000000000000000e+02 6.917531374430688773e-01 2.027687205812073734e-01
2.350000000000000000e+02 6.924591682558981498e-01 2.028584279827127246e-01
2.360000000000000000e+02 6.931979073565555094e-01 2.029460141314199662e-01
2.370000000000000000e+02 6.939466893558372540e-01 2.030361364427551996e-01
2.380000000000000000e+02 6.946506105314825819e-01 2.031227459439619021e-01
2.390000000000000000e+02 6.953881183311417802e-01 2.032094005956357197e-01
2.400000000000000000e+02 6.960983580546595828e-01 2.032940748377131124e-01
2.410000000000000000e+02 6.968310867888911631e-01 2.033798488257722026e-01
2.420000000000000000e+02 6.975678029998285679e-01 2.034668549478620136e-01
2.430000000000000000e+02 6.982670917918039066e-01 2.035502338461626093e-01
2.440000000000000000e+02 6.989897047251063533e-01 2.036341192985203219e-01
2.450000000000000000e+02 6.997050069019704610e-01 2.037188250334120709e-01
2.460000000000000000e+02 7.004303715161567245e-01 2.038034716138305835e-01
2.470000000000000000e+02 7.011561665150131128e-01 2.038820336251437326e-01
2.480000000000000000e+02 7.018894129361240575e-01 2.039662992186049018e-01
2.490000000000000000e+02 7.025809431501517377e-01 2.040480033227165535e-01


==> Overlapping CoClusters (2017)/data/ComRec_ML1m_K100_lam_0l1.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 1.817970868737986759e-02 1.818115033163692287e-02
2.000000000000000000e+00 3.353916009511589275e-02 2.865550603084314474e-02
3.000000000000000000e+00 4.752973822002724141e-02 3.647096257205750119e-02
4.000000000000000000e+00 6.023918867157087437e-02 4.269026154214926316e-02
5.000000000000000000e+00 7.221296366099430597e-02 4.803336260929590151e-02
6.000000000000000000e+00 8.348938189619679873e-02 5.271233639091350842e-02
7.000000000000000000e+00 9.401250755897574973e-02 5.684158744974486532e-02
8.000000000000000000e+00 1.038741619593769316e-01 6.054802988240033657e-02
9.000000000000000000e+00 1.133970178714780036e-01 6.395340337282913457e-02
1.000000000000000000e+01 1.224223171368550994e-01 6.706788528632662283e-02
1.100000000000000000e+01 1.312732593838228934e-01 6.998565910809056989e-02
1.200000000000000000e+01 1.395970057054923830e-01 7.268786594492912534e-02
1.300000000000000000e+01 1.476891617820637326e-01 7.522060959629987831e-02
1.400000000000000000e+01 1.555294405445661332e-01 7.759788552262340822e-02
1.500000000000000000e+01 1.631479286762576586e-01 7.986535473515569972e-02
1.600000000000000000e+01 1.703901923508235328e-01 8.198963413514395726e-02
1.700000000000000000e+01 1.774717310855777330e-01 8.403740206381642153e-02
1.800000000000000000e+01 1.842759659559434493e-01 8.596778682464184529e-02
1.900000000000000000e+01 1.908568250403300526e-01 8.780469750370938076e-02
2.000000000000000000e+01 1.972572797676913903e-01 8.955830232513412037e-02
2.100000000000000000e+01 2.033455107691470309e-01 9.122253491304577189e-02
2.200000000000000000e+01 2.094467455588950311e-01 9.283896194248689171e-02
2.300000000000000000e+01 2.153451410776475172e-01 9.439011934604868426e-02
2.400000000000000000e+01 2.212013115705833421e-01 9.587370573281436825e-02
2.500000000000000000e+01 2.268755021236049385e-01 9.731926198341193934e-02
2.600000000000000000e+01 2.323544265634873429e-01 9.870116208826631987e-02
2.700000000000000000e+01 2.376609274750136336e-01 1.000264568347765948e-01
2.800000000000000000e+01 2.429105599119498193e-01 1.012997639265560551e-01
2.900000000000000000e+01 2.480550046374980222e-01 1.025466854310279202e-01
3.000000000000000000e+01 2.530468259545760601e-01 1.037487624541885839e-01
3.100000000000000000e+01 2.577851300332250628e-01 1.048947505331522534e-01
3.200000000000000000e+01 2.625953682316356508e-01 1.060293157000107150e-01
3.300000000000000000e+01 2.673659080202728799e-01 1.071461138486113490e-01
3.400000000000000000e+01 2.720121303885726372e-01 1.081998869719614786e-01
3.500000000000000000e+01 2.764420833984697623e-01 1.092228453223839102e-01
3.600000000000000000e+01 2.807932525919917821e-01 1.102078100158227492e-01
3.700000000000000000e+01 2.850445452534500212e-01 1.111817625641789292e-01
3.800000000000000000e+01 2.893401585546312438e-01 1.121287310759500055e-01
3.900000000000000000e+01 2.934198398251633422e-01 1.130447725234386414e-01
4.000000000000000000e+01 2.974556943858832625e-01 1.139281756681399527e-01
4.100000000000000000e+01 3.013668581371377608e-01 1.147885118031956170e-01
4.200000000000000000e+01 3.053905907177910106e-01 1.156500253541764833e-01
4.300000000000000000e+01 3.092690851948238784e-01 1.164843661633784416e-01
4.400000000000000000e+01 3.130222605633444233e-01 1.172888171908288146e-01
4.500000000000000000e+01 3.167745939100931052e-01 1.180675036595995320e-01
4.600000000000000000e+01 3.204107666945809063e-01 1.188308984818709224e-01
4.700000000000000000e+01 3.240471390448841915e-01 1.195888053661059991e-01
4.800000000000000000e+01 3.276411533183882230e-01 1.203210748749719838e-01
4.900000000000000000e+01 3.310226754632218382e-01 1.210290908655173581e-01
5.000000000000000000e+01 3.345165827138651404e-01 1.217400411687279416e-01
5.100000000000000000e+01 3.380958703509510666e-01 1.224477602886296368e-01
5.200000000000000000e+01 3.414828507966077287e-01 1.231199876383173991e-01
5.300000000000000000e+01 3.448107114929365169e-01 1.237754934181016370e-01
5.400000000000000000e+01 3.480290654763143476e-01 1.244146456550799668e-01
5.500000000000000000e+01 3.512917165623760662e-01 1.250373657599525568e-01
5.600000000000000000e+01 3.543089409757511077e-01 1.256469125482924387e-01
5.700000000000000000e+01 3.574511867322991421e-01 1.262513191894270859e-01
5.800000000000000000e+01 3.604695895665985805e-01 1.268394536373662618e-01
5.900000000000000000e+01 3.635013916056332728e-01 1.274312325949033542e-01
6.000000000000000000e+01 3.664494066146528062e-01 1.280043211966664651e-01
6.100000000000000000e+01 3.694816445540629046e-01 1.285771601840737244e-01
6.200000000000000000e+01 3.724081984423428526e-01 1.291388256029326054e-01
6.300000000000000000e+01 3.752457562127545221e-01 1.296719837779513884e-01
6.400000000000000000e+01 3.780015437449629201e-01 1.301994689727705712e-01
6.500000000000000000e+01 3.807525808401656664e-01 1.307197203671965902e-01
6.600000000000000000e+01 3.834631656577913716e-01 1.312220781320114771e-01
6.700000000000000000e+01 3.861887607387676224e-01 1.317186632722461559e-01
6.800000000000000000e+01 3.889041086781205303e-01 1.322202027142251879e-01
6.900000000000000000e+01 3.915259395672826548e-01 1.326962638549121498e-01
7.000000000000000000e+01 3.941582581849620848e-01 1.331679322252734832e-01
7.100000000000000000e+01 3.968021507098800638e-01 1.336439573801025682e-01
7.200000000000000000e+01 3.993787399227754498e-01 1.341099327630257410e-01
7.300000000000000000e+01 4.018352535275329651e-01 1.345640566876400712e-01
7.400000000000000000e+01 4.042418807056304964e-01 1.350074153027979729e-01
7.500000000000000000e+01 4.067824269731740161e-01 1.354554474943108766e-01
7.600000000000000000e+01 4.091828039350111634e-01 1.358849983965931540e-01
7.700000000000000000e+01 4.115451192161119764e-01 1.363055900965431388e-01
7.800000000000000000e+01 4.138480438663321159e-01 1.367189768610302392e-01
7.900000000000000000e+01 4.161366163053554779e-01 1.371245033212820374e-01
8.000000000000000000e+01 4.183294623190491057e-01 1.375150135648680882e-01
8.100000000000000000e+01 4.204996254221498586e-01 1.378972833707326484e-01
8.200000000000000000e+01 4.226849636436330049e-01 1.382796947476757632e-01
8.300000000000000000e+01 4.248913006619655097e-01 1.386558255182169241e-01
8.400000000000000000e+01 4.270232290957512999e-01 1.390225931537323045e-01
8.500000000000000000e+01 4.292430844947758284e-01 1.393982776987592043e-01
8.600000000000000000e+01 4.312994041980777182e-01 1.397558150213102091e-01
8.700000000000000000e+01 4.333865736665066248e-01 1.401077801924504596e-01
8.800000000000000000e+01 4.355314191188249251e-01 1.404606764541203590e-01
8.900000000000000000e+01 4.376348650246285610e-01 1.408078523897601242e-01
9.000000000000000000e+01 4.396796499593245700e-01 1.411423007411318209e-01
9.100000000000000000e+01 4.417190994044192243e-01 1.414809325230380055e-01
9.200000000000000000e+01 4.437314193476243340e-01 1.418150949429067831e-01
9.300000000000000000e+01 4.457075223093209804e-01 1.421468751227647209e-01
9.400000000000000000e+01 4.476396340594542278e-01 1.424644456353881816e-01
9.500000000000000000e+01 4.496824656461075320e-01 1.427935907307183450e-01
9.600000000000000000e+01 4.516531212190074696e-01 1.431138046325480806e-01
9.700000000000000000e+01 4.535773560054591758e-01 1.434234693509574554e-01
9.800000000000000000e+01 4.554623226348346599e-01 1.437307569111728467e-01
9.900000000000000000e+01 4.573305916334606813e-01 1.440354847150664974e-01
1.000000000000000000e+02 4.592402312272010900e-01 1.443313991921373884e-01
1.010000000000000000e+02 4.610817167668669336e-01 1.446202281617509078e-01
1.020000000000000000e+02 4.628846733947060699e-01 1.449102331357825235e-01
1.030000000000000000e+02 4.646231039919791472e-01 1.451917544054636411e-01
1.040000000000000000e+02 4.663480235740448676e-01 1.454746609596294926e-01
1.050000000000000000e+02 4.681041515114331975e-01 1.457531123848885557e-01
1.060000000000000000e+02 4.698595343791887591e-01 1.460277257173941412e-01
1.070000000000000000e+02 4.715359243032109515e-01 1.462959675250915526e-01
1.080000000000000000e+02 4.732244023954668144e-01 1.465641361796012343e-01
1.090000000000000000e+02 4.749102107612759305e-01 1.468287108406477470e-01
1.100000000000000000e+02 4.765876914590281843e-01 1.470896869150427333e-01
1.110000000000000000e+02 4.781995687977840803e-01 1.473413142299935252e-01
1.120000000000000000e+02 4.798843593054562540e-01 1.475946165514247510e-01
1.130000000000000000e+02 4.815618492661478123e-01 1.478469668259730918e-01
1.140000000000000000e+02 4.832327673090693332e-01 1.480955765947675196e-01
1.150000000000000000e+02 4.848356034890838329e-01 1.483436693016777497e-01
1.160000000000000000e+02 4.863977729764597524e-01 1.485838107494908966e-01
1.170000000000000000e+02 4.878407652821051821e-01 1.488106342615873046e-01
1.180000000000000000e+02 4.894139437636741419e-01 1.490419080905056870e-01
1.190000000000000000e+02 4.909202299995546470e-01 1.492724178363926124e-01
1.200000000000000000e+02 4.924671367741982331e-01 1.495037249405822000e-01
1.210000000000000000e+02 4.940000391750439812e-01 1.497283147983244911e-01
1.220000000000000000e+02 4.954652661942414160e-01 1.499475489208586532e-01
1.230000000000000000e+02 4.969833139172045167e-01 1.501681444431129664e-01
1.240000000000000000e+02 4.985013823501307506e-01 1.503956454798991982e-01
1.250000000000000000e+02 4.998695691180582434e-01 1.506049301467109747e-01
1.260000000000000000e+02 5.012519432546056475e-01 1.508154807196701308e-01
1.270000000000000000e+02 5.027577753783027958e-01 1.510282421976099632e-01
1.280000000000000000e+02 5.042206681650435174e-01 1.512373726904244486e-01
1.290000000000000000e+02 5.056492269390583383e-01 1.514458775971125326e-01
1.300000000000000000e+02 5.070573399570913464e-01 1.516515842876461628e-01
1.310000000000000000e+02 5.084616508560165782e-01 1.518508408739615567e-01
1.320000000000000000e+02 5.097862942608170078e-01 1.520482565435274935e-01
1.330000000000000000e+02 5.111081365360234940e-01 1.522444944288320057e-01
1.340000000000000000e+02 5.124446015651967778e-01 1.524415000990054225e-01
1.350000000000000000e+02 5.137927401908481961e-01 1.526330381383368406e-01
1.360000000000000000e+02 5.151159099326598767e-01 1.528256221881701404e-01
1.370000000000000000e+02 5.164599070265704084e-01 1.530194116880346789e-01
1.380000000000000000e+02 5.177350741118913469e-01 1.532044318731066723e-01
1.390000000000000000e+02 5.189833397605255749e-01 1.533854608058342062e-01
1.400000000000000000e+02 5.203083041969281952e-01 1.535704480686269913e-01
1.410000000000000000e+02 5.215907176939620360e-01 1.537519176337953930e-01
1.420000000000000000e+02 5.228395501858555949e-01 1.539310847571320195e-01
1.430000000000000000e+02 5.242319128368608805e-01 1.541147614437710089e-01
1.440000000000000000e+02 5.255017058410441644e-01 1.542916077599674474e-01
1.450000000000000000e+02 5.267699930807164810e-01 1.544664032168558132e-01
1.460000000000000000e+02 5.280577159623970340e-01 1.546442817213443954e-01
1.470000000000000000e+02 5.292669678862530480e-01 1.548147461407266556e-01
1.480000000000000000e+02 5.304647136144733377e-01 1.549841288986542887e-01
1.490000000000000000e+02 5.317132865777779438e-01 1.551521134335200613e-01
1.500000000000000000e+02 5.328923821481484913e-01 1.553165498171300007e-01
1.510000000000000000e+02 5.339716250090308369e-01 1.554720471100569379e-01
1.520000000000000000e+02 5.351521876137019795e-01 1.556349995960173427e-01
1.530000000000000000e+02 5.362944509718767794e-01 1.557931117227982776e-01
1.540000000000000000e+02 5.374700084805265066e-01 1.559525607037031136e-01
1.550000000000000000e+02 5.386132641126720744e-01 1.561081570795166962e-01
1.560000000000000000e+02 5.397662957557687324e-01 1.562617349725744509e-01
1.570000000000000000e+02 5.408949923217478695e-01 1.564118705870639614e-01
1.580000000000000000e+02 5.420961649145494832e-01 1.565656575254095462e-01
1.590000000000000000e+02 5.431768555192916237e-01 1.567125239003775705e-01
1.600000000000000000e+02 5.442460275006197890e-01 1.568597992970958144e-01
1.610000000000000000e+02 5.453505112178657077e-01 1.570084856055603828e-01
1.620000000000000000e+02 5.464798003426548645e-01 1.571552458628626969e-01
1.630000000000000000e+02 5.475899551507497076e-01 1.572976127209446406e-01
1.640000000000000000e+02 5.487106520086367789e-01 1.574427057976877375e-01
1.650000000000000000e+02 5.498022458982335658e-01 1.575890563691296764e-01
1.660000000000000000e+02 5.508870251105694171e-01 1.577300155470392762e-01
1.670000000000000000e+02 5.519707998533620597e-01 1.578694856169573502e-01
1.680000000000000000e+02 5.530644490465099761e-01 1.580109809624726802e-01
1.690000000000000000e+02 5.541189855740916714e-01 1.581499205184369594e-01
1.700000000000000000e+02 5.551113590763163685e-01 1.582834643914756978e-01
1.710000000000000000e+02 5.561576964621314234e-01 1.584210819977348028e-01
1.720000000000000000e+02 5.571239261439181467e-01 1.585513965631601963e-01
1.730000000000000000e+02 5.581315771282263638e-01 1.586814400240970091e-01
1.740000000000000000e+02 5.591833985653538175e-01 1.588154131781450706e-01
1.750000000000000000e+02 5.602065848920246838e-01 1.589454295837110509e-01
1.760000000000000000e+02 5.612098603880074643e-01 1.590780969240373766e-01
1.770000000000000000e+02 5.621733623584885819e-01 1.592021545723537601e-01
1.780000000000000000e+02 5.631243043546649840e-01 1.593271156147042511e-01
1.790000000000000000e+02 5.640720194713415570e-01 1.594526771153113309e-01
1.800000000000000000e+02 5.650109923417955260e-01 1.595755773462521621e-01
1.810000000000000000e+02 5.660088109033517556e-01 1.596985471991498873e-01
1.820000000000000000e+02 5.669916961912150333e-01 1.598210462963633449e-01
1.830000000000000000e+02 5.679021253376408396e-01 1.599388221051497860e-01
1.840000000000000000e+02 5.687867110665494330e-01 1.600540367122410546e-01
1.850000000000000000e+02 5.697298617374720875e-01 1.601724151402375007e-01
1.860000000000000000e+02 5.707173538172103378e-01 1.602933771873696622e-01
1.870000000000000000e+02 5.716641337446726201e-01 1.604119177511928451e-01
1.880000000000000000e+02 5.725641257924166672e-01 1.605270107935060087e-01
1.890000000000000000e+02 5.734706757184935277e-01 1.606392406640230197e-01
1.900000000000000000e+02 5.743992229222860679e-01 1.607527670283542820e-01
1.910000000000000000e+02 5.753370374829964717e-01 1.608683415641224412e-01
1.920000000000000000e+02 5.761994420750047308e-01 1.609785433663302179e-01
1.930000000000000000e+02 5.770591826471774821e-01 1.610896400952066820e-01
1.940000000000000000e+02 5.779009036490040385e-01 1.611962984488612971e-01
1.950000000000000000e+02 5.787635583836183706e-01 1.613032887915268332e-01
1.960000000000000000e+02 5.796355356876193854e-01 1.614082550879553102e-01
1.970000000000000000e+02 5.804590955326197621e-01 1.615098420396230139e-01
1.980000000000000000e+02 5.814092457728704533e-01 1.616198038802433845e-01
1.990000000000000000e+02 5.822995875002373589e-01 1.617285797532378444e-01
2.000000000000000000e+02 5.831925817708827342e-01 1.618371696052375297e-01
2.010000000000000000e+02 5.840366747069997144e-01 1.619406564818286764e-01
2.020000000000000000e+02 5.849031960660828755e-01 1.620446329938839691e-01
2.030000000000000000e+02 5.857277727334282424e-01 1.621481507659551791e-01
2.040000000000000000e+02 5.865534032648949125e-01 1.622505987714307207e-01
2.050000000000000000e+02 5.873871518114562873e-01 1.623528493551065488e-01
2.060000000000000000e+02 5.882145085097610915e-01 1.624516565641017096e-01
2.070000000000000000e+02 5.889956607078763451e-01 1.625484713871809261e-01
2.080000000000000000e+02 5.898115752811156076e-01 1.626440079948031914e-01
2.090000000000000000e+02 5.906115616418806669e-01 1.627405505403304309e-01
2.100000000000000000e+02 5.914030697235921341e-01 1.628344485890080851e-01
2.110000000000000000e+02 5.922082448720007442e-01 1.629298364753165584e-01
2.120000000000000000e+02 5.930447824365951970e-01 1.630253912121028825e-01
2.130000000000000000e+02 5.938415908918278641e-01 1.631204973796002156e-01
2.140000000000000000e+02 5.946019476027963879e-01 1.632109718522083419e-01
2.150000000000000000e+02 5.953975585591084752e-01 1.633027961213060486e-01
2.160000000000000000e+02 5.961441466236353515e-01 1.633935489538107244e-01
2.170000000000000000e+02 5.968614622718495522e-01 1.634809560474339840e-01
2.180000000000000000e+02 5.976351231185490498e-01 1.635713966832238464e-01
2.190000000000000000e+02 5.983938493270358761e-01 1.636607166840194638e-01
2.200000000000000000e+02 5.991622207372523379e-01 1.637518418449108448e-01
2.210000000000000000e+02 5.999163218876597536e-01 1.638395953233522384e-01
2.220000000000000000e+02 6.006397697179889361e-01 1.639285715970375534e-01
2.230000000000000000e+02 6.013541649330617078e-01 1.640157123921649751e-01
2.240000000000000000e+02 6.020821686919778370e-01 1.641010448079296691e-01
2.250000000000000000e+02 6.028006646523355050e-01 1.641845527059558052e-01
2.260000000000000000e+02 6.035065004452323523e-01 1.642692365695425927e-01
2.270000000000000000e+02 6.042422090815396940e-01 1.643529390682040570e-01
2.280000000000000000e+02 6.049594844648148451e-01 1.644391336444198937e-01
2.290000000000000000e+02 6.056579001180582011e-01 1.645198860098690263e-01
2.300000000000000000e+02 6.064027122172800377e-01 1.646034885325914354e-01
2.310000000000000000e+02 6.071185914761727531e-01 1.646851174510361726e-01
2.320000000000000000e+02 6.078849638910631681e-01 1.647699220738234049e-01
2.330000000000000000e+02 6.085885301528887181e-01 1.648468025645817292e-01
2.340000000000000000e+02 6.093215527880303517e-01 1.649284235795992481e-01
2.350000000000000000e+02 6.100736008403256916e-01 1.650114326056913994e-01
2.360000000000000000e+02 6.107736506682107658e-01 1.650891758541068455e-01
2.370000000000000000e+02 6.114673714853482434e-01 1.651682119071415100e-01
2.380000000000000000e+02 6.121618674366853252e-01 1.652446623304590356e-01
2.390000000000000000e+02 6.128355507806226843e-01 1.653222550014830927e-01
2.400000000000000000e+02 6.134917789511460384e-01 1.653979216569254340e-01
2.410000000000000000e+02 6.141498518794541450e-01 1.654733750452561658e-01
2.420000000000000000e+02 6.147952595270835818e-01 1.655477536602582844e-01
2.430000000000000000e+02 6.154726283822525845e-01 1.656233212879415495e-01
2.440000000000000000e+02 6.161028732476512282e-01 1.656947316763645039e-01
2.450000000000000000e+02 6.167600632173427799e-01 1.657689176744411574e-01
2.460000000000000000e+02 6.173930519062503786e-01 1.658391480359906744e-01
2.470000000000000000e+02 6.180393799231661545e-01 1.659119357431463326e-01
2.480000000000000000e+02 6.187046077625775187e-01 1.659846166571790904e-01
2.490000000000000000e+02 6.193286151065775513e-01 1.660524407337893027e-01


==> Overlapping CoClusters (2017)/data/ComRec_ML1m_K100_lam_20.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 2.436541453935423679e-02 2.436681770431912281e-02
2.000000000000000000e+00 4.537863578273933912e-02 3.973256697575763829e-02
3.000000000000000000e+00 6.348786342209321309e-02 5.099307433374478810e-02
4.000000000000000000e+00 8.056486516108898877e-02 6.052357655668231390e-02
5.000000000000000000e+00 9.612036392697782816e-02 6.852246227469538375e-02
6.000000000000000000e+00 1.105314608611049770e-01 7.545359170731623377e-02
7.000000000000000000e+00 1.241891315644457622e-01 8.166257707041947589e-02
8.000000000000000000e+00 1.368335521706353919e-01 8.722226270965824368e-02
9.000000000000000000e+00 1.487298140739588270e-01 9.224858878637463844e-02
1.000000000000000000e+01 1.600465000922797476e-01 9.684800287369174643e-02
1.100000000000000000e+01 1.711561760742872917e-01 1.011923877730978166e-01
1.200000000000000000e+01 1.816029087917810370e-01 1.051845249467093513e-01
1.300000000000000000e+01 1.915522167234629258e-01 1.088388005071273118e-01
1.400000000000000000e+01 2.010796246579659718e-01 1.122737600865252872e-01
1.500000000000000000e+01 2.102807459178091809e-01 1.155096364816447507e-01
1.600000000000000000e+01 2.193103878042509391e-01 1.186130758730320478e-01
1.700000000000000000e+01 2.279879789788837319e-01 1.215223923546173146e-01
1.800000000000000000e+01 2.361006517045278752e-01 1.242450849360119264e-01
1.900000000000000000e+01 2.443009435386726547e-01 1.268934806415680794e-01
2.000000000000000000e+01 2.521297920367678858e-01 1.293991601313380924e-01
2.100000000000000000e+01 2.599003729475246605e-01 1.317925195538283689e-01
2.200000000000000000e+01 2.672373456587748830e-01 1.340641118057981362e-01
2.300000000000000000e+01 2.744684597207339705e-01 1.362595263988375660e-01
2.400000000000000000e+01 2.815715077672616973e-01 1.383809243197117456e-01
2.500000000000000000e+01 2.883966305466632019e-01 1.404067451629652241e-01
2.600000000000000000e+01 2.949669712653019693e-01 1.423188009407666821e-01
2.700000000000000000e+01 3.014643418603692449e-01 1.441696752197347275e-01
2.800000000000000000e+01 3.077966510578303838e-01 1.459648200166286935e-01
2.900000000000000000e+01 3.139842462327145922e-01 1.476897538620802752e-01
3.000000000000000000e+01 3.200105340684550881e-01 1.493759987783802312e-01
3.100000000000000000e+01 3.258526575311793128e-01 1.509831048275166177e-01
3.200000000000000000e+01 3.316079765177302185e-01 1.525464168796427933e-01
3.300000000000000000e+01 3.371157104092696866e-01 1.540720823626253455e-01
3.400000000000000000e+01 3.426819432722595926e-01 1.555331004668142614e-01
3.500000000000000000e+01 3.481032981667401827e-01 1.569671042301365171e-01
3.600000000000000000e+01 3.534676821248207701e-01 1.583653251400872486e-01
3.700000000000000000e+01 3.586448876361506000e-01 1.597198789225746651e-01
3.800000000000000000e+01 3.637350474901706043e-01 1.610186346328722484e-01
3.900000000000000000e+01 3.688258573632517967e-01 1.623096283147832386e-01
4.000000000000000000e+01 3.735978420158530544e-01 1.635287324470873771e-01
4.100000000000000000e+01 3.783396553649004401e-01 1.647200702314294829e-01
4.200000000000000000e+01 3.832605906060171375e-01 1.659161680252013993e-01
4.300000000000000000e+01 3.879238881918793957e-01 1.670542202216385164e-01
4.400000000000000000e+01 3.923854883761080381e-01 1.681469919708858396e-01
4.500000000000000000e+01 3.967419560202484763e-01 1.692208824954265500e-01
4.600000000000000000e+01 4.011936316968217620e-01 1.702776443936040718e-01
4.700000000000000000e+01 4.055148857007395136e-01 1.712985057669386135e-01
4.800000000000000000e+01 4.098818644589362070e-01 1.723069368301817783e-01
4.900000000000000000e+01 4.140410923405666299e-01 1.732876754862963387e-01
5.000000000000000000e+01 4.181233776378516787e-01 1.742370003663274991e-01
5.100000000000000000e+01 4.220764613777300833e-01 1.751393389506026577e-01
5.200000000000000000e+01 4.260853817382343478e-01 1.760614476887196467e-01
5.300000000000000000e+01 4.298964695285725779e-01 1.769397705275982113e-01
5.400000000000000000e+01 4.336921761901629813e-01 1.778115471547170867e-01
5.500000000000000000e+01 4.375250775834572670e-01 1.786781826948799501e-01
5.600000000000000000e+01 4.411574936516070022e-01 1.795042267303809391e-01
5.700000000000000000e+01 4.447484146134664806e-01 1.803061972497283227e-01
5.800000000000000000e+01 4.483490387854959236e-01 1.811056026109170713e-01
5.900000000000000000e+01 4.518242918069638181e-01 1.818743697746003918e-01
6.000000000000000000e+01 4.553750946358907092e-01 1.826396942154725755e-01
6.100000000000000000e+01 4.587656311225926098e-01 1.833875242518241411e-01
6.200000000000000000e+01 4.620818918259348429e-01 1.841123860368372722e-01
6.300000000000000000e+01 4.654860845586235030e-01 1.848335979618615510e-01
6.400000000000000000e+01 4.688126172690680882e-01 1.855489210966163316e-01
6.500000000000000000e+01 4.719762011494154641e-01 1.862325660175831732e-01
6.600000000000000000e+01 4.752270544104963967e-01 1.869162907868271439e-01
6.700000000000000000e+01 4.783981042022997232e-01 1.875671714381096922e-01
6.800000000000000000e+01 4.814098529177253116e-01 1.882012917689094567e-01
6.900000000000000000e+01 4.844537174934632762e-01 1.888312969860536927e-01
7.000000000000000000e+01 4.875502780560186378e-01 1.894740840355325917e-01
7.100000000000000000e+01 4.905341847277141509e-01 1.900913636705832688e-01
7.200000000000000000e+01 4.934677167414113219e-01 1.906992237745748220e-01
7.300000000000000000e+01 4.963775815431155092e-01 1.912978084197059503e-01
7.400000000000000000e+01 4.992683109740062575e-01 1.918856491352147475e-01
7.500000000000000000e+01 5.019351963549799622e-01 1.924423426479663912e-01
7.600000000000000000e+01 5.047438125978724877e-01 1.930096543795299380e-01
7.700000000000000000e+01 5.074339546479247343e-01 1.935438586660487847e-01
7.800000000000000000e+01 5.101417075737838536e-01 1.940793724143516086e-01
7.900000000000000000e+01 5.128748912340408417e-01 1.946041587380443472e-01
8.000000000000000000e+01 5.155252206993939934e-01 1.951301372684673685e-01
8.100000000000000000e+01 5.180818253229503290e-01 1.956400797710978745e-01
8.200000000000000000e+01 5.205695621242770743e-01 1.961332794822207293e-01
8.300000000000000000e+01 5.231204400224833684e-01 1.966337237339588762e-01
8.400000000000000000e+01 5.256172085369570368e-01 1.971235057567752857e-01
8.500000000000000000e+01 5.282345604787220816e-01 1.976106297341602147e-01
8.600000000000000000e+01 5.307529270534158128e-01 1.980927728376913610e-01
8.700000000000000000e+01 5.331390864737867163e-01 1.985494408234458330e-01
8.800000000000000000e+01 5.355629930700634977e-01 1.990069360864676895e-01
8.900000000000000000e+01 5.379137025238838188e-01 1.994460553176689022e-01
9.000000000000000000e+01 5.403622287816813863e-01 1.998992484647815482e-01
9.100000000000000000e+01 5.426695854139004238e-01 2.003286045112476488e-01
9.200000000000000000e+01 5.448796501341678367e-01 2.007578285670094942e-01
9.300000000000000000e+01 5.471205097127490591e-01 2.011882252012435757e-01
9.400000000000000000e+01 5.493303396206684619e-01 2.016039529242853179e-01
9.500000000000000000e+01 5.515592789602505874e-01 2.020149086728884047e-01
9.600000000000000000e+01 5.537485101236352403e-01 2.024195437358550509e-01
9.700000000000000000e+01 5.558798087249730013e-01 2.028176945270850906e-01
9.800000000000000000e+01 5.580444001291195999e-01 2.032156500856433512e-01
9.900000000000000000e+01 5.602033671548106719e-01 2.036036926498197008e-01
1.000000000000000000e+02 5.622785690296248085e-01 2.039880448465843099e-01
1.010000000000000000e+02 5.643331761312047057e-01 2.043599742051471491e-01
1.020000000000000000e+02 5.664721358362295733e-01 2.047404757531282038e-01
1.030000000000000000e+02 5.685128720708685357e-01 2.051029131766513025e-01
1.040000000000000000e+02 5.705987331441109145e-01 2.054702645627001500e-01
1.050000000000000000e+02 5.725533391437931385e-01 2.058124813498569128e-01
1.060000000000000000e+02 5.745465190205293338e-01 2.061592086052556339e-01
1.070000000000000000e+02 5.764483239529420988e-01 2.065036997321930412e-01
1.080000000000000000e+02 5.783627631411464298e-01 2.068399879197957980e-01
1.090000000000000000e+02 5.803276710255191873e-01 2.071827452592581997e-01
1.100000000000000000e+02 5.822772658277344249e-01 2.075190475896649955e-01
1.110000000000000000e+02 5.841736439478487641e-01 2.078465907055171980e-01
1.120000000000000000e+02 5.860063220473613610e-01 2.081677336345452711e-01
1.130000000000000000e+02 5.878587260219787503e-01 2.084897092207113611e-01
1.140000000000000000e+02 5.897036817580704193e-01 2.088079411343894409e-01
1.150000000000000000e+02 5.914963594827005178e-01 2.091181578599351498e-01
1.160000000000000000e+02 5.932960511133362758e-01 2.094209500830496173e-01
1.170000000000000000e+02 5.950433980370852804e-01 2.097203657488136419e-01
1.180000000000000000e+02 5.968409004535842888e-01 2.100159530406361386e-01
1.190000000000000000e+02 5.985938302080545670e-01 2.103177872991633390e-01
1.200000000000000000e+02 6.003176029430566940e-01 2.106044892250277523e-01
1.210000000000000000e+02 6.020325379107553943e-01 2.108912953260022594e-01
1.220000000000000000e+02 6.037582786396387124e-01 2.111730223866991329e-01
1.230000000000000000e+02 6.054333423769518996e-01 2.114505796107011282e-01
1.240000000000000000e+02 6.071231168990482985e-01 2.117289541962431021e-01
1.250000000000000000e+02 6.088392838606563329e-01 2.120109873734947747e-01
1.260000000000000000e+02 6.105504930205531977e-01 2.122854301870645555e-01
1.270000000000000000e+02 6.121855849215156464e-01 2.125548439974749015e-01
1.280000000000000000e+02 6.137914493945000327e-01 2.128176718988964711e-01
1.290000000000000000e+02 6.154210206674728401e-01 2.130778438299957278e-01
1.300000000000000000e+02 6.170500508809109164e-01 2.133406882170157948e-01
1.310000000000000000e+02 6.185713593638028085e-01 2.135947991001729551e-01
1.320000000000000000e+02 6.201402802242503842e-01 2.138438184887174465e-01
1.330000000000000000e+02 6.216317517225906641e-01 2.140926000257570294e-01
1.340000000000000000e+02 6.232159023237228146e-01 2.143495655595970273e-01
1.350000000000000000e+02 6.247498824843616960e-01 2.145952121441773164e-01
1.360000000000000000e+02 6.262330403011905355e-01 2.148363876471454936e-01
1.370000000000000000e+02 6.278187806458415121e-01 2.150797502608407519e-01
1.380000000000000000e+02 6.292882253163781803e-01 2.153188731579026571e-01
1.390000000000000000e+02 6.308117495645898520e-01 2.155501124307761807e-01
1.400000000000000000e+02 6.323288105382040003e-01 2.157793810841068249e-01
1.410000000000000000e+02 6.338243945103505528e-01 2.160131376265409242e-01
1.420000000000000000e+02 6.352388285057023465e-01 2.162342680095023784e-01
1.430000000000000000e+02 6.367086444936959078e-01 2.164665440829474097e-01
1.440000000000000000e+02 6.380919826482337465e-01 2.166870999656809738e-01
1.450000000000000000e+02 6.395437119771891776e-01 2.169104984825288851e-01
1.460000000000000000e+02 6.408704108435163693e-01 2.171232143328740982e-01
1.470000000000000000e+02 6.423108431900668158e-01 2.173421503155894552e-01
1.480000000000000000e+02 6.436462967538222335e-01 2.175554203288884436e-01
1.490000000000000000e+02 6.449985318521400668e-01 2.177606138700981520e-01
1.500000000000000000e+02 6.463205524861940221e-01 2.179612555479136793e-01
1.510000000000000000e+02 6.476228375466743792e-01 2.181639392459902016e-01
1.520000000000000000e+02 6.489353725580131460e-01 2.183665516869057743e-01
1.530000000000000000e+02 6.502205773315737902e-01 2.185687092423907185e-01
1.540000000000000000e+02 6.515872043120215507e-01 2.187754607124881012e-01
1.550000000000000000e+02 6.529323014023329375e-01 2.189700761411513263e-01
1.560000000000000000e+02 6.542417319122840746e-01 2.191658667030152718e-01
1.570000000000000000e+02 6.554868107031313063e-01 2.193604520638786082e-01
1.580000000000000000e+02 6.567990729867045907e-01 2.195580056361091659e-01
1.590000000000000000e+02 6.580262084571910641e-01 2.197410687138524610e-01
1.600000000000000000e+02 6.592691645932655664e-01 2.199261151194293884e-01
1.610000000000000000e+02 6.605619683106043194e-01 2.201148593890325245e-01
1.620000000000000000e+02 6.617901095285833035e-01 2.202920075891556528e-01
1.630000000000000000e+02 6.630279629797449781e-01 2.204722849910202009e-01
1.640000000000000000e+02 6.641984708207451238e-01 2.206515514509753417e-01
1.650000000000000000e+02 6.654420952381242538e-01 2.208360432743365076e-01
1.660000000000000000e+02 6.666229084712499420e-01 2.210068534236201421e-01
1.670000000000000000e+02 6.678235192291074318e-01 2.211802982105501580e-01
1.680000000000000000e+02 6.689931296680057260e-01 2.213534871309945640e-01
1.690000000000000000e+02 6.701349474317654931e-01 2.215232965729004855e-01
1.700000000000000000e+02 6.713787136777982223e-01 2.216996971017436147e-01
1.710000000000000000e+02 6.725104738324653164e-01 2.218660797283249220e-01
1.720000000000000000e+02 6.736006692224996151e-01 2.220293362496727763e-01
1.730000000000000000e+02 6.747120502379223561e-01 2.221903965630102895e-01
1.740000000000000000e+02 6.758726636694133427e-01 2.223596446331774223e-01
1.750000000000000000e+02 6.769606740457669858e-01 2.225197210287323535e-01
1.760000000000000000e+02 6.780380988004558462e-01 2.226761213366392766e-01
1.770000000000000000e+02 6.791448054578506088e-01 2.228356165221820062e-01
1.780000000000000000e+02 6.801993513008807168e-01 2.229906950928775555e-01
1.790000000000000000e+02 6.812291654828601661e-01 2.231364284253811725e-01
1.800000000000000000e+02 6.823519686961125874e-01 2.232967042281682191e-01
1.810000000000000000e+02 6.834506743689888753e-01 2.234516717131718178e-01
1.820000000000000000e+02 6.845060330649880287e-01 2.235959440872382353e-01
1.830000000000000000e+02 6.855812285657115757e-01 2.237450951625059581e-01
1.840000000000000000e+02 6.865704399741344721e-01 2.238877403584991488e-01
1.850000000000000000e+02 6.876417841155829658e-01 2.240348084680971463e-01
1.860000000000000000e+02 6.886484646152550848e-01 2.241809300332033017e-01
1.870000000000000000e+02 6.896564264770578268e-01 2.243233867381541624e-01
1.880000000000000000e+02 6.906967495193477857e-01 2.244679062271825731e-01
1.890000000000000000e+02 6.916905114957705436e-01 2.246066706986290240e-01
1.900000000000000000e+02 6.927323562255534029e-01 2.247458638879395176e-01
1.910000000000000000e+02 6.937155281864948453e-01 2.248836883293874322e-01
1.920000000000000000e+02 6.946649959948454356e-01 2.250200945645015327e-01
1.930000000000000000e+02 6.956013840707728768e-01 2.251549164984378848e-01
1.940000000000000000e+02 6.965943577609858828e-01 2.252904520359644280e-01
1.950000000000000000e+02 6.975448360941675086e-01 2.254224666018262713e-01
1.960000000000000000e+02 6.985036024016674228e-01 2.255494477111793794e-01
1.970000000000000000e+02 6.994693072680432389e-01 2.256802186671670041e-01
1.980000000000000000e+02 7.004779772132911919e-01 2.258132633558768143e-01
1.990000000000000000e+02 7.013696488533470719e-01 2.259368556534339934e-01
2.000000000000000000e+02 7.023874869595624348e-01 2.260710956378320369e-01
2.010000000000000000e+02 7.033240446046777894e-01 2.261989182292405143e-01
2.020000000000000000e+02 7.042158310051360726e-01 2.263206396497439432e-01
2.030000000000000000e+02 7.050977935562876553e-01 2.264400083980658562e-01
2.040000000000000000e+02 7.060134741988275398e-01 2.265631238342814546e-01
2.050000000000000000e+02 7.068903164655612192e-01 2.266829898178896463e-01
2.060000000000000000e+02 7.077863808961462055e-01 2.268060141128089846e-01
2.070000000000000000e+02 7.086484952496940881e-01 2.269210753141982506e-01
2.080000000000000000e+02 7.095332386331026919e-01 2.270379590297479100e-01
2.090000000000000000e+02 7.104300709518951429e-01 2.271589105974992084e-01
2.100000000000000000e+02 7.113350552948777272e-01 2.272749386556080775e-01
2.110000000000000000e+02 7.121715486361080982e-01 2.273864999356109973e-01
2.120000000000000000e+02 7.130126340878158997e-01 2.274981957862186599e-01
2.130000000000000000e+02 7.138405183290424949e-01 2.276099062649389049e-01
2.140000000000000000e+02 7.147042632495739234e-01 2.277259779369639470e-01
2.150000000000000000e+02 7.155444505283738987e-01 2.278390529348598703e-01
2.160000000000000000e+02 7.163256665149232427e-01 2.279461525947699685e-01
2.170000000000000000e+02 7.171919055437145918e-01 2.280569692872964349e-01
2.180000000000000000e+02 7.180624585144003147e-01 2.281689276427646407e-01
2.190000000000000000e+02 7.189141405730544720e-01 2.282780086765515970e-01
2.200000000000000000e+02 7.197601609021909708e-01 2.283890870415227203e-01
2.210000000000000000e+02 7.206080004375722270e-01 2.284969062557211661e-01
2.220000000000000000e+02 7.213975909682157628e-01 2.285975769329489926e-01
2.230000000000000000e+02 7.222351900743855246e-01 2.287029946059796204e-01
2.240000000000000000e+02 7.230578498648616570e-01 2.288068791746987185e-01
2.250000000000000000e+02 7.238851627234794694e-01 2.289128846046622201e-01
2.260000000000000000e+02 7.246889841178674185e-01 2.290159492020742704e-01
2.270000000000000000e+02 7.255125787487627376e-01 2.291182067679582157e-01
2.280000000000000000e+02 7.262680611040094325e-01 2.292172155839413417e-01
2.290000000000000000e+02 7.270509597732199847e-01 2.293181586606589106e-01
2.300000000000000000e+02 7.278570295128741208e-01 2.294165393922890095e-01
2.310000000000000000e+02 7.286445030712611626e-01 2.295156148083529468e-01
2.320000000000000000e+02 7.294438060471475360e-01 2.296137759245422405e-01
2.330000000000000000e+02 7.302458439694091696e-01 2.297157771354337019e-01
2.340000000000000000e+02 7.310058532784049490e-01 2.298126364940419331e-01
2.350000000000000000e+02 7.317741009769117566e-01 2.299102004286848466e-01
2.360000000000000000e+02 7.325228390274717283e-01 2.300057464817116260e-01
2.370000000000000000e+02 7.332695086644079874e-01 2.300985239914667968e-01
2.380000000000000000e+02 7.340457399911245462e-01 2.301900895844071759e-01
2.390000000000000000e+02 7.348357245010518346e-01 2.302837023730160415e-01
2.400000000000000000e+02 7.355826191693374261e-01 2.303772836060688500e-01
2.410000000000000000e+02 7.362700833655227983e-01 2.304681308884446445e-01
2.420000000000000000e+02 7.370571468745279464e-01 2.305596709230445518e-01
2.430000000000000000e+02 7.378005665672376923e-01 2.306472503301894017e-01
2.440000000000000000e+02 7.385899825945471120e-01 2.307391510450285954e-01
2.450000000000000000e+02 7.393303200347145498e-01 2.308290827505940501e-01
2.460000000000000000e+02 7.400928587001136538e-01 2.309185441226537239e-01
2.470000000000000000e+02 7.408397357698862651e-01 2.310071466047801669e-01
2.480000000000000000e+02 7.415455486847161160e-01 2.310908122073884186e-01
2.490000000000000000e+02 7.422570203468199512e-01 2.311754942442671712e-01


==> Overlapping CoClusters (2017)/data/ComRec_ML1m_K100_lam_20l1.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 2.113241671961207935e-02 2.113378530923529924e-02
2.000000000000000000e+00 3.945578717668281332e-02 3.415121720922854182e-02
3.000000000000000000e+00 5.601297643862671038e-02 4.399680519858639033e-02
4.000000000000000000e+00 7.101157485112810641e-02 5.202430073543106576e-02
5.000000000000000000e+00 8.532042739722853208e-02 5.893088055907401424e-02
6.000000000000000000e+00 9.862060042705800278e-02 6.496940490694069759e-02
7.000000000000000000e+00 1.109739317717671203e-01 7.029954032409949094e-02
8.000000000000000000e+00 1.226760874421996828e-01 7.509744003793070166e-02
9.000000000000000000e+00 1.337298130986507572e-01 7.945293864543929996e-02
1.000000000000000000e+01 1.443097902248934306e-01 8.348432944154005053e-02
1.100000000000000000e+01 1.544362625249007526e-01 8.716826730152975322e-02
1.200000000000000000e+01 1.640750201031047073e-01 9.059262247435910520e-02
1.300000000000000000e+01 1.732305741499576557e-01 9.375382883254385069e-02
1.400000000000000000e+01 1.821468127030869966e-01 9.676648255354158845e-02
1.500000000000000000e+01 1.907620339706795343e-01 9.959446106160696477e-02
1.600000000000000000e+01 1.989451207843473124e-01 1.022287760826361552e-01
1.700000000000000000e+01 2.070523433790440737e-01 1.047687461186078972e-01
1.800000000000000000e+01 2.148908872048832797e-01 1.071586208621359004e-01
1.900000000000000000e+01 2.225466306500760161e-01 1.094660109488393845e-01
2.000000000000000000e+01 2.299632070864062738e-01 1.116709205005407685e-01
2.100000000000000000e+01 2.371632788264366187e-01 1.137557944252454017e-01
2.200000000000000000e+01 2.440807374025880105e-01 1.157484472401618808e-01
2.300000000000000000e+01 2.508316290391498504e-01 1.176572510411563743e-01
2.400000000000000000e+01 2.574016433080616451e-01 1.194860086224081991e-01
2.500000000000000000e+01 2.640160687745651269e-01 1.212906802115480132e-01
2.600000000000000000e+01 2.704158181368428449e-01 1.230375455347107322e-01
2.700000000000000000e+01 2.766387667866876399e-01 1.246990327968368062e-01
2.800000000000000000e+01 2.828084541838568611e-01 1.262975081647868814e-01
2.900000000000000000e+01 2.887381498508700406e-01 1.278364257598773868e-01
3.000000000000000000e+01 2.944947566137272599e-01 1.293107020005171415e-01
3.100000000000000000e+01 3.000987915627245095e-01 1.307316554375432816e-01
3.200000000000000000e+01 3.056637310447438138e-01 1.321362599752646250e-01
3.300000000000000000e+01 3.109427535724922920e-01 1.334665880441322228e-01
3.400000000000000000e+01 3.162485671413069466e-01 1.347766400582016133e-01
3.500000000000000000e+01 3.213547450214911949e-01 1.360313775712063411e-01
3.600000000000000000e+01 3.265066254566783566e-01 1.372753041718753064e-01
3.700000000000000000e+01 3.314769969116990178e-01 1.384676003019117418e-01
3.800000000000000000e+01 3.364259380112365472e-01 1.396401405380654770e-01
3.900000000000000000e+01 3.414084627223276658e-01 1.407788058187333657e-01
4.000000000000000000e+01 3.461272229078977691e-01 1.418753974973592236e-01
4.100000000000000000e+01 3.508024737277787297e-01 1.429525970543651936e-01
4.200000000000000000e+01 3.554064278520516762e-01 1.440089860166660352e-01
4.300000000000000000e+01 3.599839178938950557e-01 1.450340455058911626e-01
4.400000000000000000e+01 3.643710841030896597e-01 1.460201669428906057e-01
4.500000000000000000e+01 3.687997119110860145e-01 1.469898520260844721e-01
4.600000000000000000e+01 3.730261065533219123e-01 1.479314050084526710e-01
4.700000000000000000e+01 3.773229485143376749e-01 1.488633850911657563e-01
4.800000000000000000e+01 3.816544270166346009e-01 1.497848667528021427e-01
4.900000000000000000e+01 3.857305522053274816e-01 1.506660804525423725e-01
5.000000000000000000e+01 3.897235923050586526e-01 1.515221749299568987e-01
5.100000000000000000e+01 3.936932181938262998e-01 1.523696972425436502e-01
5.200000000000000000e+01 3.975742548300053580e-01 1.531987884401931066e-01
5.300000000000000000e+01 4.012897340587709971e-01 1.539944924047091102e-01
5.400000000000000000e+01 4.050023134848972362e-01 1.547836146819563663e-01
5.500000000000000000e+01 4.087692135373299229e-01 1.555648255010645964e-01
5.600000000000000000e+01 4.124143918529945552e-01 1.563261027863343255e-01
5.700000000000000000e+01 4.160239855754686022e-01 1.570697183343607584e-01
5.800000000000000000e+01 4.196589515840093432e-01 1.578106492927988103e-01
5.900000000000000000e+01 4.231420981542985960e-01 1.585174955127858776e-01
6.000000000000000000e+01 4.266259005604384202e-01 1.592141533428170219e-01
6.100000000000000000e+01 4.300667460783914597e-01 1.599040820137513641e-01
6.200000000000000000e+01 4.335049740383549177e-01 1.605803689133380174e-01
6.300000000000000000e+01 4.367329302306799388e-01 1.612266904495457120e-01
6.400000000000000000e+01 4.400620975118789135e-01 1.618746595543449907e-01
6.500000000000000000e+01 4.433203580469390337e-01 1.625062337145371516e-01
6.600000000000000000e+01 4.465593236352332074e-01 1.631353390716852036e-01
6.700000000000000000e+01 4.497214409634335830e-01 1.637424092303390033e-01
6.800000000000000000e+01 4.528919999028540033e-01 1.643519848983435727e-01
6.900000000000000000e+01 4.560822098281637205e-01 1.649566969549058626e-01
7.000000000000000000e+01 4.590955150820215103e-01 1.655235894681384712e-01
7.100000000000000000e+01 4.619941952348934344e-01 1.660903996088112511e-01
7.200000000000000000e+01 4.650073126492064168e-01 1.666586677370508474e-01
7.300000000000000000e+01 4.678700196738299066e-01 1.672038463497603211e-01
7.400000000000000000e+01 4.707526254024918533e-01 1.677436126422426899e-01
7.500000000000000000e+01 4.735958115055414752e-01 1.682780137142210475e-01
7.600000000000000000e+01 4.764546059085287277e-01 1.687964986130571221e-01
7.700000000000000000e+01 4.791344345275930228e-01 1.693054069968660813e-01
7.800000000000000000e+01 4.819167836928643367e-01 1.698060028080833617e-01
7.900000000000000000e+01 4.845729470691337304e-01 1.703000877003222890e-01
8.000000000000000000e+01 4.872889260459697391e-01 1.707909334495857911e-01
8.100000000000000000e+01 4.899939933560636951e-01 1.712772947095422271e-01
8.200000000000000000e+01 4.925585266007925234e-01 1.717444707223897971e-01
8.300000000000000000e+01 4.951760148247316140e-01 1.722049529636276721e-01
8.400000000000000000e+01 4.977678761759037895e-01 1.726675430864442473e-01
8.500000000000000000e+01 5.003798289986985948e-01 1.731247798563614326e-01
8.600000000000000000e+01 5.030374762740559280e-01 1.735830632648169281e-01
8.700000000000000000e+01 5.054749683413574113e-01 1.740134847423912001e-01
8.800000000000000000e+01 5.079568717706545167e-01 1.744506283014492232e-01
8.900000000000000000e+01 5.104301759151722573e-01 1.748819256589898286e-01
9.000000000000000000e+01 5.128741781538725952e-01 1.753047332552266080e-01
9.100000000000000000e+01 5.151835201113809104e-01 1.757153334203298556e-01
9.200000000000000000e+01 5.175324667182944482e-01 1.761207166411781211e-01
9.300000000000000000e+01 5.198749491478481533e-01 1.765189025997967176e-01
9.400000000000000000e+01 5.222329414599046205e-01 1.769232394739913006e-01
9.500000000000000000e+01 5.244830852441024760e-01 1.773068440840362414e-01
9.600000000000000000e+01 5.267849662375991837e-01 1.776875203206255138e-01
9.700000000000000000e+01 5.289739535467524734e-01 1.780560241173002878e-01
9.800000000000000000e+01 5.310735692613379744e-01 1.784184570883644849e-01
9.900000000000000000e+01 5.332033263214449592e-01 1.787859617962065106e-01
1.000000000000000000e+02 5.353954395616783435e-01 1.791543270930532339e-01
1.010000000000000000e+02 5.375616239015004183e-01 1.795146098835970483e-01
1.020000000000000000e+02 5.396848704485796011e-01 1.798638800245306313e-01
1.030000000000000000e+02 5.417974463379708894e-01 1.802153011958914919e-01
1.040000000000000000e+02 5.438832995825040317e-01 1.805621411778284557e-01
1.050000000000000000e+02 5.460077967685408318e-01 1.809070401172092335e-01
1.060000000000000000e+02 5.481736741202701824e-01 1.812547160329998075e-01
1.070000000000000000e+02 5.501266597201515118e-01 1.815764369614636387e-01
1.080000000000000000e+02 5.521383929348566699e-01 1.819007895785282880e-01
1.090000000000000000e+02 5.541574501269764808e-01 1.822178751210993541e-01
1.100000000000000000e+02 5.562339035621208794e-01 1.825439118661047189e-01
1.110000000000000000e+02 5.581852238104660913e-01 1.828585674529473182e-01
1.120000000000000000e+02 5.600961935163583094e-01 1.831642567925105825e-01
1.130000000000000000e+02 5.620388300114780300e-01 1.834723842118931025e-01
1.140000000000000000e+02 5.640196386609319656e-01 1.837816480724422386e-01
1.150000000000000000e+02 5.659149153401857868e-01 1.840813204667975933e-01
1.160000000000000000e+02 5.678019670804902441e-01 1.843746275636047316e-01
1.170000000000000000e+02 5.696685743111065126e-01 1.846605826337502920e-01
1.180000000000000000e+02 5.715467573253578681e-01 1.849470976594198568e-01
1.190000000000000000e+02 5.734197098319312458e-01 1.852348593791482978e-01
1.200000000000000000e+02 5.752492068738624953e-01 1.855197682484436006e-01
1.210000000000000000e+02 5.770393513012834763e-01 1.857942197416974361e-01
1.220000000000000000e+02 5.788532995752743160e-01 1.860723170366256618e-01
1.230000000000000000e+02 5.806224327875970648e-01 1.863437569595903787e-01
1.240000000000000000e+02 5.823754720969847032e-01 1.866143952919477877e-01
1.250000000000000000e+02 5.841227694824039363e-01 1.868862895908423027e-01
1.260000000000000000e+02 5.859119601241256081e-01 1.871529569492007827e-01
1.270000000000000000e+02 5.875238825035058454e-01 1.874042629410923588e-01
1.280000000000000000e+02 5.891731539217530678e-01 1.876588481591495439e-01
1.290000000000000000e+02 5.908175809055959959e-01 1.879091320237529783e-01
1.300000000000000000e+02 5.924847978611719190e-01 1.881544917864756694e-01
1.310000000000000000e+02 5.941694615266751578e-01 1.884085040854911741e-01
1.320000000000000000e+02 5.958876703997775248e-01 1.886576316682057608e-01
1.330000000000000000e+02 5.974785412491159242e-01 1.889001515091664474e-01
1.340000000000000000e+02 5.990511299885841190e-01 1.891388112610500050e-01
1.350000000000000000e+02 6.007431742316126089e-01 1.893789404534466647e-01
1.360000000000000000e+02 6.024278366213868807e-01 1.896124739923434610e-01
1.370000000000000000e+02 6.040016187037180462e-01 1.898443312386093040e-01
1.380000000000000000e+02 6.055455154200670709e-01 1.900733340335824251e-01
1.390000000000000000e+02 6.070458806601323198e-01 1.902951170956732052e-01
1.400000000000000000e+02 6.085870624089090297e-01 1.905190153211868131e-01
1.410000000000000000e+02 6.101022767057336926e-01 1.907396648964206631e-01
1.420000000000000000e+02 6.116200365208538381e-01 1.909552926111962035e-01
1.430000000000000000e+02 6.131608225168413417e-01 1.911713605451810793e-01
1.440000000000000000e+02 6.145650483676271536e-01 1.913782858292634725e-01
1.450000000000000000e+02 6.161034947795142047e-01 1.915926733972301843e-01
1.460000000000000000e+02 6.176012281499185796e-01 1.918032056138504471e-01
1.470000000000000000e+02 6.190873372746491521e-01 1.920138054569003605e-01
1.480000000000000000e+02 6.206012987283889837e-01 1.922201291522296629e-01
1.490000000000000000e+02 6.220591092970039204e-01 1.924275275740301439e-01
1.500000000000000000e+02 6.234893984560250235e-01 1.926340515158985189e-01
1.510000000000000000e+02 6.248706084932827975e-01 1.928349096201296409e-01
1.520000000000000000e+02 6.262277653013627043e-01 1.930268819482515441e-01
1.530000000000000000e+02 6.276246288682528762e-01 1.932217744635680856e-01
1.540000000000000000e+02 6.290490436009672504e-01 1.934176295390106493e-01
1.550000000000000000e+02 6.304251809472113388e-01 1.936090366690562947e-01
1.560000000000000000e+02 6.317950041514361903e-01 1.938023747669831154e-01
1.570000000000000000e+02 6.331781197730222965e-01 1.939923767782530950e-01
1.580000000000000000e+02 6.345348972535629350e-01 1.941803503663744601e-01
1.590000000000000000e+02 6.359083618503967861e-01 1.943687036780504251e-01
1.600000000000000000e+02 6.372715830882186294e-01 1.945555862314438667e-01
1.610000000000000000e+02 6.385571471105843111e-01 1.947316236223515795e-01
1.620000000000000000e+02 6.398438717564353118e-01 1.949096840150998933e-01
1.630000000000000000e+02 6.410862771575625008e-01 1.950856792690337516e-01
1.640000000000000000e+02 6.424374808202055753e-01 1.952629922850587785e-01
1.650000000000000000e+02 6.437586536066601806e-01 1.954384897166858703e-01
1.660000000000000000e+02 6.450778220877084745e-01 1.956133997162098626e-01
1.670000000000000000e+02 6.463631894894251717e-01 1.957858300458026335e-01
1.680000000000000000e+02 6.476187264859064596e-01 1.959606467616132885e-01
1.690000000000000000e+02 6.488996955899246633e-01 1.961321708279970821e-01
1.700000000000000000e+02 6.501313211839993000e-01 1.962983884610345342e-01
1.710000000000000000e+02 6.513303382014219434e-01 1.964637462256305089e-01
1.720000000000000000e+02 6.525161635931566728e-01 1.966229249212248786e-01
1.730000000000000000e+02 6.537292191452298562e-01 1.967832870731124340e-01
1.740000000000000000e+02 6.549444190462153648e-01 1.969415154767249487e-01
1.750000000000000000e+02 6.561892594653987443e-01 1.971022498640641052e-01
1.760000000000000000e+02 6.573862645476341582e-01 1.972575310160509243e-01
1.770000000000000000e+02 6.585616912365993558e-01 1.974179788369659072e-01
1.780000000000000000e+02 6.596319459473495295e-01 1.975661697448380105e-01
1.790000000000000000e+02 6.608441986258518641e-01 1.977216789756421067e-01
1.800000000000000000e+02 6.619604039559101594e-01 1.978725008711886557e-01
1.810000000000000000e+02 6.631417204296953249e-01 1.980256526503071379e-01
1.820000000000000000e+02 6.642789850979546884e-01 1.981730963886790542e-01
1.830000000000000000e+02 6.654482691416612195e-01 1.983206376110220881e-01
1.840000000000000000e+02 6.665859971171697040e-01 1.984697548407136081e-01
1.850000000000000000e+02 6.676544832526168927e-01 1.986111770872951987e-01
1.860000000000000000e+02 6.687399297137645027e-01 1.987561697830813323e-01
1.870000000000000000e+02 6.698424984119673020e-01 1.988994308991710869e-01
1.880000000000000000e+02 6.709136382715606972e-01 1.990394672702568979e-01
1.890000000000000000e+02 6.720146052898018363e-01 1.991831653247657652e-01
1.900000000000000000e+02 6.730659462820137717e-01 1.993213216025702117e-01
1.910000000000000000e+02 6.741784990590025117e-01 1.994588235720826663e-01
1.920000000000000000e+02 6.751720875079051387e-01 1.995864533627756676e-01
1.930000000000000000e+02 6.762775839995113225e-01 1.997228284123580000e-01
1.940000000000000000e+02 6.773539987592740452e-01 1.998575649137905863e-01
1.950000000000000000e+02 6.784064356280130603e-01 1.999878882079418052e-01
1.960000000000000000e+02 6.794715742305480477e-01 2.001180709720856155e-01
1.970000000000000000e+02 6.805370804781026850e-01 2.002486037317520173e-01
1.980000000000000000e+02 6.815087328413365064e-01 2.003756717553764333e-01
1.990000000000000000e+02 6.824922756512475930e-01 2.005044311417444880e-01
2.000000000000000000e+02 6.834880599020131120e-01 2.006302391465263346e-01
2.010000000000000000e+02 6.844991922963747921e-01 2.007587412583964337e-01
2.020000000000000000e+02 6.854481366364979511e-01 2.008836477226098871e-01
2.030000000000000000e+02 6.864759908900024410e-01 2.010065907865435098e-01
2.040000000000000000e+02 6.874571460619214314e-01 2.011317367818652446e-01
2.050000000000000000e+02 6.884318937140773143e-01 2.012522586274553549e-01
2.060000000000000000e+02 6.894920017893707564e-01 2.013788496084504276e-01
2.070000000000000000e+02 6.904258753962175810e-01 2.014958006779533350e-01
2.080000000000000000e+02 6.914408173411961123e-01 2.016203149078034107e-01
2.090000000000000000e+02 6.923376303880993676e-01 2.017359949997740431e-01
2.100000000000000000e+02 6.933068335615882871e-01 2.018516655770657420e-01
2.110000000000000000e+02 6.943202934478689414e-01 2.019691163211289053e-01
2.120000000000000000e+02 6.953176891311685370e-01 2.020847142630362026e-01
2.130000000000000000e+02 6.962467210328647793e-01 2.021961655788814538e-01
2.140000000000000000e+02 6.971324006575321253e-01 2.023047896945011082e-01
2.150000000000000000e+02 6.980756411986825949e-01 2.024182390305823143e-01
2.160000000000000000e+02 6.989822332421360418e-01 2.025302621162844430e-01
2.170000000000000000e+02 6.999053754112125603e-01 2.026439286238808368e-01
2.180000000000000000e+02 7.008317837873325740e-01 2.027553892319929052e-01
2.190000000000000000e+02 7.017693486376394008e-01 2.028642143910925899e-01
2.200000000000000000e+02 7.026750848740350719e-01 2.029739201866527232e-01
2.210000000000000000e+02 7.035739765579971383e-01 2.030834474262724898e-01
2.220000000000000000e+02 7.045140601635622168e-01 2.031924041920149526e-01
2.230000000000000000e+02 7.054550501565287624e-01 2.033018363213627278e-01
2.240000000000000000e+02 7.063185907304679878e-01 2.034070828684357846e-01
2.250000000000000000e+02 7.071914938495765801e-01 2.035096635673450394e-01
2.260000000000000000e+02 7.080890281070418846e-01 2.036142662147764626e-01
2.270000000000000000e+02 7.090015925413669651e-01 2.037193998441129972e-01
2.280000000000000000e+02 7.098686032430896464e-01 2.038222274087506669e-01
2.290000000000000000e+02 7.107374911128647721e-01 2.039230459723140043e-01
2.300000000000000000e+02 7.116016101230306923e-01 2.040225015490085836e-01
2.310000000000000000e+02 7.124569475048911915e-01 2.041203151285364004e-01
2.320000000000000000e+02 7.133612692608392036e-01 2.042197364841150109e-01
2.330000000000000000e+02 7.141567682054069666e-01 2.043158010723496731e-01
2.340000000000000000e+02 7.150076099104446525e-01 2.044147943015780233e-01
2.350000000000000000e+02 7.158228988276191807e-01 2.045098412698102275e-01
2.360000000000000000e+02 7.166444228111571446e-01 2.046053339069100474e-01
2.370000000000000000e+02 7.175364159396137032e-01 2.047052731659350089e-01
2.380000000000000000e+02 7.183786284783341136e-01 2.048018419330590867e-01
2.390000000000000000e+02 7.191443497885473546e-01 2.048926110884523588e-01
2.400000000000000000e+02 7.198999810258499554e-01 2.049821352772463745e-01
2.410000000000000000e+02 7.206865159589128655e-01 2.050714988996595878e-01
2.420000000000000000e+02 7.215160056793523680e-01 2.051665186504680605e-01
2.430000000000000000e+02 7.223044608496778096e-01 2.052572278984467757e-01
2.440000000000000000e+02 7.231449564679245379e-01 2.053480923274116909e-01
2.450000000000000000e+02 7.239271888492857521e-01 2.054363839451996965e-01
2.460000000000000000e+02 7.246818697471161252e-01 2.055236093935039754e-01
2.470000000000000000e+02 7.255153611595857033e-01 2.056155831926539668e-01
2.480000000000000000e+02 7.262314157339948562e-01 2.057004655337721366e-01
2.490000000000000000e+02 7.270346613086160481e-01 2.057900558806594615e-01


==> Overlapping CoClusters (2017)/data/ComRec_ML1m_K150_lam_20.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
2.442454703563630078e-02 2.442601181933380314e-02
4.561281128381242805e-02 3.989313732220919895e-02
6.425171477160462885e-02 5.152188832363019388e-02
8.120896351608129782e-02 6.102973830110516862e-02
9.669946221865170777e-02 6.900107205515887410e-02
1.111197748239759892e-01 7.596238637740340693e-02
1.248108850738545855e-01 8.220160679068745646e-02
1.375282609392508015e-01 8.779924250166731836e-02
1.494303605958335057e-01 9.286096136812620194e-02
1.609874016043011391e-01 9.752927901614050210e-02
1.720616239082221055e-01 1.018635791673192376e-01
1.825412820965838234e-01 1.058991989786658844e-01
1.925582169246652653e-01 1.096425699778003637e-01
2.021180924311480887e-01 1.131457670811795158e-01
2.114140656556166564e-01 1.164375738184792453e-01
2.202059026803977471e-01 1.195027457020906014e-01
2.289982060190823843e-01 1.224792314608329769e-01
2.374199966295296726e-01 1.252691622932453896e-01
2.455306280331814861e-01 1.279289272426364643e-01
2.532956374993505788e-01 1.304401420296838199e-01
2.608234608143618072e-01 1.328219125363405140e-01
2.680535988108856404e-01 1.350988573218563360e-01
2.753627049514005831e-01 1.373291748310982718e-01
2.824440325589875345e-01 1.394523707362322895e-01
2.892983110497264199e-01 1.414997253125683807e-01
2.959662554761796627e-01 1.434675997612170351e-01
3.023107268117347646e-01 1.453361645891422249e-01
3.086292658500524588e-01 1.471481978604572693e-01
3.146027895363395221e-01 1.488709595302519229e-01
3.206636564857064942e-01 1.505610469244788030e-01
3.266415008866921932e-01 1.522002491616619713e-01
3.322391086599267296e-01 1.537528845427346691e-01
3.378206904202256666e-01 1.552846510769616828e-01
3.433155116093284387e-01 1.567656343882564141e-01
3.486499992303951911e-01 1.581966498198301985e-01
3.540616316345360781e-01 1.596157124411121120e-01
3.590886936115316175e-01 1.609359426730627429e-01
3.639890488318795470e-01 1.622280624063334176e-01
3.690699203472956325e-01 1.635064862127527663e-01
3.739376026321107327e-01 1.647412546200528738e-01
3.785510076927969814e-01 1.659229068522255490e-01
3.832412004060408717e-01 1.670899834526274608e-01
3.877366563881740058e-01 1.682103027372663373e-01
3.921422933403152511e-01 1.693146802502759063e-01
3.966249638881978457e-01 1.704159727608718922e-01
4.009987933147926564e-01 1.714550285267368024e-01
4.053289075565582045e-01 1.724825405706854609e-01
4.094569082994275466e-01 1.734754828251066083e-01
4.136035913773400408e-01 1.744575882658766786e-01
4.176983418004625581e-01 1.754110030343428439e-01
4.216103387013285797e-01 1.763304469669225716e-01
4.255129713167962180e-01 1.772358989251071326e-01
4.293598966031463848e-01 1.781208445724321299e-01
4.331380576948197780e-01 1.789871904572189198e-01
4.368150709747833371e-01 1.798224547327504363e-01
4.405171837740264884e-01 1.806575577410036715e-01
4.441030703850408212e-01 1.814645021043491124e-01
4.476567337747564546e-01 1.822581402158862107e-01
4.511084978724004824e-01 1.830284141840505252e-01
4.545746440257818488e-01 1.837965326782004805e-01
4.579856445622555450e-01 1.845433631813790665e-01
4.612815393119223395e-01 1.852646165637286679e-01
4.645088855293120211e-01 1.859688086595812084e-01
4.677613640450354326e-01 1.866701201909528873e-01
4.710147849851057944e-01 1.873695902845739225e-01
4.740895646914164985e-01 1.880338263880577399e-01
4.771833183288700653e-01 1.886870321213213741e-01
4.803011538003376657e-01 1.893458832857577157e-01
4.833659031282338536e-01 1.899863175953850347e-01
4.863369105330583309e-01 1.906149891969828869e-01
4.892411378116645060e-01 1.912258783671698104e-01
4.920183106319417909e-01 1.918273331421763983e-01
4.948148382602432505e-01 1.924040804579927877e-01
4.976880279231773452e-01 1.929841340717226295e-01
5.004242918992942712e-01 1.935488515075511340e-01
5.031174731349115081e-01 1.940901678230897431e-01
5.057927165415726511e-01 1.946364725670836904e-01
5.084826861450915114e-01 1.951815860015397308e-01
5.110624842379015709e-01 1.956990073561151178e-01
5.136623740676824479e-01 1.962248874161825196e-01
5.162241385776010771e-01 1.967291126760101205e-01
5.187860218898170395e-01 1.972277720244950128e-01
5.212717057223252848e-01 1.977264510971876998e-01
5.238292559222480493e-01 1.982172138820621488e-01
5.263334633592702261e-01 1.987007535962693194e-01
5.287046678498528163e-01 1.991688825204107061e-01
5.310980188762918219e-01 1.996377965574379076e-01
5.335047223145932271e-01 2.000975913888450031e-01
5.357826336910341825e-01 2.005359015707215697e-01
5.381069034184843280e-01 2.009818139568216866e-01
5.404624347483361069e-01 2.014226831697314701e-01
5.426526694642557214e-01 2.018487372800422119e-01
5.448971858510655020e-01 2.022665699723869837e-01
5.471078758697949240e-01 2.026826705525539285e-01
5.493498754500428793e-01 2.030937697285715993e-01
5.514781049233148380e-01 2.035005181053067547e-01
5.536738410198824845e-01 2.038996761608979913e-01
5.558216470689261168e-01 2.042861912716730788e-01
5.578649881944222066e-01 2.046626642502099858e-01
5.598849947966336726e-01 2.050386776605786221e-01
5.619401462085178434e-01 2.054169701392238034e-01
5.638837990364320429e-01 2.057801985173915160e-01
5.658305799710730000e-01 2.061369114648907985e-01
5.678380471997427348e-01 2.064953308828252621e-01
5.698043278352498131e-01 2.068452082463179131e-01
5.717175683481452442e-01 2.071875406126046093e-01
5.737499107597232584e-01 2.075401226440348190e-01
5.756611306264666217e-01 2.078807712362325533e-01
5.776080029900826363e-01 2.082185935781668551e-01
5.795142911684005860e-01 2.085547147148839320e-01
5.813783089257842374e-01 2.088804940203932703e-01
5.831517057365851464e-01 2.091934344451039096e-01
5.848783634729958214e-01 2.095067598257990826e-01
5.866630239328476382e-01 2.098171325636645490e-01
5.884580398925512990e-01 2.101252989866407850e-01
5.902426272928243955e-01 2.104303253519783090e-01
5.919942279265556495e-01 2.107313164818954143e-01
5.936684008892162412e-01 2.110210812010470949e-01
5.953074427920604927e-01 2.113077765439419220e-01
5.970244133936932762e-01 2.115993267172332493e-01
5.986549303289414592e-01 2.118846355504850898e-01
6.003384260310042908e-01 2.121680558790017546e-01
6.019345420644068856e-01 2.124404984225362336e-01
6.035539085123201586e-01 2.127170848383752866e-01
6.052736020646244386e-01 2.129922715439083736e-01
6.068715398058237565e-01 2.132577855968741110e-01
6.084359851999124880e-01 2.135179033986778774e-01
6.099765560478892512e-01 2.137822635639831659e-01
6.115654922106420477e-01 2.140452387566062209e-01
6.131346242228286059e-01 2.143057400476135743e-01
6.146734813477358061e-01 2.145597676477032090e-01
6.161998323531319155e-01 2.148137348094013022e-01
6.177245906704856848e-01 2.150636121947942236e-01
6.192122915890925228e-01 2.153069916232824565e-01
6.206315158748157979e-01 2.155408676273178059e-01
6.220973665220564941e-01 2.157811287859450755e-01
6.235169152212597377e-01 2.160154065971467419e-01
6.249454916019048234e-01 2.162461760259586918e-01
6.264013881501597769e-01 2.164782478651527953e-01
6.278073487283186704e-01 2.167055478399440571e-01
6.292665260013602380e-01 2.169352215096798653e-01
6.306742832164319301e-01 2.171557743882235880e-01
6.320262697760005155e-01 2.173725770107933497e-01
6.333895142300041137e-01 2.175920502913525623e-01
6.347011753052816951e-01 2.178012812316598434e-01
6.359889441780616215e-01 2.180088874872408156e-01
6.373043899491344089e-01 2.182155981488603236e-01
6.386860813315182739e-01 2.184287743104265378e-01
6.399361497493594175e-01 2.186305830062833522e-01
6.412054988441172609e-01 2.188321753491902499e-01
6.425009530726623064e-01 2.190351121543830382e-01
6.437915981805116816e-01 2.192376027192654009e-01
6.450604364638700128e-01 2.194355455295492197e-01
6.462858623095074639e-01 2.196282190834623893e-01
6.475343386741094776e-01 2.198174247539650683e-01
6.488172067837993939e-01 2.200127749054138493e-01
6.500651815343827522e-01 2.202012776684943163e-01
6.512990777237406270e-01 2.203900567737816507e-01
6.525335468112546389e-01 2.205772672927041322e-01
6.537373408920037487e-01 2.207607663947872834e-01
6.549276385430399250e-01 2.209404181719460403e-01
6.561381661638430174e-01 2.211232651099234170e-01
6.573036027177298068e-01 2.212993858188209706e-01
6.584559459225248768e-01 2.214742751195238057e-01
6.596237976817888038e-01 2.216478108677994718e-01
6.607584255947630547e-01 2.218202447690852397e-01
6.619131092138995642e-01 2.219890574846591080e-01
6.630990593320038595e-01 2.221599559563692816e-01
6.642274985607908855e-01 2.223281969736760899e-01
6.653688543315997572e-01 2.224973648204170429e-01
6.664892167170245463e-01 2.226620633625677470e-01
6.675654182077934706e-01 2.228243253787633993e-01
6.686529315232562221e-01 2.229867073072250849e-01
6.697591113337828528e-01 2.231418158425101383e-01
6.708210515129980900e-01 2.232965001756266887e-01
6.719105045688981148e-01 2.234520670318974334e-01
6.729085919129556004e-01 2.236009088599168748e-01
6.739490589043598545e-01 2.237546149231677273e-01
6.750116250006314988e-01 2.239075586525442474e-01
6.760174300921403256e-01 2.240570869243000141e-01
6.771068497497001459e-01 2.242083161201441077e-01
6.780831824201819513e-01 2.243563812640142485e-01
6.791128984501367816e-01 2.245057707096306532e-01
6.801510516773344728e-01 2.246528408819105371e-01
6.811929748113966232e-01 2.248000732708002603e-01
6.821683511848654069e-01 2.249412613895957203e-01
6.831712048937159665e-01 2.250814229114703191e-01
6.841807194477732557e-01 2.252193701094814537e-01
6.851560823586907434e-01 2.253617175898246783e-01
6.861296804645312664e-01 2.254968427194495861e-01
6.871532225680720973e-01 2.256391486250502731e-01
6.880438819708168952e-01 2.257697883416384665e-01
6.889564516444601772e-01 2.258983176015620375e-01
6.899043239814152129e-01 2.260305702394714567e-01
6.908759046891690403e-01 2.261646780076935759e-01
6.917944828771765975e-01 2.262920775932546480e-01
6.927983601082077225e-01 2.264247559851318148e-01
6.936799558822428491e-01 2.265491797177130451e-01
6.946121968014364878e-01 2.266756218553292179e-01
6.955050132708221478e-01 2.267972744179468092e-01
6.963972057366523138e-01 2.269196156108702345e-01
6.972593026564357643e-01 2.270412562927568989e-01
6.981628861856959967e-01 2.271645307963957305e-01
6.990742794797663029e-01 2.272830505495832543e-01
6.999576084727574532e-01 2.274023534547191805e-01
7.008272979658960455e-01 2.275156056905097424e-01
7.017113495115083754e-01 2.276333751591214094e-01
7.026085407202897759e-01 2.277526392160888202e-01
7.034977652562128814e-01 2.278705261866994791e-01
7.043677694778847087e-01 2.279863018263982855e-01
7.052597213394379283e-01 2.281030313930709208e-01
7.061622020556072021e-01 2.282169851461783860e-01
7.070243452528039985e-01 2.283325626131103292e-01
7.078949300280301671e-01 2.284459919289899277e-01
7.087406278128931536e-01 2.285556934225211612e-01
7.095474545445541459e-01 2.286623656931387194e-01
7.103283535462275866e-01 2.287689983956944506e-01
7.111189922898705218e-01 2.288751728712469513e-01
7.119626706537673932e-01 2.289834837826570380e-01
7.127694661103984863e-01 2.290888270614973021e-01
7.135767754518280714e-01 2.291939701211284375e-01
7.144015019390256294e-01 2.292991870783190334e-01
7.151532683367712862e-01 2.293986329458736206e-01
7.159239180746311826e-01 2.294991393149106162e-01
7.166986490032762891e-01 2.295993337398430367e-01
7.174916614462426567e-01 2.297012631230769264e-01
7.182087876003612203e-01 2.297951181542979837e-01
7.190248432158637959e-01 2.298944017721682997e-01
7.197407579931318633e-01 2.299907930682539847e-01
7.205275092289309402e-01 2.300878480583510299e-01
7.212320943242560567e-01 2.301832918840243936e-01
7.220094640684121545e-01 2.302793309979034864e-01
7.227375331270529113e-01 2.303715555324421238e-01
7.234751886668683296e-01 2.304640740892098805e-01
7.241786614987777426e-01 2.305527166294262797e-01
7.249422603744049010e-01 2.306483400512400195e-01
7.256579846549253698e-01 2.307406452894692206e-01
7.263793673581735444e-01 2.308330006563828751e-01
7.270761442538853370e-01 2.309224384972283772e-01
7.277637973165731466e-01 2.310108479077758181e-01
7.284524499521898289e-01 2.311002302079913917e-01
7.291679181024310896e-01 2.311902395401127797e-01
7.298772635517282170e-01 2.312799941063879428e-01
7.305272839054143263e-01 2.313618166877619564e-01
7.312432466346880933e-01 2.314490151173936583e-01
7.319752716949530225e-01 2.315350159897084648e-01
7.326414004052941298e-01 2.316192574793130843e-01
7.333241268731304219e-01 2.317041285144104679e-01
7.340269026267624008e-01 2.317914895876034831e-01


==> Overlapping CoClusters (2017)/data/ML1m_gridsearch_MAP.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 1.932700183848544417e-02 2.323926794617727637e-02 2.296848833742902787e-02 2.337726939667576775e-02 1.828406752452404332e-02 1.876600369860476070e-02
2.000000000000000000e+00 3.099892123231459337e-02 3.774290480760315175e-02 3.751256847338829692e-02 3.825322741941389326e-02 2.971279204961672221e-02 3.002805882239192869e-02
3.000000000000000000e+00 3.965480635906525747e-02 4.859229262221873707e-02 4.880070055805568741e-02 4.964090668805447304e-02 3.856773975815752653e-02 3.860975035009146794e-02
4.000000000000000000e+00 4.644398001915636676e-02 5.751497305170984176e-02 5.826883294342759256e-02 5.924898647115024036e-02 4.577108457778338024e-02 4.569684268991106718e-02
5.000000000000000000e+00 5.238515030111003806e-02 6.503455803692324844e-02 6.644835062432194461e-02 6.732306732503731683e-02 5.205286741319987975e-02 5.181334929778277920e-02
6.000000000000000000e+00 5.760190172129846936e-02 7.156412044033530484e-02 7.365613631642800585e-02 7.436517197997957740e-02 5.770871756029135463e-02 5.717878873504582404e-02
7.000000000000000000e+00 6.206736583473645985e-02 7.737018425234494512e-02 7.994317942589504455e-02 8.061423556604505047e-02 6.272280692186520124e-02 6.196318536054865045e-02
8.000000000000000000e+00 6.610182786238145980e-02 8.265704978679316861e-02 8.570670915604496065e-02 8.640433223445750932e-02 6.726713048879463808e-02 6.635474412669391253e-02
9.000000000000000000e+00 6.978235865986157083e-02 8.744978935437150436e-02 9.100925567684509110e-02 9.167880998180844010e-02 7.147590364620659553e-02 7.036160618619993756e-02
1.000000000000000000e+01 7.312418499767366076e-02 9.177658975899904981e-02 9.577537515108926203e-02 9.652467154577332176e-02 7.542044585648186028e-02 7.411157572403058447e-02
1.100000000000000000e+01 7.624345001764804008e-02 9.574725138567313776e-02 1.002116490159481454e-01 1.008714718363326601e-01 7.914199541104094404e-02 7.755107486584449095e-02
1.200000000000000000e+01 7.913000271364570293e-02 9.939475992602417320e-02 1.043794354132206725e-01 1.050558073595504738e-01 8.262232988605441864e-02 8.082203772157046939e-02
1.300000000000000000e+01 8.177326512188358432e-02 1.028843866444046906e-01 1.083422339592629013e-01 1.089018212581118333e-01 8.588327512652181583e-02 8.395741702819432828e-02
1.400000000000000000e+01 8.433514255795385162e-02 1.060245359409290739e-01 1.119856554075641664e-01 1.124995342354720984e-01 8.907130280720475246e-02 8.685057327571707453e-02
1.500000000000000000e+01 8.666849912127692901e-02 1.091351407673959162e-01 1.154514994892413271e-01 1.158773498487782883e-01 9.205348359392148683e-02 8.966425300895435047e-02
1.600000000000000000e+01 8.892585491010879251e-02 1.119495212055155453e-01 1.187641830261686737e-01 1.190661548328666719e-01 9.491595681348963254e-02 9.230918404504805108e-02
1.700000000000000000e+01 9.110077142586063548e-02 1.146294124463452940e-01 1.218519240419574379e-01 1.221392147319742827e-01 9.763290856351908298e-02 9.479279042690776091e-02
1.800000000000000000e+01 9.312129410549735420e-02 1.171828418523446214e-01 1.248281320078047929e-01 1.250700769551995606e-01 1.002589652214098681e-01 9.723452674625465697e-02
1.900000000000000000e+01 9.508027586061101877e-02 1.196206252769778794e-01 1.276735883706217878e-01 1.278877171658437117e-01 1.027231875776056097e-01 9.948373761029652429e-02
2.000000000000000000e+01 9.694108829290773444e-02 1.219049791568909968e-01 1.303790536707729597e-01 1.305864720125660960e-01 1.050529721215734819e-01 1.016717670134783535e-01
2.100000000000000000e+01 9.871818596457360151e-02 1.240800727309497864e-01 1.329785023408029399e-01 1.331879489633005509e-01 1.073299822693307010e-01 1.037717998688141852e-01
2.200000000000000000e+01 1.004463226907415657e-01 1.261768557146165648e-01 1.354906738343056027e-01 1.356738711183941015e-01 1.095997409870811540e-01 1.057687824239975510e-01
2.300000000000000000e+01 1.021325019973901849e-01 1.282046296554623377e-01 1.379058830616309295e-01 1.380649007909351134e-01 1.117805944780298488e-01 1.077222717511962802e-01
2.400000000000000000e+01 1.037504314820138357e-01 1.301782583856761488e-01 1.402170301824703924e-01 1.403521340871690393e-01 1.138403586776560172e-01 1.096262873290235473e-01
2.500000000000000000e+01 1.053168940504287110e-01 1.320646194261653472e-01 1.424190690936132098e-01 1.425580523237200692e-01 1.159075880668772318e-01 1.114613123670431388e-01
2.600000000000000000e+01 1.068045136153062125e-01 1.338705208788673884e-01 1.445851618827554974e-01 1.446673258707535936e-01 1.178127319745875812e-01 1.132400265233656778e-01
2.700000000000000000e+01 1.082298729999944253e-01 1.356039796919143448e-01 1.466692376822055222e-01 1.467050055137966158e-01 1.197250085074950676e-01 1.149387441693418832e-01
2.800000000000000000e+01 1.096750165820548212e-01 1.372638142343694245e-01 1.486873428727601143e-01 1.486585558804317531e-01 1.215759208178449624e-01 1.166108201912151310e-01
2.900000000000000000e+01 1.110446763888290611e-01 1.389038542168736234e-01 1.506522895554887054e-01 1.505876958603662996e-01 1.233020463544874101e-01 1.182277119612918648e-01
3.000000000000000000e+01 1.123762362244513369e-01 1.404981651330705072e-01 1.525526126154843343e-01 1.524418326401275059e-01 1.250215611209958277e-01 1.198134916719752335e-01
3.100000000000000000e+01 1.136566760077853400e-01 1.419992128863882541e-01 1.543915575939239226e-01 1.542415098160097864e-01 1.266916787511165043e-01 1.213149911853550200e-01
3.200000000000000000e+01 1.149042210122620811e-01 1.434436669186563706e-01 1.561437715937833426e-01 1.559899691354255935e-01 1.283050526705220018e-01 1.227516820099272821e-01
3.300000000000000000e+01 1.161273149761325452e-01 1.448650181671144732e-01 1.578189589417502980e-01 1.576716732729678827e-01 1.298504190066231689e-01 1.241746533379869677e-01
3.400000000000000000e+01 1.173034315635304026e-01 1.462612938616494884e-01 1.594628204273126071e-01 1.592923283425971004e-01 1.313953821541295752e-01 1.255292257303108616e-01
3.500000000000000000e+01 1.184584033729248753e-01 1.476020050645082682e-01 1.610748494917871865e-01 1.608777776487949895e-01 1.328896827323843566e-01 1.268874021576651967e-01
3.600000000000000000e+01 1.195718259064247752e-01 1.488884888531951389e-01 1.626571806133333686e-01 1.624445361123195153e-01 1.343175673531803171e-01 1.281680656026033815e-01
3.700000000000000000e+01 1.206782647860117491e-01 1.501321736143733099e-01 1.641606150367526384e-01 1.639688880825594941e-01 1.357229516431382732e-01 1.294486964549465269e-01
3.800000000000000000e+01 1.217565589511361013e-01 1.513782344584582717e-01 1.656310120049815371e-01 1.654361878834735844e-01 1.371090064099255712e-01 1.306986485879459980e-01
3.900000000000000000e+01 1.228102806690342524e-01 1.525898759180613629e-01 1.670955810857219781e-01 1.668408953736274791e-01 1.384660474501792915e-01 1.319005172757261035e-01
4.000000000000000000e+01 1.238563384351784036e-01 1.537560135156168517e-01 1.684789591910267059e-01 1.682856932905134606e-01 1.397749260670664850e-01 1.330581154215177420e-01
4.100000000000000000e+01 1.248542571625787800e-01 1.549045505884072416e-01 1.698562562957253719e-01 1.696350962320164468e-01 1.410518965742305064e-01 1.341992346199824548e-01
4.200000000000000000e+01 1.258330611773132435e-01 1.559875015371514073e-01 1.711954618687368535e-01 1.709588077819123031e-01 1.423105718084283211e-01 1.353198284848048105e-01
4.300000000000000000e+01 1.267729570191994115e-01 1.570922833934440266e-01 1.725009284073943383e-01 1.722382524028957529e-01 1.435193226327383109e-01 1.364229406697202440e-01
4.400000000000000000e+01 1.276967760626768478e-01 1.581478858287952705e-01 1.737973474809939578e-01 1.735114513641953238e-01 1.447096119577896689e-01 1.374703113641168317e-01
4.500000000000000000e+01 1.285920172495191305e-01 1.591572456962020432e-01 1.750418489279741696e-01 1.747432144446021685e-01 1.458820325612099622e-01 1.385119774094742406e-01
4.600000000000000000e+01 1.294731843622437262e-01 1.601485449373964975e-01 1.762704928770124913e-01 1.759489696133001990e-01 1.470331798882299479e-01 1.395288513882396719e-01
4.700000000000000000e+01 1.303508234144477029e-01 1.611203774909114039e-01 1.774783595702434380e-01 1.771165072901258186e-01 1.481242625625003584e-01 1.405478481859224749e-01
4.800000000000000000e+01 1.312334081452787293e-01 1.620690625197402923e-01 1.786406123484113873e-01 1.782855384615769923e-01 1.492314986220721340e-01 1.415357290596649942e-01
4.900000000000000000e+01 1.320710041990614259e-01 1.629936034046364779e-01 1.797716975058266109e-01 1.794002847383282251e-01 1.502860070556656935e-01 1.424870144481656109e-01
5.000000000000000000e+01 1.328865229046289897e-01 1.638858047391002493e-01 1.809006495137636950e-01 1.804987120012748747e-01 1.513429980534491404e-01 1.434415509504103903e-01
5.100000000000000000e+01 1.336887125441558744e-01 1.647606015154687853e-01 1.819894985000405363e-01 1.815864001992326671e-01 1.523702533462702735e-01 1.443782846281503329e-01
5.200000000000000000e+01 1.344746587020037021e-01 1.656218418373735513e-01 1.830738448874238977e-01 1.826397976126554745e-01 1.533903853468553402e-01 1.452943008025052718e-01
5.300000000000000000e+01 1.352539121815916900e-01 1.664731042194804722e-01 1.841023382313409229e-01 1.836735428007649773e-01 1.543574945165541445e-01 1.461677699654773122e-01
5.400000000000000000e+01 1.360263612112019571e-01 1.673140957082305813e-01 1.851234839632279749e-01 1.846872560542943686e-01 1.553090749129857895e-01 1.470281714085719393e-01
5.500000000000000000e+01 1.367928573013514615e-01 1.681549806679253911e-01 1.861083102906867792e-01 1.856648045799088043e-01 1.562576791592112102e-01 1.478903183672841681e-01
5.600000000000000000e+01 1.375121208929410144e-01 1.689496170316676094e-01 1.870983649413960337e-01 1.866551509238207895e-01 1.572109662038467248e-01 1.486930839386187420e-01
5.700000000000000000e+01 1.382317612179626842e-01 1.697274483749823260e-01 1.880721463473790378e-01 1.876012625938919265e-01 1.581263104971927513e-01 1.495114880636972676e-01
5.800000000000000000e+01 1.389273321970892483e-01 1.705020966884366884e-01 1.890119824208219557e-01 1.885647599603177405e-01 1.590535390122289061e-01 1.503068279161932641e-01
5.900000000000000000e+01 1.396214107299449114e-01 1.712682551644601203e-01 1.899410194019706399e-01 1.895001276294892290e-01 1.599516899723220087e-01 1.511031714565544970e-01
6.000000000000000000e+01 1.403145167718997111e-01 1.719985339905749089e-01 1.908354903356997978e-01 1.903948907664453072e-01 1.607978901057082188e-01 1.519062385383362634e-01
6.100000000000000000e+01 1.409939033796664687e-01 1.727274242058819964e-01 1.917203137495072651e-01 1.912784182705219993e-01 1.616563126119505700e-01 1.526550935725771996e-01
6.200000000000000000e+01 1.416465147607471331e-01 1.734428507778266737e-01 1.925990953270607653e-01 1.921393234334796696e-01 1.625111112375496603e-01 1.534161050012887995e-01
6.300000000000000000e+01 1.422829312672170832e-01 1.741282402043871080e-01 1.934416308205447743e-01 1.930005511565845433e-01 1.633157003148744402e-01 1.541534187123382860e-01
6.400000000000000000e+01 1.429237517579696193e-01 1.748084898665449582e-01 1.942747505455488521e-01 1.938653056041201583e-01 1.641130481357932491e-01 1.548622821637459235e-01
6.500000000000000000e+01 1.435461546902118135e-01 1.754988748492930795e-01 1.951085120822024510e-01 1.946882914580556900e-01 1.649329964193207709e-01 1.555958400651886175e-01
6.600000000000000000e+01 1.441704449874569582e-01 1.761504436105484905e-01 1.959153105614087620e-01 1.955191761526878236e-01 1.657057567146063004e-01 1.562892805070968116e-01
6.700000000000000000e+01 1.447747407337393044e-01 1.767812522668416597e-01 1.967105883706478098e-01 1.962790509462293831e-01 1.664913206948840374e-01 1.569863562006759694e-01
6.800000000000000000e+01 1.453884318221934369e-01 1.774150604085292515e-01 1.975087843463002590e-01 1.970371920431439883e-01 1.672704667775123943e-01 1.576727320816588840e-01
6.900000000000000000e+01 1.459799570641649447e-01 1.780265462390902553e-01 1.982734764635968316e-01 1.977869758978694215e-01 1.680180046445594599e-01 1.583432590026965237e-01
7.000000000000000000e+01 1.465757346552045148e-01 1.786356877747380112e-01 1.990087277267267030e-01 1.985412688060741171e-01 1.687557880928254594e-01 1.589982099245588754e-01
7.100000000000000000e+01 1.471408899875036036e-01 1.792361638478152663e-01 1.997515842983364764e-01 1.992996638910924656e-01 1.694699461210555369e-01 1.596458403089961453e-01
7.200000000000000000e+01 1.476956364445688730e-01 1.798407366201728586e-01 2.005095701102247163e-01 2.000279124235717909e-01 1.701820851560561509e-01 1.602708542631474109e-01
7.300000000000000000e+01 1.482621857510288688e-01 1.804384919432707179e-01 2.012263014950815554e-01 2.007507079527593996e-01 1.708833649618078376e-01 1.608909386225978455e-01
7.400000000000000000e+01 1.488047976413607310e-01 1.810418863332902695e-01 2.019339219241038375e-01 2.014482091170722855e-01 1.715484073821352540e-01 1.615052256691824617e-01
7.500000000000000000e+01 1.493445129987276132e-01 1.816052725749635888e-01 2.026368546963252804e-01 2.021449926914440365e-01 1.722221229171230217e-01 1.621115535259648466e-01
7.600000000000000000e+01 1.498652935028358946e-01 1.821571381767189413e-01 2.033181437654067447e-01 2.028291723737185581e-01 1.729112968781114090e-01 1.627337655445215137e-01
7.700000000000000000e+01 1.504002643926691529e-01 1.827239979681477000e-01 2.039779271925167836e-01 2.035005818652926846e-01 1.735662883879788843e-01 1.633228757005020515e-01
7.800000000000000000e+01 1.509204094844461275e-01 1.832564440610128242e-01 2.046479211432525869e-01 2.041658558534850121e-01 1.742131166574873713e-01 1.639074552536179952e-01
7.900000000000000000e+01 1.514391045220069565e-01 1.838011305638050930e-01 2.052926153639631768e-01 2.048167490917855438e-01 1.748620555111495278e-01 1.644880072741508048e-01
8.000000000000000000e+01 1.519529405104481090e-01 1.843404516342423416e-01 2.059124979683216727e-01 2.054606055467914083e-01 1.754872509653824242e-01 1.650541403560146780e-01
8.100000000000000000e+01 1.524553844039972239e-01 1.848596346870800822e-01 2.065592174673663850e-01 2.060770554485442108e-01 1.761053075019526348e-01 1.656105775953492509e-01
8.200000000000000000e+01 1.529464361867815814e-01 1.853659831277957304e-01 2.071766778246912077e-01 2.066981896258104912e-01 1.767053226507926400e-01 1.661435021087612762e-01
8.300000000000000000e+01 1.534383228783880171e-01 1.858723440736951005e-01 2.077933942768291353e-01 2.072998113439547541e-01 1.773149711844002885e-01 1.666895652428820318e-01
8.400000000000000000e+01 1.539155316041319888e-01 1.863659102103660814e-01 2.083913589445299808e-01 2.079093042473738051e-01 1.779100941061469432e-01 1.672267336310562791e-01
8.500000000000000000e+01 1.544056292137210851e-01 1.868658211485800802e-01 2.089791398664850863e-01 2.085061027688643875e-01 1.784858505906245507e-01 1.677387801981040372e-01
8.600000000000000000e+01 1.548716658789202616e-01 1.873342204955010804e-01 2.095772444171806193e-01 2.090777756552758548e-01 1.790543312097037376e-01 1.682663390037092421e-01
8.700000000000000000e+01 1.553243049089546024e-01 1.878043834927078659e-01 2.101508361050759555e-01 2.096646821513430958e-01 1.796217977428772317e-01 1.687776118571490125e-01
8.800000000000000000e+01 1.557643068236083117e-01 1.882803119362913002e-01 2.107273800815498976e-01 2.102188159075537854e-01 1.801951787412450212e-01 1.692721840251550092e-01
8.900000000000000000e+01 1.562086684109542933e-01 1.887389068551879046e-01 2.112931081996724525e-01 2.107767430341735415e-01 1.807288165104408151e-01 1.697511475381704160e-01
9.000000000000000000e+01 1.566377108189266620e-01 1.891991980002957763e-01 2.118596778766396183e-01 2.113411726255832457e-01 1.812547739939489311e-01 1.702317883010905641e-01
9.100000000000000000e+01 1.570620507072540695e-01 1.896446463671524474e-01 2.124028720101096279e-01 2.118889941447944791e-01 1.817955054889366928e-01 1.707150047585554165e-01
9.200000000000000000e+01 1.574839098661304226e-01 1.901056604899101776e-01 2.129472865961329064e-01 2.124145262426850866e-01 1.823075118737025879e-01 1.711814646441051080e-01
9.300000000000000000e+01 1.579127388251851116e-01 1.905384874053914213e-01 2.134925419415246439e-01 2.129453578549649895e-01 1.828319760122944504e-01 1.716703380208901564e-01
9.400000000000000000e+01 1.583088265489614455e-01 1.909708145028337634e-01 2.140156004810872536e-01 2.134816137050515317e-01 1.833493886324721878e-01 1.721488500902535468e-01
9.500000000000000000e+01 1.587223736610959557e-01 1.914039358572121596e-01 2.145230211831546385e-01 2.139888506684747282e-01 1.838656500145661177e-01 1.726214290265824791e-01
9.600000000000000000e+01 1.591211794817526948e-01 1.918225043355741843e-01 2.150353806825812675e-01 2.144916234497328822e-01 1.843823897123705591e-01 1.730763491929077358e-01
9.700000000000000000e+01 1.595340705018958027e-01 1.922442786619497079e-01 2.155260137647467544e-01 2.150066518624221823e-01 1.848832810039753305e-01 1.735256968510111020e-01
9.800000000000000000e+01 1.599290965538553433e-01 1.926520228813854430e-01 2.160179665933987803e-01 2.155090563719008201e-01 1.853741036143201071e-01 1.739560027258317265e-01
9.900000000000000000e+01 1.603154889011039197e-01 1.930466705507349889e-01 2.165060847402448529e-01 2.159979991728444293e-01 1.858561656518624705e-01 1.744024916478956189e-01
1.000000000000000000e+02 1.607139583186134035e-01 1.934378839261563510e-01 2.169899764701877232e-01 2.164901574764990511e-01 1.863370561434887218e-01 1.748390218548047659e-01
1.010000000000000000e+02 1.610976968309235646e-01 1.938332770229309054e-01 2.174738483447599680e-01 2.169741599912423102e-01 1.868158635490139163e-01 1.752662975406127921e-01
1.020000000000000000e+02 1.614774375672293760e-01 1.942160073940717990e-01 2.179391024877232463e-01 2.174362979809938978e-01 1.872822409399627908e-01 1.756886431528712766e-01
1.030000000000000000e+02 1.618484141422304179e-01 1.946065069542003700e-01 2.184076002365912816e-01 2.179082311838862474e-01 1.877476903233982197e-01 1.761023178234883413e-01
1.040000000000000000e+02 1.622137812159056836e-01 1.949824873469107878e-01 2.188690339136276919e-01 2.183611673732667735e-01 1.881945984270526062e-01 1.765139742938872103e-01
1.050000000000000000e+02 1.625741565162113766e-01 1.953620918827596031e-01 2.193380512451618136e-01 2.188078364694766020e-01 1.886426001057391055e-01 1.769096775297060997e-01
1.060000000000000000e+02 1.629316895322848180e-01 1.957332036328238989e-01 2.197816716891521360e-01 2.192480236476629096e-01 1.891064250582734085e-01 1.773069478888389949e-01
1.070000000000000000e+02 1.632877931099760704e-01 1.960967572769395650e-01 2.202236396835931531e-01 2.197003684440292925e-01 1.895351098351254759e-01 1.777146855967057237e-01
1.080000000000000000e+02 1.636407847260460680e-01 1.964559507609077160e-01 2.206780384125067995e-01 2.201536049415006024e-01 1.899642310716275762e-01 1.781024630005349774e-01
1.090000000000000000e+02 1.639903066732499026e-01 1.968033895191702853e-01 2.211060225741304786e-01 2.205888491319898115e-01 1.903918485697330687e-01 1.784867391140982917e-01
1.100000000000000000e+02 1.643347684393350328e-01 1.971498856498434815e-01 2.215148055522806747e-01 2.210134646266482261e-01 1.908092531228165467e-01 1.788755925925360202e-01
1.110000000000000000e+02 1.646825553949445853e-01 1.974960908356531430e-01 2.219343700857918655e-01 2.214360598217764708e-01 1.912351601596722905e-01 1.792414003749156493e-01
1.120000000000000000e+02 1.650233044218607226e-01 1.978471532770436081e-01 2.223606050640598020e-01 2.218549280892048448e-01 1.916446026191347407e-01 1.796200062679844389e-01
1.130000000000000000e+02 1.653590482964559794e-01 1.981919407464904359e-01 2.227739273311489243e-01 2.222621270204268584e-01 1.920546322692002761e-01 1.799794216638767874e-01
1.140000000000000000e+02 1.656895203912584491e-01 1.985311185284666935e-01 2.231774611571534506e-01 2.226799150696271434e-01 1.924596952051914611e-01 1.803480929873878813e-01
1.150000000000000000e+02 1.660118724422784409e-01 1.988702181144319792e-01 2.235756601806203614e-01 2.230755024941387110e-01 1.928564347070523266e-01 1.807035001013745645e-01
1.160000000000000000e+02 1.663471814245636726e-01 1.991969976265288711e-01 2.239715001377867720e-01 2.234738953595477029e-01 1.932582567659110462e-01 1.810606977873074896e-01
1.170000000000000000e+02 1.666626217693490397e-01 1.995170103744141055e-01 2.243593976742822571e-01 2.238699744229338262e-01 1.936518864963669428e-01 1.814125343418233061e-01
1.180000000000000000e+02 1.669849444999045029e-01 1.998404068208181616e-01 2.247362234654643187e-01 2.242553670726508963e-01 1.940357086441515111e-01 1.817663235197115867e-01
1.190000000000000000e+02 1.672945944529180828e-01 2.001522710858713305e-01 2.251152268564662051e-01 2.246343633027531872e-01 1.944153204161354620e-01 1.821235754479509916e-01
1.200000000000000000e+02 1.675984631609565567e-01 2.004612012813510868e-01 2.254930786004655796e-01 2.250095733778392226e-01 1.947852904470394608e-01 1.824612796313525853e-01
1.210000000000000000e+02 1.679053360897134195e-01 2.007716022686948931e-01 2.258682687143846457e-01 2.253756889722022261e-01 1.951567893383824304e-01 1.828018706323499831e-01
1.220000000000000000e+02 1.682141428525594506e-01 2.010855328475229520e-01 2.262361925719232614e-01 2.257275154651638416e-01 1.955233195102972776e-01 1.831376891116245631e-01
1.230000000000000000e+02 1.685035015932206948e-01 2.013962066125185302e-01 2.266032785602126731e-01 2.260900038697937209e-01 1.958957166281630191e-01 1.834665909164529263e-01
1.240000000000000000e+02 1.687969420286919431e-01 2.016908598793736851e-01 2.269646949985890672e-01 2.264481245013486022e-01 1.962589883640142863e-01 1.837898742607875779e-01
1.250000000000000000e+02 1.690787768067175678e-01 2.019853928330039294e-01 2.273259617550165701e-01 2.267944319880874360e-01 1.966199850508400515e-01 1.841136309303395557e-01
1.260000000000000000e+02 1.693741017997013321e-01 2.022741152497900818e-01 2.276792277924274133e-01 2.271518622391721087e-01 1.969659967169873349e-01 1.844216068574503764e-01
1.270000000000000000e+02 1.696707285118801978e-01 2.025625182293445958e-01 2.280245493700195358e-01 2.274941416912527603e-01 1.973117767542130474e-01 1.847450237037490395e-01
1.280000000000000000e+02 1.699484620887269370e-01 2.028310377834147971e-01 2.283691546509771519e-01 2.278342269520952645e-01 1.976653476656814457e-01 1.850518009007197096e-01
1.290000000000000000e+02 1.702248380442476505e-01 2.031017840363539828e-01 2.287124438780230584e-01 2.281728518965092656e-01 1.980056615271278686e-01 1.853615654756530229e-01


==> Overlapping CoClusters (2017)/data/ML1m_gridsearch_recall.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 1.922540143880921079e-02 2.314158601910002236e-02 2.286137777278536565e-02 2.327266881909046195e-02 1.822905152062120546e-02 1.866449275679973874e-02
2.000000000000000000e+00 3.507870723548446590e-02 4.269439201524697497e-02 4.210537602710476279e-02 4.313628894732569191e-02 3.511445613915856190e-02 3.451697772945737375e-02
3.000000000000000000e+00 4.883679827823603214e-02 5.962137427151620317e-02 5.934423754246985483e-02 6.075309873312084025e-02 5.094765995905869288e-02 4.885774843575165644e-02
4.000000000000000000e+00 6.093863266443667881e-02 7.521398520744934646e-02 7.538587586466698187e-02 7.726835454598519892e-02 6.536601891266496933e-02 6.201410577487186104e-02
5.000000000000000000e+00 7.237125446325078093e-02 8.912127643776529551e-02 9.026569014781521405e-02 9.217777210086153250e-02 7.903525266778964331e-02 7.424387647152691505e-02
6.000000000000000000e+00 8.327573452637951346e-02 1.021568299529775348e-01 1.041004754119309872e-01 1.059574775070226405e-01 9.210841283808879343e-02 8.579504897043392642e-02
7.000000000000000000e+00 9.296573976492950031e-02 1.142031328091439174e-01 1.166441939249229925e-01 1.187903922988508693e-01 1.042834189975629655e-01 9.672109367866352225e-02
8.000000000000000000e+00 1.022133641992616637e-01 1.256916363588731489e-01 1.287526748895491402e-01 1.311965862157952190e-01 1.157088812142531842e-01 1.071666961871999835e-01
9.000000000000000000e+00 1.109461451542822219e-01 1.366318614413093158e-01 1.403092427707925971e-01 1.429503668907335101e-01 1.268068154158522864e-01 1.169388508146821382e-01
1.000000000000000000e+01 1.192755409935829236e-01 1.467525449416881567e-01 1.508969721345258808e-01 1.541862605358804705e-01 1.375760085573977665e-01 1.265383819097738449e-01
1.100000000000000000e+01 1.273365930981940342e-01 1.565933924807639821e-01 1.611047066017779750e-01 1.643965901271547958e-01 1.480176346778193097e-01 1.355124324295924887e-01
1.200000000000000000e+01 1.350076071228329400e-01 1.655937108843959504e-01 1.709413913004401986e-01 1.744922147883417041e-01 1.581078822930860883e-01 1.443689740060138393e-01
1.300000000000000000e+01 1.422683704763361423e-01 1.745425120011891429e-01 1.805708834804176655e-01 1.841078869544748031e-01 1.675993663861300442e-01 1.530681971586071444e-01
1.400000000000000000e+01 1.495091793464481400e-01 1.827603839215357906e-01 1.895789153108325964e-01 1.932963359452083418e-01 1.771848015862293457e-01 1.613011426303909146e-01
1.500000000000000000e+01 1.561459500239040787e-01 1.910811986959832509e-01 1.983689796239814507e-01 2.020388897057090183e-01 1.861357884402549678e-01 1.695215974613635546e-01
1.600000000000000000e+01 1.627866926427703753e-01 1.988776549487851208e-01 2.069813617615611223e-01 2.105815274305258278e-01 1.948633607541042090e-01 1.774594377715907889e-01
1.700000000000000000e+01 1.693579354244098556e-01 2.064186392989280916e-01 2.152744622070180691e-01 2.189260720562875018e-01 2.033618454164951295e-01 1.849388275739348997e-01
1.800000000000000000e+01 1.755721731069227465e-01 2.138742222162054174e-01 2.234224117509852614e-01 2.270740941067435625e-01 2.116871252777911827e-01 1.924765706709359869e-01
1.900000000000000000e+01 1.817415976643320108e-01 2.209435951667886033e-01 2.312588181178166780e-01 2.350299852501173681e-01 2.196746859972104060e-01 1.994391625326066286e-01
2.000000000000000000e+01 1.875522081462912549e-01 2.276435559159359356e-01 2.388988312890623078e-01 2.427521953920136477e-01 2.272767343851985200e-01 2.062856191623683721e-01
2.100000000000000000e+01 1.933947846377018220e-01 2.341471258398666877e-01 2.461157471722746626e-01 2.502716279956129775e-01 2.348041421155369068e-01 2.128712667955323656e-01
2.200000000000000000e+01 1.990151105938454679e-01 2.404822536937539224e-01 2.532809825350077482e-01 2.575743616527847446e-01 2.424525308748623487e-01 2.193479677672801054e-01
2.300000000000000000e+01 2.046504144480094101e-01 2.468612644546974155e-01 2.602123073828805366e-01 2.646733573512420890e-01 2.497808455976756048e-01 2.257322399159195636e-01
2.400000000000000000e+01 2.102012504119031289e-01 2.530824666607686124e-01 2.669574044725472883e-01 2.717110342097087128e-01 2.569148249885335189e-01 2.320960086812305645e-01
2.500000000000000000e+01 2.155645163591608515e-01 2.592111769508799735e-01 2.735964316640016047e-01 2.784709834926611949e-01 2.640189047069482764e-01 2.383091818731092049e-01
2.600000000000000000e+01 2.207832549256419641e-01 2.651370760852643782e-01 2.800442259612670459e-01 2.851337985321599211e-01 2.707067408252263885e-01 2.444731172342241576e-01
2.700000000000000000e+01 2.258792189043220267e-01 2.709107407195172623e-01 2.863427798091877641e-01 2.915054613496472768e-01 2.773934810441355814e-01 2.503178852938823251e-01
2.800000000000000000e+01 2.311696666392944188e-01 2.764982617517905417e-01 2.926380263193452125e-01 2.977668013228259580e-01 2.840042451696302983e-01 2.562788264958364426e-01
2.900000000000000000e+01 2.361961177339012008e-01 2.820922055129509443e-01 2.987144916015863627e-01 3.039621225275326855e-01 2.902293079988969571e-01 2.619081415275036351e-01
3.000000000000000000e+01 2.410406012643009077e-01 2.876177795736991061e-01 3.048625377196033659e-01 3.099869723627653451e-01 2.964566248740673204e-01 2.675893726266356243e-01
3.100000000000000000e+01 2.457421233857476350e-01 2.929453584509779107e-01 3.107370462609254091e-01 3.158921194177906067e-01 3.025394823330445071e-01 2.730555029236720332e-01
3.200000000000000000e+01 2.502786327852176140e-01 2.980569243874819918e-01 3.163379131300244063e-01 3.216741596728233121e-01 3.084798543575966723e-01 2.782708281300597108e-01
3.300000000000000000e+01 2.550054200369837876e-01 3.030453521918526349e-01 3.217511405222895915e-01 3.272633286276048770e-01 3.141466473520975189e-01 2.834941852280202790e-01
3.400000000000000000e+01 2.594329903360008127e-01 3.080843637651171640e-01 3.271560718193118888e-01 3.327158493020869745e-01 3.200361885907226922e-01 2.884304202053813437e-01
3.500000000000000000e+01 2.638896370625447019e-01 3.128279536686138229e-01 3.324963967747761595e-01 3.380650503869048751e-01 3.256385390051330653e-01 2.935200112482695411e-01
3.600000000000000000e+01 2.682612592406026786e-01 3.175491146647061447e-01 3.377165111569127021e-01 3.433304304956656949e-01 3.309512816292404791e-01 2.984275632535408618e-01
3.700000000000000000e+01 2.727091054309037088e-01 3.222369469635854577e-01 3.427655239101666806e-01 3.485666461666627747e-01 3.362921983841299922e-01 3.033017396198314786e-01
3.800000000000000000e+01 2.770507315899980449e-01 3.268938479231061067e-01 3.477546938910625607e-01 3.537474318421279795e-01 3.416828679433765448e-01 3.080737397301217539e-01
3.900000000000000000e+01 2.813602308964383569e-01 3.314062700212039303e-01 3.527804508040922604e-01 3.585705789189206349e-01 3.470217429769105744e-01 3.127347209745722223e-01
4.000000000000000000e+01 2.856741547369681666e-01 3.358283603632218339e-01 3.574613366681429483e-01 3.636881737175476914e-01 3.519598165558289193e-01 3.171399810084337689e-01
4.100000000000000000e+01 2.897889680006832669e-01 3.400715348033926388e-01 3.622863881810887698e-01 3.685362722159130633e-01 3.569299162175936235e-01 3.216010760152310244e-01
4.200000000000000000e+01 2.938466989120468997e-01 3.442590691225319577e-01 3.669314572281556774e-01 3.732811601095814003e-01 3.620060287838088864e-01 3.260241077233528295e-01
4.300000000000000000e+01 2.977051317325746238e-01 3.486250519148574312e-01 3.716107139077699517e-01 3.778771742360997332e-01 3.667558603932505878e-01 3.304479429362880971e-01
4.400000000000000000e+01 3.015165635363093455e-01 3.527635714786897525e-01 3.762264703940634281e-01 3.825729700999402350e-01 3.714475301472215385e-01 3.345594615866941957e-01
4.500000000000000000e+01 3.052959922593778685e-01 3.567299211065505515e-01 3.805662117571991243e-01 3.870152494525400111e-01 3.761856737102140524e-01 3.387519628654457882e-01
4.600000000000000000e+01 3.090716989520034264e-01 3.606046716290473575e-01 3.850375655628376359e-01 3.915108715116826232e-01 3.807379523171079416e-01 3.428903627789151587e-01
4.700000000000000000e+01 3.127889430297250417e-01 3.645052640307846481e-01 3.895282731404124399e-01 3.958296750500236438e-01 3.850584588038219458e-01 3.470010037207807985e-01
4.800000000000000000e+01 3.166306579358234563e-01 3.683041565732855238e-01 3.937350154026694193e-01 4.002363987296284620e-01 3.895909458269654069e-01 3.510093134210192645e-01
4.900000000000000000e+01 3.202544705486486398e-01 3.720097363721205364e-01 3.978569358006897594e-01 4.044370172641740258e-01 3.938703119286495191e-01 3.548989961641747515e-01
5.000000000000000000e+01 3.237579817250115233e-01 3.756630015488461316e-01 4.021088699814368006e-01 4.086031964245400161e-01 3.981967072010615949e-01 3.587268441550851561e-01
5.100000000000000000e+01 3.272893960360782062e-01 3.792654104982452479e-01 4.060838817807185808e-01 4.127519348789708276e-01 4.024252050269354619e-01 3.626658661317797572e-01
5.200000000000000000e+01 3.306785074598618257e-01 3.828703825535140215e-01 4.102232223801956512e-01 4.168585022305270060e-01 4.065139808969352453e-01 3.665840967488070423e-01
5.300000000000000000e+01 3.341673816421955601e-01 3.863787857478622190e-01 4.141357224592201458e-01 4.207223411688260084e-01 4.104570599715650636e-01 3.702098199788915744e-01
5.400000000000000000e+01 3.376343358218940605e-01 3.898995135771931020e-01 4.179937253340636483e-01 4.246752321943305652e-01 4.145279162522947924e-01 3.738533099919186808e-01
5.500000000000000000e+01 3.410082284804955011e-01 3.934044007820612920e-01 4.217001394675644610e-01 4.284734461153830720e-01 4.186210117833077948e-01 3.775572273955217772e-01
5.600000000000000000e+01 3.442238767444391612e-01 3.967967332620099818e-01 4.254829825774042451e-01 4.323861613181513852e-01 4.226625996648364358e-01 3.810557686230769958e-01
5.700000000000000000e+01 3.475071850918196592e-01 4.000657301755066175e-01 4.292982881451023469e-01 4.361188601817981292e-01 4.263947104200562777e-01 3.846502771429780587e-01
5.800000000000000000e+01 3.506795041255368339e-01 4.033917091231423724e-01 4.329086506359915432e-01 4.399991659516255815e-01 4.302341240617204576e-01 3.881416456207127386e-01
5.900000000000000000e+01 3.539502792891414673e-01 4.067257995523296810e-01 4.364488858996258824e-01 4.437819987002659117e-01 4.340224521904669785e-01 3.916016977859994030e-01
6.000000000000000000e+01 3.570874266595367441e-01 4.098263345885302944e-01 4.399062141033238671e-01 4.473179324143712887e-01 4.375826573775688511e-01 3.951419848054660844e-01
6.100000000000000000e+01 3.603003398525068679e-01 4.129064224029656005e-01 4.434832526789030949e-01 4.508006585975263825e-01 4.413362252548964082e-01 3.984047864276077378e-01
6.200000000000000000e+01 3.633515143914143319e-01 4.160341154489680671e-01 4.469422974489217770e-01 4.542315349652129575e-01 4.450832267209868798e-01 4.018624453251896655e-01
6.300000000000000000e+01 3.663129750355729741e-01 4.190396030270145400e-01 4.503897055384336046e-01 4.577012419396598863e-01 4.486189862761844616e-01 4.051149746053271938e-01
6.400000000000000000e+01 3.692373693829427150e-01 4.220126738528385824e-01 4.537599889401416897e-01 4.612505259912759170e-01 4.520571492944689407e-01 4.083839670101519492e-01
6.500000000000000000e+01 3.721999047187684595e-01 4.251168558467256497e-01 4.571154956544555281e-01 4.646131765854308870e-01 4.555716321157017856e-01 4.117215888320974182e-01
6.600000000000000000e+01 3.751174087652553446e-01 4.279865211324322960e-01 4.603220908278771728e-01 4.681175330592743933e-01 4.589816310450487435e-01 4.149284233703477431e-01
6.700000000000000000e+01 3.780568745475186843e-01 4.307237521913968026e-01 4.635017211229229828e-01 4.713024937843850459e-01 4.624804219472032352e-01 4.181079702948862775e-01
6.800000000000000000e+01 3.809863471562454640e-01 4.335212772476063070e-01 4.667322390241399610e-01 4.744118615256824878e-01 4.659347913734835367e-01 4.212186567814717453e-01
6.900000000000000000e+01 3.838493971432105356e-01 4.362024113728845132e-01 4.698930376424984567e-01 4.775064767697101420e-01 4.692590725650026551e-01 4.243257142476516419e-01
7.000000000000000000e+01 3.868060480670293400e-01 4.389205359241702409e-01 4.729005545299224123e-01 4.807516439778078965e-01 4.725299880372185735e-01 4.273398273354016563e-01
7.100000000000000000e+01 3.895609482071867857e-01 4.416221295286318349e-01 4.760081286847368531e-01 4.839519902135264173e-01 4.757048139282235577e-01 4.303163841698783854e-01
7.200000000000000000e+01 3.921330241493919955e-01 4.444397231887030619e-01 4.791034402246951984e-01 4.869922854990159089e-01 4.788672119492568546e-01 4.331587405912186162e-01
7.300000000000000000e+01 3.948538582057310453e-01 4.471986216671936520e-01 4.820641892668812156e-01 4.900416524076828262e-01 4.819909565515183569e-01 4.360590614153632139e-01
7.400000000000000000e+01 3.975530861516543002e-01 4.500262817344122812e-01 4.851657744345570511e-01 4.929774216439241075e-01 4.849143688514153672e-01 4.389845001155903148e-01
7.500000000000000000e+01 4.002338036571608804e-01 4.526699595225064376e-01 4.880658157504915162e-01 4.959623763505716099e-01 4.880514272789061581e-01 4.418439326566767633e-01
7.600000000000000000e+01 4.028593914265791720e-01 4.551738684651573386e-01 4.909954355969911033e-01 4.989111175347344385e-01 4.911886423028567483e-01 4.448134002207100313e-01
7.700000000000000000e+01 4.055695037137767578e-01 4.577682317306212001e-01 4.938003940569511974e-01 5.017626858137096413e-01 4.941955151429188176e-01 4.476239541606979455e-01
7.800000000000000000e+01 4.081101720053239013e-01 4.602174331536088570e-01 4.966922390681162147e-01 5.045771243765471148e-01 4.971147554079197728e-01 4.504232334526291348e-01
7.900000000000000000e+01 4.106881975242527849e-01 4.627933957896300243e-01 4.993877919436944257e-01 5.074152925786644674e-01 5.000312183391993903e-01 4.532090083433193417e-01
8.000000000000000000e+01 4.133284216998953653e-01 4.652967469177089477e-01 5.020206835373163257e-01 5.101985402008112347e-01 5.028282250310774915e-01 4.559366253213691378e-01
8.100000000000000000e+01 4.159230422120395176e-01 4.677774306445546260e-01 5.047091491512741834e-01 5.128526201265956042e-01 5.056418125418260523e-01 4.586998501393995675e-01
8.200000000000000000e+01 4.183856421620735788e-01 4.701265761389104014e-01 5.073862207796588919e-01 5.155482932601153090e-01 5.083618630454339593e-01 4.612760889752073323e-01
8.300000000000000000e+01 4.208762235331049428e-01 4.725261759865004296e-01 5.100853258074734553e-01 5.182070686335960019e-01 5.111373640206650082e-01 4.639960527063541895e-01
8.400000000000000000e+01 4.232949564910808982e-01 4.749673446536178956e-01 5.126983351385659970e-01 5.209481031588354405e-01 5.138295878936283145e-01 4.665603642480997126e-01
8.500000000000000000e+01 4.258601001420283527e-01 4.773947430288079663e-01 5.152202773698844052e-01 5.236341857466102478e-01 5.165079103630721979e-01 4.690175394175193357e-01
8.600000000000000000e+01 4.283558394219417753e-01 4.796214950259185539e-01 5.178489603451515988e-01 5.261988228520467770e-01 5.191141320689607319e-01 4.715275805755141381e-01
8.700000000000000000e+01 4.306698330106722983e-01 4.818639927501465747e-01 5.203573210685891182e-01 5.287391819125797365e-01 5.217081151138821538e-01 4.740188927392997020e-01
8.800000000000000000e+01 4.329392731927793059e-01 4.842318983575962243e-01 5.228648003701181768e-01 5.311095252894009189e-01 5.243758710654907729e-01 4.764637720374830798e-01
8.900000000000000000e+01 4.352394003093957853e-01 4.864730994452280965e-01 5.254035882866531226e-01 5.336423713528073431e-01 5.268377779159304497e-01 4.788011921229256007e-01
9.000000000000000000e+01 4.374218428242671597e-01 4.887321465971442569e-01 5.279753470957641026e-01 5.361524837394616716e-01 5.293009336910762253e-01 4.812319469376972747e-01
9.100000000000000000e+01 4.396161074664652335e-01 4.909345438519120974e-01 5.304588380529912106e-01 5.386039726070478428e-01 5.317767465939593485e-01 4.836390469925315738e-01
9.200000000000000000e+01 4.418621542907941180e-01 4.932937550103455582e-01 5.328502154702606797e-01 5.409957623603262045e-01 5.341903186728085284e-01 4.859738166166863715e-01
9.300000000000000000e+01 4.441019299408583421e-01 4.955075620347625387e-01 5.352216307192600997e-01 5.434380692720801598e-01 5.366201548232232277e-01 4.884836729492321172e-01
9.400000000000000000e+01 4.461485864775440735e-01 4.976961389067138808e-01 5.374995425283780603e-01 5.458836187101240300e-01 5.391150854737130071e-01 4.909020103328931572e-01
9.500000000000000000e+01 4.484144258874213085e-01 4.998672336927795223e-01 5.397932783238759136e-01 5.482236503315792708e-01 5.416335923820245757e-01 4.933479439950763656e-01
9.600000000000000000e+01 4.504609238083175926e-01 5.019631030416886741e-01 5.420524397451352838e-01 5.504889570765137963e-01 5.441657688450407537e-01 4.957135626983933951e-01
9.700000000000000000e+01 4.526931708453836301e-01 5.040734533996577005e-01 5.442335929228026004e-01 5.528196561757529048e-01 5.465808532989511193e-01 4.980935727953516023e-01
9.800000000000000000e+01 4.547983832596600440e-01 5.060341211185915844e-01 5.464557657320325834e-01 5.551367271928261404e-01 5.489288488203634131e-01 5.002329509523154583e-01
9.900000000000000000e+01 4.568994390980917197e-01 5.079972329717791224e-01 5.487250465755055817e-01 5.573567073807111916e-01 5.512524926306573425e-01 5.025372441497308884e-01
1.000000000000000000e+02 4.590943273149097892e-01 5.099512906907618381e-01 5.509170433574408499e-01 5.596864296872630096e-01 5.536050914090575592e-01 5.048738587748093920e-01
1.010000000000000000e+02 4.611647410316484508e-01 5.120436908960932509e-01 5.531450794098813351e-01 5.619491245007557367e-01 5.557955698491856555e-01 5.071096518887100446e-01
1.020000000000000000e+02 4.631941700262806050e-01 5.139866217357343947e-01 5.552895668943336194e-01 5.641233528272336928e-01 5.580863559184263689e-01 5.093314537848174783e-01
1.030000000000000000e+02 4.651754486347323136e-01 5.160221507795884621e-01 5.574989007618156300e-01 5.663605992947976508e-01 5.602963839195335138e-01 5.114861877094678544e-01
1.040000000000000000e+02 4.671277001491935255e-01 5.179697729951794338e-01 5.596980777002754648e-01 5.684765537068067198e-01 5.624937775276999119e-01 5.136465888445824746e-01
1.050000000000000000e+02 4.690876214050245796e-01 5.198836261861062846e-01 5.618684857815831046e-01 5.705422901294725513e-01 5.646274564726030398e-01 5.156869098419846198e-01
1.060000000000000000e+02 4.710212261761462238e-01 5.218126933926061639e-01 5.639237546563162784e-01 5.725624588732040054e-01 5.669344984352326922e-01 5.176947950880584903e-01
1.070000000000000000e+02 4.730142159942238300e-01 5.237348659110825366e-01 5.660260590069960962e-01 5.747201102031205266e-01 5.690429223737611952e-01 5.198110133718653048e-01
1.080000000000000000e+02 4.749439664658560711e-01 5.256396641371678946e-01 5.682551388448805474e-01 5.769068417135487792e-01 5.711150355745264751e-01 5.218716073051939963e-01
1.090000000000000000e+02 4.769130413888038045e-01 5.275168781964182374e-01 5.703108712910578415e-01 5.789681884855704119e-01 5.732714920715289431e-01 5.239261030399788854e-01
1.100000000000000000e+02 4.787986798402869004e-01 5.293063165137557036e-01 5.722142112497623501e-01 5.810784953990913992e-01 5.752986315744290646e-01 5.259492007887955900e-01
1.110000000000000000e+02 4.807397990730236659e-01 5.311128919469992882e-01 5.742754751755887455e-01 5.831303691733603634e-01 5.772907023932813964e-01 5.278605293829288225e-01
1.120000000000000000e+02 4.827107292774269753e-01 5.329882663454081904e-01 5.763432713769295335e-01 5.851944493626911603e-01 5.793016927597516297e-01 5.299348012865449098e-01
1.130000000000000000e+02 4.844908138052415048e-01 5.348832834907338851e-01 5.783004803035866059e-01 5.870708584525669016e-01 5.813501483810050718e-01 5.318746713186194297e-01
1.140000000000000000e+02 4.863611070551271398e-01 5.367933913311195848e-01 5.801226311730995899e-01 5.891537078307471642e-01 5.833896259204721657e-01 5.339339158280660413e-01
1.150000000000000000e+02 4.881883234992683285e-01 5.386078607323698808e-01 5.819932340873115173e-01 5.910432615673741896e-01 5.853759387532204705e-01 5.358152176855291993e-01
1.160000000000000000e+02 4.900922438429643480e-01 5.403847982886668122e-01 5.839843345139611452e-01 5.929519551886652806e-01 5.873471811435284629e-01 5.377474976420466568e-01
1.170000000000000000e+02 4.919079907254528816e-01 5.420852971882084148e-01 5.858011441348703885e-01 5.948763981455090777e-01 5.892580680545310701e-01 5.397145994898646659e-01
1.180000000000000000e+02 4.938075980436756884e-01 5.439083136283655584e-01 5.876100861988808877e-01 5.968318605456921500e-01 5.911386700099734437e-01 5.417061091860225774e-01
1.190000000000000000e+02 4.955987987748217694e-01 5.456579660179277091e-01 5.894880701625722086e-01 5.987009454828563504e-01 5.929794796650507127e-01 5.436551684568109444e-01
1.200000000000000000e+02 4.972829725341613161e-01 5.473068226805319902e-01 5.913156177121741131e-01 6.004974619492409182e-01 5.948033167932095244e-01 5.455556152263040248e-01
1.210000000000000000e+02 4.990569162367747280e-01 5.490083109596491928e-01 5.930942560648574391e-01 6.022749797896319590e-01 5.966288010166116429e-01 5.474065027167984709e-01
1.220000000000000000e+02 5.008421074453605071e-01 5.507299871811347503e-01 5.948282428799825938e-01 6.039338863222587506e-01 5.984638727236593070e-01 5.492060404828835729e-01
1.230000000000000000e+02 5.025246091149135896e-01 5.523579234361517543e-01 5.966304297148610214e-01 6.057739746420468530e-01 6.003754057182454362e-01 5.510722553443661020e-01
1.240000000000000000e+02 5.042281829315747865e-01 5.539929735100047603e-01 5.983732369785412786e-01 6.075990715993621061e-01 6.021697921171893508e-01 5.528601133813157986e-01
1.250000000000000000e+02 5.059154943320742781e-01 5.556741560612655784e-01 6.001213906914809604e-01 6.092549795859036887e-01 6.040127410578983724e-01 5.547226271405939491e-01
1.260000000000000000e+02 5.076740007909728014e-01 5.572611850925242027e-01 6.018343448042714483e-01 6.111231135327210851e-01 6.057129604876506646e-01 5.564571101118538365e-01
1.270000000000000000e+02 5.093933457215860106e-01 5.588468634517196332e-01 6.035545161169824091e-01 6.128212342994622253e-01 6.075084716781254945e-01 5.582974255705941413e-01
1.280000000000000000e+02 5.110124250384343592e-01 5.603192423811752532e-01 6.053897929033574821e-01 6.145517129789046518e-01 6.093048469720544480e-01 5.600028740290394769e-01
1.290000000000000000e+02 5.125832667004348586e-01 5.617848480554110679e-01 6.070877270366178413e-01 6.162862057471973909e-01 6.110238999590558162e-01 5.616703594578785763e-01


==> Overlapping CoClusters (2017)/data/NMF_IBM_may29.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 1.273514567349600668e-01 1.273514567349600668e-01
2.000000000000000000e+00 2.393121470526059780e-01 2.286480329435840730e-01
3.000000000000000000e+00 3.346396124744322464e-01 3.118211565150338926e-01
4.000000000000000000e+00 4.114157634406873654e-01 3.765049600227125537e-01
5.000000000000000000e+00 4.693472682954222819e-01 4.230263764593371056e-01
6.000000000000000000e+00 5.113288001200690935e-01 4.537392707307405515e-01
7.000000000000000000e+00 5.398850354249296046e-01 4.720042333980024596e-01
8.000000000000000000e+00 5.600858498052720957e-01 4.823721738233102685e-01
9.000000000000000000e+00 5.759678462702729762e-01 4.884771699286734603e-01
1.000000000000000000e+01 5.890035576560910258e-01 4.923712536831978404e-01
1.100000000000000000e+01 5.998585480993787744e-01 4.950166330896097477e-01
1.200000000000000000e+01 6.097707765468747265e-01 4.971609540589866927e-01
1.300000000000000000e+01 6.185722056659884727e-01 4.989353640865374917e-01
1.400000000000000000e+01 6.272985531351166211e-01 5.005700792773633001e-01
1.500000000000000000e+01 6.355531662230319290e-01 5.020545836017109576e-01
1.600000000000000000e+01 6.436563455936592515e-01 5.034120266086969941e-01
1.700000000000000000e+01 6.514868973387295537e-01 5.046893290779315144e-01
1.800000000000000000e+01 6.585202149325780629e-01 5.058096560184262014e-01
1.900000000000000000e+01 6.655131815153758623e-01 5.068731728571207462e-01
2.000000000000000000e+01 6.722514512379914597e-01 5.078859937960763515e-01
2.100000000000000000e+01 6.784508250559064813e-01 5.087712330074775080e-01
2.200000000000000000e+01 6.843495597897695237e-01 5.096198451809774710e-01
2.300000000000000000e+01 6.901602323935485117e-01 5.104388395525606414e-01
2.400000000000000000e+01 6.958133339151810759e-01 5.111879680339492804e-01
2.500000000000000000e+01 7.014626633339449135e-01 5.119421994417712174e-01
2.600000000000000000e+01 7.071160796420404848e-01 5.126495878054129207e-01
2.700000000000000000e+01 7.123564946128387865e-01 5.133031923831821164e-01
2.800000000000000000e+01 7.173254380198070823e-01 5.139257000103870654e-01
2.900000000000000000e+01 7.224623346072098773e-01 5.145328448299657520e-01
3.000000000000000000e+01 7.274536796439033948e-01 5.151160663903583403e-01
3.100000000000000000e+01 7.322902049636023092e-01 5.156685261575819634e-01
3.200000000000000000e+01 7.370146377783355351e-01 5.162055577105681969e-01
3.300000000000000000e+01 7.415993505364794069e-01 5.167050786789900707e-01
3.400000000000000000e+01 7.462141052767989891e-01 5.171898427107053386e-01
3.500000000000000000e+01 7.505746656681984152e-01 5.176461435143081546e-01
3.600000000000000000e+01 7.550766530706973789e-01 5.181109487495056953e-01
3.700000000000000000e+01 7.593467075993378668e-01 5.185428696773123347e-01
3.800000000000000000e+01 7.633909504022733383e-01 5.189561806632158047e-01
3.900000000000000000e+01 7.675869985588330557e-01 5.193646317730944428e-01
4.000000000000000000e+01 7.716649210050322560e-01 5.197513168590222055e-01
4.100000000000000000e+01 7.755606527217455692e-01 5.201184200259868495e-01
4.200000000000000000e+01 7.792193141008998403e-01 5.204606487638940848e-01
4.300000000000000000e+01 7.826523270018931333e-01 5.207810164802838537e-01
4.400000000000000000e+01 7.862521250315466226e-01 5.211019120670894456e-01
4.500000000000000000e+01 7.898726090007097689e-01 5.214162546617572280e-01
4.600000000000000000e+01 7.931880173912280174e-01 5.217115925247365338e-01
4.700000000000000000e+01 7.966977083549749983e-01 5.220172688327608945e-01
4.800000000000000000e+01 8.001328564293367362e-01 5.222993425862799688e-01
4.900000000000000000e+01 8.034483918562987936e-01 5.225778870695814149e-01


==> Overlapping CoClusters (2017)/data/NMF_ML1m_10it.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 9.892223176705390239e-03 9.893523092112103956e-03
2.000000000000000000e+00 1.780154727501450859e-02 1.518672056440323846e-02
3.000000000000000000e+00 2.513372406097907213e-02 1.898188735153808968e-02
4.000000000000000000e+00 3.226095961925517369e-02 2.208142669842730332e-02
5.000000000000000000e+00 3.904107799981913068e-02 2.473810938212951671e-02
6.000000000000000000e+00 4.563718596198498151e-02 2.710428940662568814e-02
7.000000000000000000e+00 5.189792179702171909e-02 2.918880474401624320e-02
8.000000000000000000e+00 5.804540593316721148e-02 3.111345325731426983e-02
9.000000000000000000e+00 6.396083412673106428e-02 3.286291807327099829e-02
1.000000000000000000e+01 6.964410654927864763e-02 3.447193174476468475e-02
1.100000000000000000e+01 7.510358277085521506e-02 3.598266520456582657e-02
1.200000000000000000e+01 8.037136814433180898e-02 3.737314916552606642e-02
1.300000000000000000e+01 8.540430735965315323e-02 3.866011646103317823e-02
1.400000000000000000e+01 9.035709621736548458e-02 3.988335906554520138e-02
1.500000000000000000e+01 9.515821933784304743e-02 4.103163209970827480e-02
1.600000000000000000e+01 9.980426730473553054e-02 4.211812506601327055e-02
1.700000000000000000e+01 1.043808062573390177e-01 4.315423573351934855e-02
1.800000000000000000e+01 1.087594619240554172e-01 4.411954528723314312e-02
1.900000000000000000e+01 1.130142038380080316e-01 4.503676798149489069e-02
2.000000000000000000e+01 1.171947544417942244e-01 4.591360054991242001e-02
2.100000000000000000e+01 1.211328270233144738e-01 4.674114014856783211e-02
2.200000000000000000e+01 1.249474906821828185e-01 4.752590039837635560e-02
2.300000000000000000e+01 1.286345883418466840e-01 4.826354915047938871e-02
2.400000000000000000e+01 1.322709487677484474e-01 4.897082563785776915e-02
2.500000000000000000e+01 1.357814615513452117e-01 4.965257252212922079e-02
2.600000000000000000e+01 1.392555430609733191e-01 5.031105540988529273e-02
2.700000000000000000e+01 1.426078419774333972e-01 5.094706037252839242e-02
2.800000000000000000e+01 1.459601481073281859e-01 5.156017390017721830e-02
2.900000000000000000e+01 1.491205020109635238e-01 5.214404087615441552e-02
3.000000000000000000e+01 1.522974805216754102e-01 5.272207263216924233e-02
3.100000000000000000e+01 1.554421481164036389e-01 5.328586477534367344e-02
3.200000000000000000e+01 1.584844789810787302e-01 5.382077977951087167e-02
3.300000000000000000e+01 1.614476037410775555e-01 5.434056622023228367e-02
3.400000000000000000e+01 1.643214109890900332e-01 5.484855828046780735e-02
3.500000000000000000e+01 1.672650878108297434e-01 5.535010202344797098e-02
3.600000000000000000e+01 1.701334510639543052e-01 5.583722214608530243e-02
3.700000000000000000e+01 1.728598217849144358e-01 5.629871507256299645e-02
3.800000000000000000e+01 1.755097305200346014e-01 5.675063439548811567e-02
3.900000000000000000e+01 1.781809849338226170e-01 5.720271956922446527e-02
4.000000000000000000e+01 1.807934394790102484e-01 5.763867357347258330e-02
4.100000000000000000e+01 1.834449384465010047e-01 5.807441533637805464e-02
4.200000000000000000e+01 1.859672078861157318e-01 5.848365019104440066e-02
4.300000000000000000e+01 1.885516257728525602e-01 5.889149023637690883e-02
4.400000000000000000e+01 1.911263430943279662e-01 5.929751648682173026e-02
4.500000000000000000e+01 1.936151920412958194e-01 5.968773367459256213e-02
4.600000000000000000e+01 1.960746880526815228e-01 6.007164392463015118e-02
4.700000000000000000e+01 1.985163754374971723e-01 6.045375077550739495e-02
4.800000000000000000e+01 2.008976760577720622e-01 6.082494978785852463e-02
4.900000000000000000e+01 2.033188410041487371e-01 6.119108165340430422e-02
5.000000000000000000e+01 2.056145167786773698e-01 6.154269401013805207e-02
5.100000000000000000e+01 2.079754232652933632e-01 6.189458561939534947e-02
5.200000000000000000e+01 2.103298651153164556e-01 6.224332377770125380e-02
5.300000000000000000e+01 2.126634883423398070e-01 6.258337769612161428e-02
5.400000000000000000e+01 2.149631782252839074e-01 6.291466082618507594e-02
5.500000000000000000e+01 2.172714533623883171e-01 6.324167552041852491e-02
5.600000000000000000e+01 2.195777148570292325e-01 6.356841169926751023e-02
5.700000000000000000e+01 2.218749777890755559e-01 6.388837896270559147e-02
5.800000000000000000e+01 2.241575406292062034e-01 6.420507921958185094e-02
5.900000000000000000e+01 2.262908831708353441e-01 6.450652633810632919e-02
6.000000000000000000e+01 2.284599966319852404e-01 6.480096687761631447e-02
6.100000000000000000e+01 2.306471770268793964e-01 6.510378145028157537e-02
6.200000000000000000e+01 2.328480155229995241e-01 6.540481889073271327e-02
6.300000000000000000e+01 2.349783605494471517e-01 6.569707174736030830e-02
6.400000000000000000e+01 2.372000129977364091e-01 6.598295954501925964e-02
6.500000000000000000e+01 2.393000182131933828e-01 6.626710805226394829e-02
6.600000000000000000e+01 2.413432783298500584e-01 6.653888480223281443e-02
6.700000000000000000e+01 2.433436897015570644e-01 6.680304673069201171e-02
6.800000000000000000e+01 2.454885482114436690e-01 6.707793426918068347e-02
6.900000000000000000e+01 2.475601415509509073e-01 6.734568917028083135e-02
7.000000000000000000e+01 2.496478270545053890e-01 6.760447593495448604e-02
7.100000000000000000e+01 2.516215452728871038e-01 6.785496494317988514e-02
7.200000000000000000e+01 2.534933418744685363e-01 6.810251516806870020e-02
7.300000000000000000e+01 2.554873438805194685e-01 6.835209905663737484e-02
7.400000000000000000e+01 2.574472976293460391e-01 6.859681705832595955e-02
7.500000000000000000e+01 2.594213253974799738e-01 6.884050193807632334e-02
7.600000000000000000e+01 2.613251035071063044e-01 6.907728673406608733e-02
7.700000000000000000e+01 2.632519235185774575e-01 6.931449850359057419e-02
7.800000000000000000e+01 2.650766781510578429e-01 6.954934198383277977e-02
7.900000000000000000e+01 2.669295038989959457e-01 6.977630668548717718e-02
8.000000000000000000e+01 2.686798172901890824e-01 6.999369013134838780e-02
8.100000000000000000e+01 2.705523999935668944e-01 7.021854678925303073e-02
8.200000000000000000e+01 2.723889916576514580e-01 7.043772529859192166e-02
8.300000000000000000e+01 2.741340886378045849e-01 7.065645582207995268e-02
8.400000000000000000e+01 2.759205860237162744e-01 7.087049713489183833e-02
8.500000000000000000e+01 2.777454503855217860e-01 7.108725021246688203e-02
8.600000000000000000e+01 2.795567414522432403e-01 7.129660168691666355e-02
8.700000000000000000e+01 2.813895619100900136e-01 7.150853981681104532e-02
8.800000000000000000e+01 2.831345633374025561e-01 7.171563035969935607e-02
8.900000000000000000e+01 2.848495341095513833e-01 7.191935225290788103e-02
9.000000000000000000e+01 2.865884872081500001e-01 7.212181592676801534e-02
9.100000000000000000e+01 2.882951711615300838e-01 7.232259310847069522e-02
9.200000000000000000e+01 2.900652329137389795e-01 7.252239602587620682e-02
9.300000000000000000e+01 2.918085279174525981e-01 7.272122767469824112e-02
9.400000000000000000e+01 2.935073657313962969e-01 7.291246839902040811e-02
9.500000000000000000e+01 2.951618153361652008e-01 7.309971018099507833e-02
9.600000000000000000e+01 2.966801300359643290e-01 7.327907075336370646e-02
9.700000000000000000e+01 2.982196656438547144e-01 7.345989292866823839e-02
9.800000000000000000e+01 2.999192687888121989e-01 7.364763280275131441e-02
9.900000000000000000e+01 3.015865872271122905e-01 7.382877775868505743e-02
1.000000000000000000e+02 3.032370944257689604e-01 7.401030023067053931e-02
1.010000000000000000e+02 3.048701563083174304e-01 7.418955222784601178e-02
1.020000000000000000e+02 3.065454458491578826e-01 7.436815760192827529e-02
1.030000000000000000e+02 3.080637753476426210e-01 7.453953781704789061e-02
1.040000000000000000e+02 3.096086630541065587e-01 7.470960908235499409e-02
1.050000000000000000e+02 3.112203529408952840e-01 7.488094537866663014e-02
1.060000000000000000e+02 3.128487684277769798e-01 7.505637742179177563e-02
1.070000000000000000e+02 3.145150895878234265e-01 7.522615246575613257e-02
1.080000000000000000e+02 3.160558766278318554e-01 7.539054536827866082e-02
1.090000000000000000e+02 3.175741020299990280e-01 7.555488521216195685e-02
1.100000000000000000e+02 3.190503432000464934e-01 7.571697280902123239e-02
1.110000000000000000e+02 3.205806183762638373e-01 7.587955029417949027e-02
1.120000000000000000e+02 3.220517806663570903e-01 7.604074503200712598e-02
1.130000000000000000e+02 3.236534156411845498e-01 7.620465198229381398e-02
1.140000000000000000e+02 3.251038664042834037e-01 7.636053104672488323e-02
1.150000000000000000e+02 3.266428342982334310e-01 7.651902744221245056e-02
1.160000000000000000e+02 3.281066688877138926e-01 7.666841097300282348e-02
1.170000000000000000e+02 3.296731841038236799e-01 7.682356413016251662e-02
1.180000000000000000e+02 3.312080947072704729e-01 7.697679190708521524e-02
1.190000000000000000e+02 3.327488542167837959e-01 7.712949931630085076e-02
1.200000000000000000e+02 3.341491111973695638e-01 7.727439128468657770e-02
1.210000000000000000e+02 3.356454119110321432e-01 7.742406204655462310e-02
1.220000000000000000e+02 3.370800220733886632e-01 7.756842508914085776e-02
1.230000000000000000e+02 3.385689742875291341e-01 7.771328032663284147e-02
1.240000000000000000e+02 3.400455485888141949e-01 7.785913046265255377e-02
1.250000000000000000e+02 3.414850051832699629e-01 7.800232961091928263e-02
1.260000000000000000e+02 3.429141348923075427e-01 7.814615311579715951e-02
1.270000000000000000e+02 3.444167380739241446e-01 7.828698148201111706e-02
1.280000000000000000e+02 3.459217676291586052e-01 7.843165616548233854e-02
1.290000000000000000e+02 3.473042532348910028e-01 7.857230296113454360e-02
1.300000000000000000e+02 3.487445929299604064e-01 7.871455966355846157e-02
1.310000000000000000e+02 3.501361704558170751e-01 7.885264529768490349e-02
1.320000000000000000e+02 3.515759014053488896e-01 7.899032633682018245e-02
1.330000000000000000e+02 3.530322645293766382e-01 7.912633801543381140e-02
1.340000000000000000e+02 3.544999864244353649e-01 7.926468541585597605e-02
1.350000000000000000e+02 3.558232027770857342e-01 7.939590787600950272e-02
1.360000000000000000e+02 3.571509875659005240e-01 7.952549677134949924e-02
1.370000000000000000e+02 3.585090327518170583e-01 7.965271254180406046e-02
1.380000000000000000e+02 3.598864990994341539e-01 7.978503409960452375e-02
1.390000000000000000e+02 3.612178470505952865e-01 7.991054017285374733e-02
1.400000000000000000e+02 3.626014851266859407e-01 8.003724043054862014e-02
1.410000000000000000e+02 3.639215805787166524e-01 8.016375076955235823e-02
1.420000000000000000e+02 3.653246797802730539e-01 8.029058835092203750e-02
1.430000000000000000e+02 3.666352603078891215e-01 8.041548693362569888e-02
1.440000000000000000e+02 3.680179884207070429e-01 8.053948253441479965e-02
1.450000000000000000e+02 3.692714330708599668e-01 8.065651656482306087e-02
1.460000000000000000e+02 3.705178611226270791e-01 8.077633823733382235e-02
1.470000000000000000e+02 3.718357068837178647e-01 8.089922028329474268e-02
1.480000000000000000e+02 3.730958428958073281e-01 8.101681184568554350e-02
1.490000000000000000e+02 3.743720644919850127e-01 8.113387772796429309e-02
1.500000000000000000e+02 3.756754433415457339e-01 8.125368403557113595e-02
1.510000000000000000e+02 3.769139476628211582e-01 8.136921708032870959e-02
1.520000000000000000e+02 3.782245387827601335e-01 8.148943295727925640e-02
1.530000000000000000e+02 3.795453595288338922e-01 8.160397007115351153e-02
1.540000000000000000e+02 3.808672388490496052e-01 8.172347211518619925e-02
1.550000000000000000e+02 3.821543724189518931e-01 8.183834682285000273e-02
1.560000000000000000e+02 3.834556916548693684e-01 8.195241312965208247e-02
1.570000000000000000e+02 3.847844450282590922e-01 8.206782079603082425e-02
1.580000000000000000e+02 3.859720121249287650e-01 8.217712299399436426e-02
1.590000000000000000e+02 3.872125869793502373e-01 8.228941643984075127e-02
1.600000000000000000e+02 3.884179527043215563e-01 8.239638435188387233e-02
1.610000000000000000e+02 3.897351685657583498e-01 8.250843621340492318e-02
1.620000000000000000e+02 3.910122265530527885e-01 8.262144595522008528e-02
1.630000000000000000e+02 3.921732014766419194e-01 8.272439814798965285e-02
1.640000000000000000e+02 3.933384156827171019e-01 8.283076488781303259e-02
1.650000000000000000e+02 3.945418218595032611e-01 8.294001142188503484e-02
1.660000000000000000e+02 3.957824151730793272e-01 8.304826464711193013e-02
1.670000000000000000e+02 3.969987184122450996e-01 8.315688154100545071e-02
1.680000000000000000e+02 3.981770115766385398e-01 8.326032292160555348e-02
1.690000000000000000e+02 3.994074227028087121e-01 8.336744798593133388e-02
1.700000000000000000e+02 4.005838303049305549e-01 8.347045266420620446e-02
1.710000000000000000e+02 4.017982420146956057e-01 8.357502090020292596e-02
1.720000000000000000e+02 4.030302539224067115e-01 8.367912453481145263e-02
1.730000000000000000e+02 4.041851694635290593e-01 8.378142232496538222e-02
1.740000000000000000e+02 4.053681319145900908e-01 8.388064155325458682e-02
1.750000000000000000e+02 4.065835392613224575e-01 8.397864551468764427e-02
1.760000000000000000e+02 4.077800555831599949e-01 8.407988756931752961e-02
1.770000000000000000e+02 4.089965887109155984e-01 8.417998455244297962e-02
1.780000000000000000e+02 4.101866999580751627e-01 8.427894613725281370e-02
1.790000000000000000e+02 4.113259412020221495e-01 8.437713964467274952e-02
1.800000000000000000e+02 4.125027552106280138e-01 8.447351889893003896e-02
1.810000000000000000e+02 4.136565159984906814e-01 8.456812911826278034e-02
1.820000000000000000e+02 4.147853482863927410e-01 8.466218672167841186e-02
1.830000000000000000e+02 4.159759427233196694e-01 8.475713076458005202e-02
1.840000000000000000e+02 4.171520893943563291e-01 8.485400367292086909e-02
1.850000000000000000e+02 4.184170221321618088e-01 8.495165682878139113e-02
1.860000000000000000e+02 4.195797422003216814e-01 8.504397942625747941e-02
1.870000000000000000e+02 4.207412375978070718e-01 8.513916166194332447e-02
1.880000000000000000e+02 4.218391411685399328e-01 8.523265503189020320e-02
1.890000000000000000e+02 4.229839165708771942e-01 8.532641274370036943e-02
1.900000000000000000e+02 4.241311316684703847e-01 8.541783039759895391e-02
1.910000000000000000e+02 4.253179438350085939e-01 8.551228365898126682e-02
1.920000000000000000e+02 4.264519264006141341e-01 8.560255411188487373e-02
1.930000000000000000e+02 4.275200499312358238e-01 8.569334856925855948e-02
1.940000000000000000e+02 4.286599773800055524e-01 8.578572712094126307e-02
1.950000000000000000e+02 4.297734116201654131e-01 8.587562915983014411e-02
1.960000000000000000e+02 4.308947044905455659e-01 8.596431679067660647e-02
1.970000000000000000e+02 4.320391425557053577e-01 8.605498416728955824e-02
1.980000000000000000e+02 4.331918952111043497e-01 8.614553671282973446e-02
1.990000000000000000e+02 4.342398535032499507e-01 8.623153506978623040e-02
2.000000000000000000e+02 4.353179021160001327e-01 8.631706078350374900e-02
2.010000000000000000e+02 4.363238415011675420e-01 8.640133357740047149e-02
2.020000000000000000e+02 4.374278400016813895e-01 8.648628593291819711e-02
2.030000000000000000e+02 4.385815655426157367e-01 8.657393626969239753e-02
2.040000000000000000e+02 4.396088921527420146e-01 8.665980161442854435e-02
2.050000000000000000e+02 4.406359224135915631e-01 8.674372217132289564e-02
2.060000000000000000e+02 4.416680541949890015e-01 8.682588995177123459e-02
2.070000000000000000e+02 4.427970599603751056e-01 8.690963499155952843e-02
2.080000000000000000e+02 4.438183600863079836e-01 8.699209801695860500e-02
2.090000000000000000e+02 4.448832038621786666e-01 8.707280277230503018e-02
2.100000000000000000e+02 4.459392005325169550e-01 8.715653806144045557e-02
2.110000000000000000e+02 4.469946210220190896e-01 8.723889934702880322e-02
2.120000000000000000e+02 4.480299517220402428e-01 8.732096519148602187e-02
2.130000000000000000e+02 4.491296479175980738e-01 8.740235878141539017e-02
2.140000000000000000e+02 4.501888618525624053e-01 8.748250564072025670e-02
2.150000000000000000e+02 4.512383882882881059e-01 8.756407242360719767e-02
2.160000000000000000e+02 4.522890634421949940e-01 8.764313923915016680e-02
2.170000000000000000e+02 4.533070326196865785e-01 8.772036604089987477e-02
2.180000000000000000e+02 4.543363704006951886e-01 8.779849403486542081e-02
2.190000000000000000e+02 4.553642814668317218e-01 8.787642026710948406e-02
2.200000000000000000e+02 4.563726216867171059e-01 8.795317366982131901e-02
2.210000000000000000e+02 4.573200635347301479e-01 8.802954851611533016e-02
2.220000000000000000e+02 4.583160386404623865e-01 8.810493847611841622e-02
2.230000000000000000e+02 4.593006432243849635e-01 8.817962226357063671e-02
2.240000000000000000e+02 4.603125367893690645e-01 8.825656580182210387e-02
2.250000000000000000e+02 4.612825790659713654e-01 8.833092868975130074e-02
2.260000000000000000e+02 4.623274890274888804e-01 8.840475544221834681e-02
2.270000000000000000e+02 4.633313543411380353e-01 8.847649365877535699e-02
2.280000000000000000e+02 4.643000530409409077e-01 8.855059539305963623e-02
2.290000000000000000e+02 4.653096761378126556e-01 8.862424317888191461e-02
2.300000000000000000e+02 4.662452902093810470e-01 8.869794632073112195e-02
2.310000000000000000e+02 4.671683684281907056e-01 8.876724301571750630e-02
2.320000000000000000e+02 4.680976279648483285e-01 8.883899464687550207e-02
2.330000000000000000e+02 4.690029873148987005e-01 8.891012757464947236e-02
2.340000000000000000e+02 4.699489377108955201e-01 8.898143203964710424e-02
2.350000000000000000e+02 4.709166789484283133e-01 8.905147797507469154e-02
2.360000000000000000e+02 4.719018005765102663e-01 8.912226104397190374e-02
2.370000000000000000e+02 4.728824523269582469e-01 8.919454619173908250e-02
2.380000000000000000e+02 4.738305061883084646e-01 8.926159571637584667e-02
2.390000000000000000e+02 4.747715657804652545e-01 8.933012633458999041e-02
2.400000000000000000e+02 4.757402713333949706e-01 8.940076825589582388e-02
2.410000000000000000e+02 4.766807711142383996e-01 8.947104827637980540e-02
2.420000000000000000e+02 4.776754467147056316e-01 8.954205353000968537e-02
2.430000000000000000e+02 4.785705254331545366e-01 8.960957742528700976e-02
2.440000000000000000e+02 4.795569921500495436e-01 8.967820400964029992e-02
2.450000000000000000e+02 4.805277692062544515e-01 8.974577295877519956e-02
2.460000000000000000e+02 4.814185325271717053e-01 8.981367432348670576e-02
2.470000000000000000e+02 4.822783920154154469e-01 8.987906627414693483e-02
2.480000000000000000e+02 4.832919355893662283e-01 8.994878198910621903e-02
2.490000000000000000e+02 4.842240994673625565e-01 9.001483025282444594e-02


==> Overlapping CoClusters (2017)/data/WALS_IBM_may29.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 1.381507496848914107e-01 1.381507496848914107e-01
2.000000000000000000e+00 2.588445242079200903e-01 2.461943106820637939e-01
3.000000000000000000e+00 3.619549156962585945e-01 3.344997029610117800e-01
4.000000000000000000e+00 4.452848017530863789e-01 4.032872388302640720e-01
5.000000000000000000e+00 5.086512802846550052e-01 4.526558794400686869e-01
6.000000000000000000e+00 5.539099338656900962e-01 4.851380151836273691e-01
7.000000000000000000e+00 5.865288888275976831e-01 5.054562337136151440e-01
8.000000000000000000e+00 6.101489677115251586e-01 5.175580393701499915e-01
9.000000000000000000e+00 6.283780463392528715e-01 5.249648902415505747e-01
1.000000000000000000e+01 6.430953748315756391e-01 5.299025261708113499e-01
1.100000000000000000e+01 6.562132539801132092e-01 5.335408320532080140e-01
1.200000000000000000e+01 6.679904047348166340e-01 5.365029214176633143e-01
1.300000000000000000e+01 6.790620482486300347e-01 5.390534367176132990e-01
1.400000000000000000e+01 6.892323927274246476e-01 5.412930508461987200e-01
1.500000000000000000e+01 6.986843166029446106e-01 5.432710229515540501e-01
1.600000000000000000e+01 7.076297161364570876e-01 5.450881496929882442e-01
1.700000000000000000e+01 7.159354657385291754e-01 5.467099467395226675e-01
1.800000000000000000e+01 7.240704009803544672e-01 5.482389345843718953e-01
1.900000000000000000e+01 7.316258679927685193e-01 5.496060189265753460e-01
2.000000000000000000e+01 7.390146632012517536e-01 5.508807656986659529e-01
2.100000000000000000e+01 7.462741866519452261e-01 5.521123391836230132e-01
2.200000000000000000e+01 7.529457984563623363e-01 5.531900404426690621e-01
2.300000000000000000e+01 7.595143973419373751e-01 5.542182559843211731e-01
2.400000000000000000e+01 7.654621504180217917e-01 5.551646187996518433e-01
2.500000000000000000e+01 7.713181311339335489e-01 5.560423222652096653e-01
2.600000000000000000e+01 7.772429623330939785e-01 5.569109503424556351e-01
2.700000000000000000e+01 7.825061377600502910e-01 5.576839042243499911e-01
2.800000000000000000e+01 7.879753994997756861e-01 5.584159376876118852e-01
2.900000000000000000e+01 7.931017225687355676e-01 5.591050262951487992e-01
3.000000000000000000e+01 7.978501629179209909e-01 5.597349895523416885e-01
3.100000000000000000e+01 8.027906728106033452e-01 5.603657936100809867e-01
3.200000000000000000e+01 8.071311926654014535e-01 5.609225802771506952e-01
3.300000000000000000e+01 8.114960092398602054e-01 5.614705637003846173e-01
3.400000000000000000e+01 8.158868275754908028e-01 5.619917320082256085e-01
3.500000000000000000e+01 8.200485218357003170e-01 5.624863121632575069e-01
3.600000000000000000e+01 8.241411819296950991e-01 5.629714528539896401e-01
3.700000000000000000e+01 8.280006165862748846e-01 5.634176535210543291e-01
3.800000000000000000e+01 8.318039133469579127e-01 5.638509204717121470e-01
3.900000000000000000e+01 8.351655355063194452e-01 5.642442323370291390e-01
4.000000000000000000e+01 8.389303204209346276e-01 5.646378421116059476e-01
4.100000000000000000e+01 8.424179246188031600e-01 5.650140693490155464e-01
4.200000000000000000e+01 8.460254409328258340e-01 5.653870351121863536e-01
4.300000000000000000e+01 8.491577621944620402e-01 5.657170443542897109e-01
4.400000000000000000e+01 8.524013640356965515e-01 5.660490693149367036e-01
4.500000000000000000e+01 8.555008980364401383e-01 5.663520037375464611e-01
4.600000000000000000e+01 8.586422948346180695e-01 5.666573350534089837e-01
4.700000000000000000e+01 8.617386419239758677e-01 5.669550536546938968e-01
4.800000000000000000e+01 8.644742928241535562e-01 5.672247091987031586e-01
4.900000000000000000e+01 8.672774484384061511e-01 5.674930598621966693e-01


==> Overlapping CoClusters (2017)/data/WALS_ML1m_10it.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 1.753668182974001122e-02 1.753722000584125376e-02
2.000000000000000000e+00 3.379498099723347859e-02 2.804469018786458906e-02
3.000000000000000000e+00 4.862236766607905963e-02 3.579226764382082565e-02
4.000000000000000000e+00 6.265642925498124405e-02 4.213377965352688159e-02
5.000000000000000000e+00 7.631594404793670683e-02 4.771874427311061095e-02
6.000000000000000000e+00 8.897911793622204080e-02 5.260052575224213184e-02
7.000000000000000000e+00 1.010371243237488392e-01 5.694316245826596540e-02
8.000000000000000000e+00 1.127079883353713924e-01 6.091386116286101604e-02
9.000000000000000000e+00 1.240417992791429252e-01 6.464744226973026531e-02
1.000000000000000000e+01 1.347641265497959984e-01 6.805583567525284872e-02
1.100000000000000000e+01 1.452108145932186345e-01 7.124223921375297253e-02
1.200000000000000000e+01 1.553265689442528130e-01 7.423928170096419366e-02
1.300000000000000000e+01 1.650056923594252767e-01 7.707375808481180257e-02
1.400000000000000000e+01 1.743041924741884074e-01 7.973717149716583186e-02
1.500000000000000000e+01 1.835491500395580733e-01 8.229557810588072897e-02
1.600000000000000000e+01 1.926158238233799669e-01 8.476817929190967604e-02
1.700000000000000000e+01 2.009231442096914011e-01 8.702039665988613171e-02
1.800000000000000000e+01 2.093932073435471608e-01 8.927237472973668930e-02
1.900000000000000000e+01 2.176831345748124480e-01 9.144144743578123957e-02
2.000000000000000000e+01 2.256486305070936060e-01 9.348973191168057084e-02
2.100000000000000000e+01 2.334512482969807179e-01 9.547962474439232461e-02
2.200000000000000000e+01 2.412855792948356559e-01 9.742349798100378988e-02
2.300000000000000000e+01 2.486709199476008214e-01 9.926357290120992050e-02
2.400000000000000000e+01 2.557192505053191289e-01 1.010146792571576524e-01
2.500000000000000000e+01 2.629596114642799853e-01 1.027412208499227375e-01
2.600000000000000000e+01 2.697800197488526286e-01 1.043827733254911044e-01
2.700000000000000000e+01 2.765122570891012654e-01 1.060037008629978322e-01
2.800000000000000000e+01 2.831245628878825693e-01 1.075618602606549512e-01
2.900000000000000000e+01 2.897006855244839696e-01 1.090931677226165547e-01
3.000000000000000000e+01 2.960724864377581311e-01 1.105675654144787079e-01
3.100000000000000000e+01 3.022688685300297107e-01 1.119975953772065630e-01
3.200000000000000000e+01 3.083173910752217139e-01 1.133807833676326732e-01
3.300000000000000000e+01 3.142385897403764394e-01 1.147120773904602570e-01
3.400000000000000000e+01 3.200590040226310995e-01 1.160246726154044589e-01
3.500000000000000000e+01 3.257787321576985362e-01 1.173100513555582480e-01
3.600000000000000000e+01 3.314064115898007756e-01 1.185551574524605356e-01
3.700000000000000000e+01 3.368589966883521192e-01 1.197591239533497554e-01
3.800000000000000000e+01 3.421948185303608225e-01 1.209282364280078875e-01
3.900000000000000000e+01 3.475670431369042856e-01 1.220807314451308329e-01
4.000000000000000000e+01 3.526680332972624288e-01 1.231844685175748633e-01
4.100000000000000000e+01 3.577993979514277889e-01 1.242817821448787274e-01
4.200000000000000000e+01 3.629304743918683185e-01 1.253640208497863728e-01
4.300000000000000000e+01 3.680539514243348909e-01 1.264313543077099922e-01
4.400000000000000000e+01 3.730184642097201242e-01 1.274619728397114737e-01
4.500000000000000000e+01 3.778832115667947744e-01 1.284854479981600295e-01
4.600000000000000000e+01 3.826615209514561133e-01 1.294696165973870938e-01
4.700000000000000000e+01 3.872454491002577104e-01 1.304229100392162166e-01
4.800000000000000000e+01 3.918292680201701517e-01 1.313548606037793220e-01
4.900000000000000000e+01 3.962347801048164420e-01 1.322736985052671566e-01
5.000000000000000000e+01 4.006215528796332470e-01 1.331734979217693016e-01
5.100000000000000000e+01 4.048644745259772915e-01 1.340421706443056804e-01
5.200000000000000000e+01 4.091822006349102869e-01 1.349052945154335381e-01
5.300000000000000000e+01 4.133590799694250029e-01 1.357506156882280490e-01
5.400000000000000000e+01 4.175284637324075954e-01 1.365803329219905105e-01
5.500000000000000000e+01 4.216813014286561745e-01 1.373958349865044837e-01
5.600000000000000000e+01 4.258277675217401192e-01 1.382089445805495254e-01
5.700000000000000000e+01 4.298314814424523678e-01 1.389949034604608669e-01
5.800000000000000000e+01 4.337404824955069516e-01 1.397591519332342103e-01
5.900000000000000000e+01 4.374224029229646926e-01 1.404942562753569990e-01
6.000000000000000000e+01 4.411764925417677730e-01 1.412246809712693618e-01
6.100000000000000000e+01 4.449418911600104831e-01 1.419524297897906684e-01
6.200000000000000000e+01 4.486126307589424211e-01 1.426630075876797188e-01
6.300000000000000000e+01 4.522401953441090861e-01 1.433593772143137990e-01
6.400000000000000000e+01 4.557505546616454351e-01 1.440378204965726550e-01
6.500000000000000000e+01 4.593786754918841586e-01 1.447217895089616679e-01
6.600000000000000000e+01 4.628475144728557700e-01 1.453876284960602394e-01
6.700000000000000000e+01 4.664185003021781850e-01 1.460523673032804726e-01
6.800000000000000000e+01 4.698791811959632247e-01 1.467004945398588112e-01
6.900000000000000000e+01 4.731657650764438672e-01 1.473262084715056264e-01
7.000000000000000000e+01 4.764493908623777529e-01 1.479469840684606574e-01
7.100000000000000000e+01 4.796590053204745074e-01 1.485447014183043923e-01
7.200000000000000000e+01 4.828426009744053449e-01 1.491296596760035564e-01
7.300000000000000000e+01 4.861199936584568726e-01 1.497175471274888869e-01
7.400000000000000000e+01 4.893083363539451613e-01 1.503019696101766667e-01
7.500000000000000000e+01 4.925062200207277474e-01 1.508777747949893999e-01
7.600000000000000000e+01 4.955932233228357853e-01 1.514437988481565078e-01
7.700000000000000000e+01 4.986039146577667669e-01 1.519889590609240781e-01
7.800000000000000000e+01 5.016049683359672384e-01 1.525261543328313985e-01
7.900000000000000000e+01 5.045867291606600524e-01 1.530613264896519277e-01
8.000000000000000000e+01 5.074576270120918497e-01 1.535858680757991868e-01
8.100000000000000000e+01 5.104470874323866481e-01 1.541146770249573472e-01
8.200000000000000000e+01 5.132993737899060882e-01 1.546265023432722430e-01
8.300000000000000000e+01 5.160995277565560979e-01 1.551259044433760670e-01
8.400000000000000000e+01 5.187990789582839213e-01 1.556143151501931110e-01
8.500000000000000000e+01 5.215839992797410840e-01 1.561045068233697375e-01
8.600000000000000000e+01 5.242260717218842903e-01 1.565815544274410109e-01
8.700000000000000000e+01 5.268261714548739816e-01 1.570461463523570300e-01
8.800000000000000000e+01 5.295110092518925393e-01 1.575155984530359210e-01
8.900000000000000000e+01 5.321498428562957406e-01 1.579685896003187318e-01
9.000000000000000000e+01 5.347646341738546694e-01 1.584218788429561375e-01
9.100000000000000000e+01 5.372986586508301521e-01 1.588620528760882888e-01
9.200000000000000000e+01 5.397624871965247539e-01 1.592889829116484190e-01
9.300000000000000000e+01 5.422948062612397147e-01 1.597251462644750375e-01
9.400000000000000000e+01 5.447101512540841739e-01 1.601464433702734502e-01
9.500000000000000000e+01 5.471970921897981732e-01 1.605630296310379401e-01
9.600000000000000000e+01 5.495517183340342671e-01 1.609754597422828892e-01
9.700000000000000000e+01 5.520349917775456694e-01 1.613909263926255333e-01
9.800000000000000000e+01 5.543565552833498167e-01 1.617913024817007606e-01
9.900000000000000000e+01 5.566786123342718495e-01 1.621887524747936404e-01
1.000000000000000000e+02 5.590103016650447287e-01 1.625827202137313243e-01
1.010000000000000000e+02 5.613038046363025835e-01 1.629738929985074525e-01
1.020000000000000000e+02 5.636206155369846149e-01 1.633621752072462741e-01
1.030000000000000000e+02 5.658975221009177048e-01 1.637347389990054802e-01
1.040000000000000000e+02 5.681604783206781750e-01 1.641074684237618653e-01
1.050000000000000000e+02 5.703957300242675776e-01 1.644777685793128164e-01
1.060000000000000000e+02 5.726293017952397424e-01 1.648465923205604533e-01
1.070000000000000000e+02 5.748338415965000836e-01 1.652079817976339626e-01
1.080000000000000000e+02 5.768867341218469891e-01 1.655542330539899742e-01
1.090000000000000000e+02 5.789530599673466948e-01 1.658977605831440383e-01
1.100000000000000000e+02 5.810576508283746833e-01 1.662472905827289127e-01
1.110000000000000000e+02 5.831459570241447343e-01 1.665867538263684500e-01
1.120000000000000000e+02 5.852280467176154133e-01 1.669290157585352763e-01
1.130000000000000000e+02 5.872978536486339607e-01 1.672656379488414169e-01
1.140000000000000000e+02 5.894002097609811752e-01 1.676056055233965392e-01
1.150000000000000000e+02 5.913887155534151008e-01 1.679286309957961076e-01
1.160000000000000000e+02 5.933586561423018768e-01 1.682444518391005284e-01
1.170000000000000000e+02 5.953080522734198743e-01 1.685580513094508681e-01
1.180000000000000000e+02 5.971750120793668515e-01 1.688692955686630914e-01
1.190000000000000000e+02 5.991214269706346407e-01 1.691833350800245328e-01
1.200000000000000000e+02 6.010086290925316099e-01 1.694936023118102097e-01
1.210000000000000000e+02 6.028514184312594448e-01 1.697918041341783812e-01
1.220000000000000000e+02 6.047347301121318575e-01 1.700886940687694748e-01
1.230000000000000000e+02 6.066023618896015934e-01 1.703858732095651918e-01
1.240000000000000000e+02 6.084071707072973290e-01 1.706771054342651750e-01
1.250000000000000000e+02 6.102161324312131985e-01 1.709648570997737427e-01
1.260000000000000000e+02 6.120076723910624628e-01 1.712513788401295589e-01
1.270000000000000000e+02 6.137796627925732329e-01 1.715339200214040516e-01
1.280000000000000000e+02 6.155010208332132304e-01 1.718077870688844433e-01
1.290000000000000000e+02 6.171999289990357518e-01 1.720763731394684692e-01
1.300000000000000000e+02 6.189172885514434563e-01 1.723461580296997975e-01
1.310000000000000000e+02 6.207184886332651752e-01 1.726220368295159902e-01
1.320000000000000000e+02 6.224216525726056215e-01 1.728909541053810506e-01
1.330000000000000000e+02 6.241402269566775907e-01 1.731545255709465991e-01
1.340000000000000000e+02 6.258457432207963356e-01 1.734204618157514366e-01
1.350000000000000000e+02 6.275379414629115304e-01 1.736756931618200495e-01
1.360000000000000000e+02 6.292350988903119280e-01 1.739309341443492918e-01
1.370000000000000000e+02 6.308606086495150977e-01 1.741847597143073856e-01
1.380000000000000000e+02 6.325468418533970461e-01 1.744402210679826537e-01
1.390000000000000000e+02 6.341727054177987988e-01 1.746859275463994721e-01
1.400000000000000000e+02 6.357511647356938189e-01 1.749238502362013004e-01
1.410000000000000000e+02 6.373053161399705457e-01 1.751658029186319576e-01
1.420000000000000000e+02 6.389197249373792520e-01 1.754016471983284031e-01
1.430000000000000000e+02 6.404985501026729811e-01 1.756406623577193848e-01
1.440000000000000000e+02 6.420494420495124199e-01 1.758757326586173064e-01
1.450000000000000000e+02 6.435926445958666253e-01 1.761079504338688706e-01
1.460000000000000000e+02 6.450993158086003598e-01 1.763352158209771925e-01
1.470000000000000000e+02 6.465845882849515780e-01 1.765597799590394867e-01
1.480000000000000000e+02 6.480357512195304981e-01 1.767783639166299881e-01
1.490000000000000000e+02 6.494848198181524257e-01 1.769948178249449999e-01
1.500000000000000000e+02 6.509753688410173655e-01 1.772126717902415272e-01
1.510000000000000000e+02 6.524250371613746768e-01 1.774329533242016421e-01
1.520000000000000000e+02 6.538388237087987553e-01 1.776474911696182823e-01
1.530000000000000000e+02 6.552482649084161448e-01 1.778588071578410812e-01
1.540000000000000000e+02 6.566529565360332832e-01 1.780646006107269308e-01
1.550000000000000000e+02 6.580886178084494054e-01 1.782691201402221703e-01
1.560000000000000000e+02 6.595489403645394821e-01 1.784820247841653051e-01
1.570000000000000000e+02 6.609936145159425180e-01 1.786898851812584732e-01
1.580000000000000000e+02 6.623190920577887164e-01 1.788865789700307685e-01
1.590000000000000000e+02 6.636805184319964912e-01 1.790829173191986201e-01
1.600000000000000000e+02 6.650363102044177799e-01 1.792772139001243825e-01
1.610000000000000000e+02 6.663847826516847705e-01 1.794722588455582024e-01
1.620000000000000000e+02 6.677237015490964378e-01 1.796689690509987170e-01
1.630000000000000000e+02 6.690476038189531183e-01 1.798602003757102386e-01
1.640000000000000000e+02 6.703891062617214347e-01 1.800563228601333721e-01
1.650000000000000000e+02 6.717599935917627496e-01 1.802483920707941556e-01
1.660000000000000000e+02 6.731682020945820577e-01 1.804450785358933385e-01
1.670000000000000000e+02 6.744210399561263447e-01 1.806272700508261275e-01
1.680000000000000000e+02 6.756230115084819188e-01 1.808038325858399575e-01
1.690000000000000000e+02 6.768592348132321801e-01 1.809849788905735779e-01
1.700000000000000000e+02 6.781159950099900913e-01 1.811652959181779265e-01
1.710000000000000000e+02 6.793754946887863300e-01 1.813470545612967111e-01
1.720000000000000000e+02 6.806131333006872897e-01 1.815206304817765515e-01
1.730000000000000000e+02 6.818675418687384360e-01 1.816961061668150856e-01
1.740000000000000000e+02 6.830900892779934175e-01 1.818644103498701092e-01
1.750000000000000000e+02 6.843296730971759612e-01 1.820382694225141096e-01
1.760000000000000000e+02 6.855411067088216237e-01 1.822069333344346620e-01
1.770000000000000000e+02 6.868101389049608985e-01 1.823795444898072549e-01
1.780000000000000000e+02 6.879437859519414999e-01 1.825445240977066341e-01
1.790000000000000000e+02 6.891077343202358652e-01 1.827089317223296594e-01
1.800000000000000000e+02 6.903014981036524889e-01 1.828719045100045681e-01
1.810000000000000000e+02 6.914775758085580648e-01 1.830339675025323964e-01
1.820000000000000000e+02 6.926335504985515756e-01 1.831958358059063985e-01
1.830000000000000000e+02 6.937986929965364036e-01 1.833534807239580455e-01
1.840000000000000000e+02 6.948869773337826850e-01 1.835049750911010580e-01
1.850000000000000000e+02 6.960162042380907410e-01 1.836585354633863409e-01
1.860000000000000000e+02 6.971337950812923623e-01 1.838112238301568835e-01
1.870000000000000000e+02 6.982759238148680270e-01 1.839661714123578262e-01
1.880000000000000000e+02 6.994106929936549921e-01 1.841189141536096197e-01
1.890000000000000000e+02 7.004652667188717707e-01 1.842655639054013583e-01
1.900000000000000000e+02 7.016142841527006624e-01 1.844161494316554351e-01
1.910000000000000000e+02 7.027369092724413679e-01 1.845651969262876169e-01
1.920000000000000000e+02 7.038322436159427653e-01 1.847114240665692908e-01
1.930000000000000000e+02 7.048614342076626738e-01 1.848544916625652901e-01
1.940000000000000000e+02 7.059571058333966587e-01 1.849997681602289223e-01
1.950000000000000000e+02 7.070086465615392779e-01 1.851420462627026420e-01
1.960000000000000000e+02 7.080515262549235134e-01 1.852852038334066032e-01
1.970000000000000000e+02 7.090226569610262874e-01 1.854231484917248096e-01
1.980000000000000000e+02 7.101032966583461503e-01 1.855654295338960980e-01
1.990000000000000000e+02 7.110846863289447262e-01 1.857017084022048459e-01
2.000000000000000000e+02 7.120765533505384326e-01 1.858392092921826444e-01
2.010000000000000000e+02 7.130420403151792597e-01 1.859727710050759764e-01
2.020000000000000000e+02 7.139936959466862687e-01 1.861066145683388517e-01
2.030000000000000000e+02 7.150564135396700882e-01 1.862454331291494569e-01
2.040000000000000000e+02 7.160808125188350415e-01 1.863763819389498144e-01
2.050000000000000000e+02 7.170780333994786204e-01 1.865102731357469179e-01
2.060000000000000000e+02 7.181236672104955865e-01 1.866468152189323659e-01
2.070000000000000000e+02 7.191670252731602320e-01 1.867842310441830966e-01
2.080000000000000000e+02 7.201745293126867731e-01 1.869120920892271553e-01
2.090000000000000000e+02 7.211359351195782974e-01 1.870421729945635769e-01
2.100000000000000000e+02 7.220870653276707518e-01 1.871646032835193318e-01
2.110000000000000000e+02 7.230334980447682414e-01 1.872878815348633375e-01
2.120000000000000000e+02 7.239298303920074229e-01 1.874092598657394748e-01
2.130000000000000000e+02 7.249089526272850526e-01 1.875356606741799825e-01
2.140000000000000000e+02 7.258336526327252569e-01 1.876557850330038135e-01
2.150000000000000000e+02 7.267418556293577803e-01 1.877766365815000671e-01
2.160000000000000000e+02 7.276942881691282894e-01 1.878982012467791951e-01
2.170000000000000000e+02 7.286080221641259014e-01 1.880189954908159655e-01
2.180000000000000000e+02 7.295627856018989110e-01 1.881393756256154737e-01
2.190000000000000000e+02 7.304568669269981829e-01 1.882557310480685586e-01
2.200000000000000000e+02 7.313650952221668611e-01 1.883694890843995995e-01
2.210000000000000000e+02 7.323060381954196174e-01 1.884878409492425078e-01
2.220000000000000000e+02 7.332111447026784523e-01 1.886039884764852959e-01
2.230000000000000000e+02 7.341428201200451698e-01 1.887153488163442472e-01
2.240000000000000000e+02 7.349835750460201877e-01 1.888279245404905216e-01
2.250000000000000000e+02 7.358908191445323599e-01 1.889415886869387495e-01
2.260000000000000000e+02 7.367427837987456929e-01 1.890488717476475622e-01
2.270000000000000000e+02 7.376458038674170714e-01 1.891602861753674258e-01
2.280000000000000000e+02 7.384795732403890423e-01 1.892663710776590069e-01
2.290000000000000000e+02 7.393627498891981453e-01 1.893781222558736932e-01
2.300000000000000000e+02 7.401960456094947016e-01 1.894878716474498181e-01
2.310000000000000000e+02 7.410020299587597448e-01 1.895913857506587308e-01
2.320000000000000000e+02 7.418876186221605717e-01 1.896996163644528444e-01
2.330000000000000000e+02 7.427829308934940089e-01 1.898083193386500833e-01
2.340000000000000000e+02 7.436064253309038197e-01 1.899129360276174128e-01
2.350000000000000000e+02 7.444596734079734768e-01 1.900166403349481947e-01
2.360000000000000000e+02 7.453263799535295719e-01 1.901203977112374266e-01
2.370000000000000000e+02 7.461229086278088340e-01 1.902208757342570000e-01
2.380000000000000000e+02 7.469849360068868682e-01 1.903241357104869247e-01
2.390000000000000000e+02 7.478270113790894680e-01 1.904251685263488592e-01
2.400000000000000000e+02 7.486623838013225507e-01 1.905268506688277130e-01
2.410000000000000000e+02 7.494523955697713902e-01 1.906252093211943666e-01
2.420000000000000000e+02 7.502304882507951911e-01 1.907238980664280603e-01
2.430000000000000000e+02 7.509779916186992699e-01 1.908197887636852996e-01
2.440000000000000000e+02 7.517689131141050973e-01 1.909143853176243910e-01
2.450000000000000000e+02 7.525435976269299054e-01 1.910105119300014587e-01
2.460000000000000000e+02 7.533206808816370614e-01 1.911077220715189651e-01
2.470000000000000000e+02 7.541617410978977976e-01 1.912068109390650528e-01
2.480000000000000000e+02 7.549273894135495322e-01 1.912986862325499193e-01
2.490000000000000000e+02 7.556632767934706729e-01 1.913927889039168662e-01


==> Overlapping CoClusters (2017)/data/freq_IBM_may29.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 6.832710852861473283e-02 6.832710852861473283e-02
2.000000000000000000e+00 1.061523706114164550e-01 9.987445038919620655e-02
3.000000000000000000e+00 1.390903056108874214e-01 1.186485058004346227e-01
4.000000000000000000e+00 1.846889093508897739e-01 1.404285798340700053e-01
5.000000000000000000e+00 2.365037698594223137e-01 1.664809931647515395e-01
6.000000000000000000e+00 2.881677731404725940e-01 1.925404972129288184e-01
7.000000000000000000e+00 3.320784923152835244e-01 2.141584459160460752e-01
8.000000000000000000e+00 3.639204305115157911e-01 2.302592133080521575e-01
9.000000000000000000e+00 3.869766321978990176e-01 2.421389722253721455e-01
1.000000000000000000e+01 4.030594367434016112e-01 2.504378913947177820e-01
1.100000000000000000e+01 4.143140006665905761e-01 2.559699829945977778e-01
1.200000000000000000e+01 4.217192392938646228e-01 2.593194538767313317e-01
1.300000000000000000e+01 4.265774311686134634e-01 2.611893297685789483e-01
1.400000000000000000e+01 4.306033469649596657e-01 2.623296166477527280e-01
1.500000000000000000e+01 4.341675661079500981e-01 2.630660016334771534e-01
1.600000000000000000e+01 4.379985224123850163e-01 2.636588057106639127e-01
1.700000000000000000e+01 4.427397859859084628e-01 2.642945962264062199e-01
1.800000000000000000e+01 4.488134525259988572e-01 2.650097110784905841e-01
1.900000000000000000e+01 4.552011429459700276e-01 2.657508515209350275e-01
2.000000000000000000e+01 4.617178636127311497e-01 2.664840207160451002e-01
2.100000000000000000e+01 4.679337604099108039e-01 2.672063792827221174e-01
2.200000000000000000e+01 4.741542468971515767e-01 2.679446251477926588e-01
2.300000000000000000e+01 4.864255549395439804e-01 2.689691165556190033e-01
2.400000000000000000e+01 4.963380259545803197e-01 2.699679899680820783e-01
2.500000000000000000e+01 5.070423241936393710e-01 2.710032269268105032e-01
2.600000000000000000e+01 5.205442460136849858e-01 2.721823487409918974e-01
2.700000000000000000e+01 5.392174218861378598e-01 2.735464336751695646e-01
2.800000000000000000e+01 5.548868317831427976e-01 2.748583823206047771e-01
2.900000000000000000e+01 5.682469115524390046e-01 2.759795156802242744e-01
3.000000000000000000e+01 5.822713905673843060e-01 2.770325505607650340e-01
3.100000000000000000e+01 5.980004049269385114e-01 2.781806485599960799e-01
3.200000000000000000e+01 6.135221229536420573e-01 2.793635872927466846e-01
3.300000000000000000e+01 6.272550197884668721e-01 2.804817215399654784e-01
3.400000000000000000e+01 6.395765858080419974e-01 2.815167318041656430e-01
3.500000000000000000e+01 6.513592758678350414e-01 2.824640608500094685e-01
3.600000000000000000e+01 6.641894149776549350e-01 2.834428845453123014e-01
3.700000000000000000e+01 6.780577900031365957e-01 2.845268356408761634e-01
3.800000000000000000e+01 6.918395673546882119e-01 2.857282853026757996e-01
3.900000000000000000e+01 7.036432001516793600e-01 2.868770972443074330e-01
4.000000000000000000e+01 7.125499778682028440e-01 2.878361330053615941e-01
4.100000000000000000e+01 7.197629940021429418e-01 2.885935354279977605e-01
4.200000000000000000e+01 7.256358295462089769e-01 2.891757150949147981e-01
4.300000000000000000e+01 7.309001744277850987e-01 2.896683902913860242e-01
4.400000000000000000e+01 7.361290933381038348e-01 2.901420240962842012e-01
4.500000000000000000e+01 7.410984442727284183e-01 2.905957424442169867e-01
4.600000000000000000e+01 7.463426270133882712e-01 2.910431113014707583e-01
4.700000000000000000e+01 7.521165773017940426e-01 2.914940829058930150e-01
4.800000000000000000e+01 7.579972893721116378e-01 2.919393204951787890e-01
4.900000000000000000e+01 7.633911893985411146e-01 2.923439577850217574e-01


==> Overlapping CoClusters (2017)/data/freq_ML1m_10it.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 1.121949796932146526e-02 1.122069474938807571e-02
2.000000000000000000e+00 2.075069114758930702e-02 1.716805171579062483e-02
3.000000000000000000e+00 2.798612829448294051e-02 2.110192545497772965e-02
4.000000000000000000e+00 3.511817335051393291e-02 2.428938062960285180e-02
5.000000000000000000e+00 4.200660979699431807e-02 2.701148115100730426e-02
6.000000000000000000e+00 4.840968157521736981e-02 2.935167170170410733e-02
7.000000000000000000e+00 5.402781080044686407e-02 3.132369605603742280e-02
8.000000000000000000e+00 5.976132050898035064e-02 3.313415598304262494e-02
9.000000000000000000e+00 6.536190263926056065e-02 3.479719876608983187e-02
1.000000000000000000e+01 7.096987233835029552e-02 3.635264818716964219e-02
1.100000000000000000e+01 7.662775618315020854e-02 3.783692947886872077e-02
1.200000000000000000e+01 8.206832425384032181e-02 3.923036149163103281e-02
1.300000000000000000e+01 8.715347470847377431e-02 4.051365701386806795e-02
1.400000000000000000e+01 9.208432047814818500e-02 4.172509126333250051e-02
1.500000000000000000e+01 9.676411014168601055e-02 4.283690339321304108e-02
1.600000000000000000e+01 1.017366480387488781e-01 4.392016804080692977e-02
1.700000000000000000e+01 1.065694835302734289e-01 4.495136569711625368e-02
1.800000000000000000e+01 1.110502371404791661e-01 4.591441074794261334e-02
1.900000000000000000e+01 1.154666916979056462e-01 4.683517627460728749e-02
2.000000000000000000e+01 1.197470011964131553e-01 4.770408244740483722e-02
2.100000000000000000e+01 1.241506965127138207e-01 4.856336006946597450e-02
2.200000000000000000e+01 1.285175955758978139e-01 4.938224149736713392e-02
2.300000000000000000e+01 1.327258870707667682e-01 5.015706246527357193e-02
2.400000000000000000e+01 1.366710441777288232e-01 5.090484120752832714e-02
2.500000000000000000e+01 1.404304006734450883e-01 5.160556424454783297e-02
2.600000000000000000e+01 1.436706720368253754e-01 5.223908061941615749e-02
2.700000000000000000e+01 1.468565022186893720e-01 5.285624468953661892e-02
2.800000000000000000e+01 1.500365100980240451e-01 5.345016103438589988e-02
2.900000000000000000e+01 1.531444833190016286e-01 5.402589237465961480e-02
3.000000000000000000e+01 1.562822897524212551e-01 5.459109254390627497e-02
3.100000000000000000e+01 1.595392624001339132e-01 5.515493917513992345e-02
3.200000000000000000e+01 1.624749191436697104e-01 5.566535985956472254e-02
3.300000000000000000e+01 1.654230525463369905e-01 5.616748512915765990e-02
3.400000000000000000e+01 1.681870575828958159e-01 5.664950140152286845e-02
3.500000000000000000e+01 1.709363970464064242e-01 5.712459498949817166e-02
3.600000000000000000e+01 1.738401526576113243e-01 5.759850143763808883e-02
3.700000000000000000e+01 1.767759395383692589e-01 5.807121002479255500e-02
3.800000000000000000e+01 1.797727588870255411e-01 5.852734836880813668e-02
3.900000000000000000e+01 1.825757599929259956e-01 5.895942834886652717e-02
4.000000000000000000e+01 1.853790810051547111e-01 5.938635984639521748e-02
4.100000000000000000e+01 1.881429337470853502e-01 5.980817769702730102e-02
4.200000000000000000e+01 1.908627262164097893e-01 6.021924832547499024e-02
4.300000000000000000e+01 1.935957898263658827e-01 6.062985306618343118e-02
4.400000000000000000e+01 1.962092231704027079e-01 6.101319126268619358e-02
4.500000000000000000e+01 1.989096864439059975e-01 6.140460948299335947e-02
4.600000000000000000e+01 2.015345939131735764e-01 6.178274889584011581e-02
4.700000000000000000e+01 2.040781234344778705e-01 6.215036711496553512e-02
4.800000000000000000e+01 2.065754380509233490e-01 6.250989784587207554e-02
4.900000000000000000e+01 2.091457519932211351e-01 6.287073234927148535e-02
5.000000000000000000e+01 2.116209228109016405e-01 6.321818455150449156e-02
5.100000000000000000e+01 2.140865447687673173e-01 6.355865240341866673e-02
5.200000000000000000e+01 2.164030267838350508e-01 6.388890812691518095e-02
5.300000000000000000e+01 2.186795524807706725e-01 6.421693462223984628e-02
5.400000000000000000e+01 2.208571814590221949e-01 6.453155783717798299e-02
5.500000000000000000e+01 2.230797196953387129e-01 6.484528169069279924e-02
5.600000000000000000e+01 2.252212067173374743e-01 6.514171791481579432e-02
5.700000000000000000e+01 2.273266487347853637e-01 6.543822831176399069e-02
5.800000000000000000e+01 2.294710112594744444e-01 6.572672072812643651e-02
5.900000000000000000e+01 2.315493316750521502e-01 6.601391455846250533e-02
6.000000000000000000e+01 2.337321672433584907e-01 6.630622384999083907e-02
6.100000000000000000e+01 2.358399146039483474e-01 6.659018367777369551e-02
6.200000000000000000e+01 2.379419413666027938e-01 6.687334189660959494e-02
6.300000000000000000e+01 2.398713474343683316e-01 6.713780384525565303e-02
6.400000000000000000e+01 2.418313753113389142e-01 6.740675946239257921e-02
6.500000000000000000e+01 2.437301692452973900e-01 6.766635502885973152e-02
6.600000000000000000e+01 2.456426171865232488e-01 6.792130156031826738e-02
6.700000000000000000e+01 2.476581802594947090e-01 6.818250417002948149e-02
6.800000000000000000e+01 2.495955375649365482e-01 6.843892263686927879e-02
6.900000000000000000e+01 2.516191879965402056e-01 6.870073939895098014e-02
7.000000000000000000e+01 2.537582618568296478e-01 6.895995883182905184e-02
7.100000000000000000e+01 2.558566668831939173e-01 6.921255329432053627e-02
7.200000000000000000e+01 2.579344488779528044e-01 6.945949352196559290e-02
7.300000000000000000e+01 2.600776498495767086e-01 6.970855007116660840e-02
7.400000000000000000e+01 2.621749463382352929e-01 6.995309374840358307e-02
7.500000000000000000e+01 2.642897070300773144e-01 7.019553309313206202e-02
7.600000000000000000e+01 2.663461430251747863e-01 7.043598977846943221e-02
7.700000000000000000e+01 2.684353277132081605e-01 7.067922110563040761e-02
7.800000000000000000e+01 2.703336833846438636e-01 7.091251697344172489e-02
7.900000000000000000e+01 2.722469597367428440e-01 7.114327321914366842e-02
8.000000000000000000e+01 2.741996640506200178e-01 7.136886212633783422e-02
8.100000000000000000e+01 2.762505468400380249e-01 7.159774211291902724e-02
8.200000000000000000e+01 2.782578167545950443e-01 7.182678266732801797e-02
8.300000000000000000e+01 2.801752338702171996e-01 7.204748656095691373e-02
8.400000000000000000e+01 2.820501328932498164e-01 7.226242154402041928e-02
8.500000000000000000e+01 2.838346361663003914e-01 7.247236793891434492e-02
8.600000000000000000e+01 2.856677890095982164e-01 7.268216611080302592e-02
8.700000000000000000e+01 2.874743113046746568e-01 7.288978287178225768e-02
8.800000000000000000e+01 2.893130203881112417e-01 7.309793470167369467e-02
8.900000000000000000e+01 2.910225979597907409e-01 7.329958454587383321e-02
9.000000000000000000e+01 2.927696193911070721e-01 7.350067962699090296e-02
9.100000000000000000e+01 2.944570761258207825e-01 7.369384153805073889e-02
9.200000000000000000e+01 2.961759338505658978e-01 7.388890829516799041e-02
9.300000000000000000e+01 2.979076836445779253e-01 7.408259576410554381e-02
9.400000000000000000e+01 2.996409714996495222e-01 7.427536297734885218e-02
9.500000000000000000e+01 3.012841912651946230e-01 7.446078524987682912e-02
9.600000000000000000e+01 3.030638722698155152e-01 7.465185674113013203e-02
9.700000000000000000e+01 3.048529808014370790e-01 7.484177790068539948e-02
9.800000000000000000e+01 3.066460469678380374e-01 7.502731424149877704e-02
9.900000000000000000e+01 3.083774782296997419e-01 7.520885100496996212e-02
1.000000000000000000e+02 3.101383871048339347e-01 7.539404496099966213e-02
1.010000000000000000e+02 3.117651776364521177e-01 7.556624285443599987e-02
1.020000000000000000e+02 3.134660753270867017e-01 7.574036941278541879e-02
1.030000000000000000e+02 3.151095527855141687e-01 7.591265685571081667e-02
1.040000000000000000e+02 3.167633008226190539e-01 7.608642809998629464e-02
1.050000000000000000e+02 3.184553786794844799e-01 7.625978683893408494e-02
1.060000000000000000e+02 3.201058414361691029e-01 7.643438665987006830e-02
1.070000000000000000e+02 3.217007328714808212e-01 7.659579409407675510e-02
1.080000000000000000e+02 3.232860002479311379e-01 7.675929888112009714e-02
1.090000000000000000e+02 3.249414945477152594e-01 7.692618747732229978e-02
1.100000000000000000e+02 3.266455583211954616e-01 7.709300234527489970e-02
1.110000000000000000e+02 3.282126069297898741e-01 7.725807868204376261e-02
1.120000000000000000e+02 3.297988206982747639e-01 7.741613212355304141e-02
1.130000000000000000e+02 3.314474554564521003e-01 7.757429770487252185e-02
1.140000000000000000e+02 3.330273699083094452e-01 7.772915373440288100e-02
1.150000000000000000e+02 3.346389818212069933e-01 7.788645952450538867e-02
1.160000000000000000e+02 3.362576519108685380e-01 7.804508148736347128e-02
1.170000000000000000e+02 3.378910346436512779e-01 7.820207137694751287e-02
1.180000000000000000e+02 3.394395778953993581e-01 7.834960007878684352e-02
1.190000000000000000e+02 3.410353656448639748e-01 7.850674877091967652e-02
1.200000000000000000e+02 3.425953139232910116e-01 7.865743913780923191e-02
1.210000000000000000e+02 3.441289574142535335e-01 7.880670455813854058e-02
1.220000000000000000e+02 3.456366571906506202e-01 7.895737449886240655e-02
1.230000000000000000e+02 3.471453889247701485e-01 7.910156564890377662e-02
1.240000000000000000e+02 3.485882516682399235e-01 7.924024954148248256e-02
1.250000000000000000e+02 3.500729900473339429e-01 7.938331004288122494e-02
1.260000000000000000e+02 3.514441765532318462e-01 7.952082472920307676e-02
1.270000000000000000e+02 3.528608562794041670e-01 7.966026460772572537e-02
1.280000000000000000e+02 3.542946148935082196e-01 7.980156823865992843e-02
1.290000000000000000e+02 3.556431351921571782e-01 7.993540148499321540e-02
1.300000000000000000e+02 3.570124134875485300e-01 8.006790304613872755e-02
1.310000000000000000e+02 3.584273232001637943e-01 8.020705338137336382e-02
1.320000000000000000e+02 3.597299740393200551e-01 8.033922029629833594e-02
1.330000000000000000e+02 3.610457466253068626e-01 8.046740815625760823e-02
1.340000000000000000e+02 3.623574811215671265e-01 8.059990576391110051e-02
1.350000000000000000e+02 3.636493986477337126e-01 8.072688519648432703e-02
1.360000000000000000e+02 3.649991844749279069e-01 8.085726123715539226e-02
1.370000000000000000e+02 3.663490858011526630e-01 8.098874943429391904e-02
1.380000000000000000e+02 3.676087534733973317e-01 8.111222034486652299e-02
1.390000000000000000e+02 3.689129116502243289e-01 8.123858921790431953e-02
1.400000000000000000e+02 3.701774351787999184e-01 8.136417995984256135e-02
1.410000000000000000e+02 3.714275133143730701e-01 8.148700973320356644e-02
1.420000000000000000e+02 3.727939395032245362e-01 8.161298736994818115e-02
1.430000000000000000e+02 3.741689260348362578e-01 8.173937825048081807e-02
1.440000000000000000e+02 3.754314700608086808e-01 8.186385856036923481e-02
1.450000000000000000e+02 3.767025844510285548e-01 8.198608554151765038e-02
1.460000000000000000e+02 3.779296562911464985e-01 8.210193311522948068e-02
1.470000000000000000e+02 3.792136139157672448e-01 8.221904522792355952e-02
1.480000000000000000e+02 3.804212526346230083e-01 8.233592604444463225e-02
1.490000000000000000e+02 3.817092602599852502e-01 8.245593553633338846e-02
1.500000000000000000e+02 3.829843629045976972e-01 8.257458460163469294e-02
1.510000000000000000e+02 3.842604433440869882e-01 8.269177095174165548e-02
1.520000000000000000e+02 3.855279388894996551e-01 8.280748531047246730e-02
1.530000000000000000e+02 3.867618007721860818e-01 8.291915853936748793e-02
1.540000000000000000e+02 3.880625202903018045e-01 8.303310154517518082e-02
1.550000000000000000e+02 3.893622247550536652e-01 8.314699634651634419e-02
1.560000000000000000e+02 3.907108960949167709e-01 8.326494632406078455e-02
1.570000000000000000e+02 3.919916223192789761e-01 8.337952517540514474e-02
1.580000000000000000e+02 3.933222909732398964e-01 8.349717780127845213e-02
1.590000000000000000e+02 3.945812548435378986e-01 8.360854199336689718e-02
1.600000000000000000e+02 3.958199911392321080e-01 8.371615428208725729e-02
1.610000000000000000e+02 3.970893479376014223e-01 8.382820346346391005e-02
1.620000000000000000e+02 3.983603694737975487e-01 8.393751404744623223e-02
1.630000000000000000e+02 3.996286668765701711e-01 8.404821389643403473e-02
1.640000000000000000e+02 4.009034522739613471e-01 8.415702170902475410e-02
1.650000000000000000e+02 4.021352161089919441e-01 8.426298532293317878e-02
1.660000000000000000e+02 4.033329449386457988e-01 8.436875191232243165e-02
1.670000000000000000e+02 4.046062461154906753e-01 8.447744076763494259e-02
1.680000000000000000e+02 4.057583969721715311e-01 8.457736962036296879e-02
1.690000000000000000e+02 4.070248363071201081e-01 8.468475153196600158e-02
1.700000000000000000e+02 4.083518461376899333e-01 8.479017560513366081e-02
1.710000000000000000e+02 4.095185369893285521e-01 8.489417820310340979e-02
1.720000000000000000e+02 4.107098487161911504e-01 8.499416495563934248e-02
1.730000000000000000e+02 4.118687116033026840e-01 8.509920688048339121e-02
1.740000000000000000e+02 4.129915629798667775e-01 8.519764744986224603e-02
1.750000000000000000e+02 4.141360660227438872e-01 8.529700037247153754e-02
1.760000000000000000e+02 4.152222417597673521e-01 8.539336622416718314e-02
1.770000000000000000e+02 4.163420377398768246e-01 8.548959357917762514e-02
1.780000000000000000e+02 4.174950476040752978e-01 8.558997140519278291e-02
1.790000000000000000e+02 4.186113916081731778e-01 8.568834083862301998e-02
1.800000000000000000e+02 4.196976020568239929e-01 8.578503970865146433e-02
1.810000000000000000e+02 4.207903923342789509e-01 8.587875519273480140e-02
1.820000000000000000e+02 4.219031372775468025e-01 8.597091376651334882e-02
1.830000000000000000e+02 4.231008278992089977e-01 8.606972642846984212e-02
1.840000000000000000e+02 4.242256488905381540e-01 8.616386888760843576e-02
1.850000000000000000e+02 4.253540674962798529e-01 8.625704416687500486e-02
1.860000000000000000e+02 4.264560072885930642e-01 8.634989489010218289e-02
1.870000000000000000e+02 4.276129236181446802e-01 8.644525861228889718e-02
1.880000000000000000e+02 4.287620422135130505e-01 8.653855250562257628e-02
1.890000000000000000e+02 4.298875049292553707e-01 8.663162502629684347e-02
1.900000000000000000e+02 4.309982158597812085e-01 8.671884019475480099e-02
1.910000000000000000e+02 4.320878684840065431e-01 8.680915650813623985e-02
1.920000000000000000e+02 4.332203807091238867e-01 8.689944214318350013e-02
1.930000000000000000e+02 4.343727233117734565e-01 8.699204453946067506e-02
1.940000000000000000e+02 4.354492859796267878e-01 8.707682277286449279e-02
1.950000000000000000e+02 4.365732480551268169e-01 8.716689750922694546e-02
1.960000000000000000e+02 4.377253196090378773e-01 8.725935670721146620e-02
1.970000000000000000e+02 4.388642795630149362e-01 8.734538938687597120e-02
1.980000000000000000e+02 4.399212631190535516e-01 8.742903468247498200e-02
1.990000000000000000e+02 4.410597293033585720e-01 8.751665035288150318e-02
2.000000000000000000e+02 4.421358091805097645e-01 8.760032571949874503e-02
2.010000000000000000e+02 4.432313842048847818e-01 8.768817059282396631e-02
2.020000000000000000e+02 4.444056001178127713e-01 8.777590415981992300e-02
2.030000000000000000e+02 4.454981981020605941e-01 8.786046026621442684e-02
2.040000000000000000e+02 4.465956036532351403e-01 8.794647716556111550e-02
2.050000000000000000e+02 4.476049908915433195e-01 8.802668846126958380e-02
2.060000000000000000e+02 4.486869831511882678e-01 8.811152314830690557e-02
2.070000000000000000e+02 4.497197920471422972e-01 8.819397504838782931e-02
2.080000000000000000e+02 4.508262783991960343e-01 8.827840323499935860e-02
2.090000000000000000e+02 4.518572823839125396e-01 8.836009683961759675e-02
2.100000000000000000e+02 4.529253533849642577e-01 8.844336363335086881e-02
2.110000000000000000e+02 4.539702069647486571e-01 8.852352474082013367e-02
2.120000000000000000e+02 4.549966104661390953e-01 8.860508830515474721e-02
2.130000000000000000e+02 4.560736834207053669e-01 8.868620944832578123e-02
2.140000000000000000e+02 4.570791618952519397e-01 8.876499950559003926e-02
2.150000000000000000e+02 4.580950396290349169e-01 8.884166145002067583e-02
2.160000000000000000e+02 4.590880537152955965e-01 8.892018237924213808e-02
2.170000000000000000e+02 4.601268203591640238e-01 8.899721174539482194e-02
2.180000000000000000e+02 4.611289186909320881e-01 8.907348243818583033e-02
2.190000000000000000e+02 4.621536504565270653e-01 8.914967543018846585e-02
2.200000000000000000e+02 4.631564571161115862e-01 8.922631810709348577e-02
2.210000000000000000e+02 4.642272036356057119e-01 8.930388842490447066e-02
2.220000000000000000e+02 4.651913961848946899e-01 8.937590476057233335e-02
2.230000000000000000e+02 4.661983658789222162e-01 8.945305007138436293e-02
2.240000000000000000e+02 4.671964595287328437e-01 8.952686692334924090e-02
2.250000000000000000e+02 4.681542489042945787e-01 8.959945913991707034e-02
2.260000000000000000e+02 4.691181301546655802e-01 8.967365941104132876e-02
2.270000000000000000e+02 4.701109110384634748e-01 8.974826809956239215e-02
2.280000000000000000e+02 4.711404264285486421e-01 8.982209016186527839e-02
2.290000000000000000e+02 4.720761758341953107e-01 8.989317882740019416e-02
2.300000000000000000e+02 4.729675929694854841e-01 8.996122309591957078e-02
2.310000000000000000e+02 4.739291128120303731e-01 9.003127712820734041e-02
2.320000000000000000e+02 4.748986742887503776e-01 9.010338287429171811e-02
2.330000000000000000e+02 4.758752451232864389e-01 9.017391954963693834e-02
2.340000000000000000e+02 4.768820094424910394e-01 9.024274469595197634e-02
2.350000000000000000e+02 4.778097845554817868e-01 9.031267785306063001e-02
2.360000000000000000e+02 4.787369871349596018e-01 9.038205289520637176e-02
2.370000000000000000e+02 4.796652823034260327e-01 9.045092391636132267e-02
2.380000000000000000e+02 4.806133751617833183e-01 9.051742153057412699e-02
2.390000000000000000e+02 4.815320343729096453e-01 9.058515919326892707e-02
2.400000000000000000e+02 4.824879262616944553e-01 9.065554820238171108e-02
2.410000000000000000e+02 4.834050877314027828e-01 9.072287655044170007e-02
2.420000000000000000e+02 4.843681001555604770e-01 9.079186228133814818e-02
2.430000000000000000e+02 4.853145072822536155e-01 9.085878426101980099e-02
2.440000000000000000e+02 4.862710880722005968e-01 9.092685950263529326e-02
2.450000000000000000e+02 4.871825611231376252e-01 9.099256609677115748e-02
2.460000000000000000e+02 4.880768703971395395e-01 9.106143993948428994e-02
2.470000000000000000e+02 4.890060938538495217e-01 9.112714071127031579e-02
2.480000000000000000e+02 4.899144133476432961e-01 9.119203110972484705e-02
2.490000000000000000e+02 4.908788833536591456e-01 9.125857978988000108e-02


==> Overlapping CoClusters (2017)/data/movielens_comprop_lam0.dat <==
1.000000000000000000e+01 1.316196894512349502e-01 9.999999999999998890e-01 6.548154156622688904e-02 2.905870445344129305e+00 5.044337748344370098e+00 1.148400000000000091e+03 3.046779999999999745e+03
1.500000000000000000e+01 1.425327285651914744e-01 9.999999999999998890e-01 7.461211368337632155e-02 3.348785425101214130e+00 6.472880794701985963e+00 8.822933333333332939e+02 2.606413333333332957e+03
2.000000000000000000e+01 1.506235842518410528e-01 1.000000000000000222e+00 8.132263168699691014e-02 3.569483805668016707e+00 7.871556291390727544e+00 7.053300000000000409e+02 2.377210000000000036e+03
3.000000000000000000e+01 1.618758293882148758e-01 9.999999999999998890e-01 9.265070922704629619e-02 4.081427125506072784e+00 9.838609271523178990e+00 5.376599999999999682e+02 1.980840000000000146e+03
4.000000000000000000e+01 1.671408468665576685e-01 1.000000000000000444e+00 1.000602332445775094e-01 4.860576923076923350e+00 1.154874172185430403e+01 4.802250000000000227e+02 1.743860000000000127e+03
5.000000000000000000e+01 1.650639012044521903e-01 1.000000000000000444e+00 1.074957827204497951e-01 5.581224696356274606e+00 1.346049668874172056e+01 4.411399999999999864e+02 1.626028000000000247e+03
7.000000000000000000e+01 1.659853740607213080e-01 9.999999999999984457e-01 1.182456886300372045e-01 6.820748987854251766e+00 1.643900662251655831e+01 3.850800000000000409e+02 1.418451428571428778e+03
9.000000000000000000e+01 1.656854169846993519e-01 9.999999999999984457e-01 1.272867190913117563e-01 8.369635627530364275e+00 1.875327814569536500e+01 3.675199999999999818e+02 1.258553333333333512e+03
1.100000000000000000e+02 1.619454227072137376e-01 9.999999999999973355e-01 1.314677095348702474e-01 1.096639676113360373e+01 2.031784768211920422e+01 3.939927272727272793e+02 1.115634545454545560e+03
1.500000000000000000e+02 1.563113285809482611e-01 1.000000000000002442e+00 1.431310726000241118e-01 1.596295546558704537e+01 2.123857615894039697e+01 4.205706666666666820e+02 8.552066666666667061e+02
2.000000000000000000e+02 1.572026500496231938e-01 1.000000000000000666e+00 1.551623497833716503e-01 2.019524291497975810e+01 2.335476821192052910e+01 3.990579999999999927e+02 7.053140000000000782e+02
2.500000000000000000e+02 1.448094123175105996e-01 1.000000000000000666e+00 1.628619341375424356e-01 2.472479757085020324e+01 2.552943708609271312e+01 3.908496000000000095e+02 6.167912000000000035e+02


==> Overlapping CoClusters (2017)/data/movielens_comprop_lam100.dat <==
1.000000000000000000e+01 1.275065073237182656e-01 9.999999999999998890e-01 8.242924362805402472e-02 3.087044534412955343e+00 4.628079470198675160e+00 1.220000000000000000e+03 2.795360000000000127e+03
1.500000000000000000e+01 1.408443235781176028e-01 9.999999999999998890e-01 9.841291531407478366e-02 3.762854251012145212e+00 5.944370860927152833e+00 9.913866666666667697e+02 2.393599999999999909e+03
2.000000000000000000e+01 1.503380336948606233e-01 1.000000000000000222e+00 1.145662552776958998e-01 4.338917004048583159e+00 7.089933774834437763e+00 8.573699999999998909e+02 2.141159999999999854e+03
3.000000000000000000e+01 1.606205564099848770e-01 9.999999999999998890e-01 1.358321149603409494e-01 5.496255060728745256e+00 9.067284768211919754e+00 7.240399999999999636e+02 1.825546666666666624e+03
4.000000000000000000e+01 1.664762056089597875e-01 1.000000000000000444e+00 1.516114658618975819e-01 6.736184210526316107e+00 1.090420529801324712e+01 6.655349999999998545e+02 1.646534999999999854e+03
5.000000000000000000e+01 1.713818912728317934e-01 1.000000000000000444e+00 1.641509387355584715e-01 7.815637651821861098e+00 1.301357615894039554e+01 6.177479999999999336e+02 1.572039999999999964e+03
7.000000000000000000e+01 1.750466001940678418e-01 9.999999999999984457e-01 1.820228699277142148e-01 1.015025303643724541e+01 1.634327814569536486e+01 5.730542857142856974e+02 1.410191428571428332e+03
9.000000000000000000e+01 1.788432640030077070e-01 9.999999999999984457e-01 1.951505754029979056e-01 1.255592105263157876e+01 1.977291390728477083e+01 5.513444444444444343e+02 1.326982222222222390e+03
1.100000000000000000e+02 1.806202674881497716e-01 9.999999999999973355e-01 2.061690721153641159e-01 1.447586032388663924e+01 2.382046357615893584e+01 5.200781818181818608e+02 1.307960000000000036e+03
1.500000000000000000e+02 1.833343461740749025e-01 1.000000000000002442e+00 2.192799830639052816e-01 1.860662955465586776e+01 3.155341059602648812e+01 4.902226666666666688e+02 1.270550666666666757e+03
2.000000000000000000e+02 1.850549256354098171e-01 1.000000000000000666e+00 2.317092563472134548e-01 2.163856275303643883e+01 4.296807947019868124e+01 4.275779999999999745e+02 1.297635999999999967e+03
2.500000000000000000e+02 1.858657259381610583e-01 1.000000000000000666e+00 2.380339806536536096e-01 2.504443319838056681e+01 5.311884105960264435e+01 3.959024000000000001e+02 1.283351200000000063e+03


==> Overlapping CoClusters (2017)/data/movielens_comprop_lam30.dat <==
1.000000000000000000e+01 1.302947244779565916e-01 9.999999999999998890e-01 7.315165191534406253e-02 2.921153846153845990e+00 4.785397350993377152e+00 1.154440000000000055e+03 2.890380000000000109e+03
1.500000000000000000e+01 1.439058085163240630e-01 9.999999999999998890e-01 8.713296049791346976e-02 3.362348178137652077e+00 6.035894039735099526e+00 8.858666666666667879e+02 2.430453333333333376e+03
2.000000000000000000e+01 1.531857355894470363e-01 1.000000000000000222e+00 9.915072308780702171e-02 3.719989878542509842e+00 7.110629139072846883e+00 7.350700000000001637e+02 2.147409999999999854e+03
3.000000000000000000e+01 1.643753866007743314e-01 9.999999999999998890e-01 1.191729839912308853e-01 4.437550607287449544e+00 8.874900662251654637e+00 5.845733333333333803e+02 1.786813333333333048e+03
4.000000000000000000e+01 1.740676159635067000e-01 1.000000000000000444e+00 1.352543219603294378e-01 5.003744939271254744e+00 1.034735099337748387e+01 4.943700000000000045e+02 1.562450000000000045e+03
5.000000000000000000e+01 1.792692943669259853e-01 1.000000000000000444e+00 1.514334417982866055e-01 5.541548582995950767e+00 1.195794701986755015e+01 4.380040000000000191e+02 1.444519999999999982e+03
7.000000000000000000e+01 1.841162717561548312e-01 9.999999999999984457e-01 1.747061483776551072e-01 6.691447368421052033e+00 1.456437086092715383e+01 3.777799999999999727e+02 1.256697142857142808e+03
9.000000000000000000e+01 1.892171784680661273e-01 9.999999999999984457e-01 1.905135154459597358e-01 7.319635627530364452e+00 1.715066225165562841e+01 3.214133333333332985e+02 1.151000000000000000e+03
1.100000000000000000e+02 1.912541941892260677e-01 9.999999999999973355e-01 2.081399207986598943e-01 8.247216599190283048e+00 1.963711920529801347e+01 2.963000000000000114e+02 1.078256363636363631e+03
1.500000000000000000e+02 1.937312073733371554e-01 1.000000000000002442e+00 2.327985398289690588e-01 1.019524291497975632e+01 2.331937086092715106e+01 2.686106666666667024e+02 9.389933333333333394e+02
2.000000000000000000e+02 1.953039109409139273e-01 1.000000000000000666e+00 2.579528567061207256e-01 1.285576923076922995e+01 2.771940397350993379e+01 2.540299999999999727e+02 8.371259999999999764e+02
2.500000000000000000e+02 1.960019546476345353e-01 1.000000000000000666e+00 2.782961196609846088e-01 1.536700404858299507e+01 3.167761589403973232e+01 2.429215999999999553e+02 7.653311999999999671e+02


==> Overlapping CoClusters (2017)/data/outmtx_ML.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 2.786834309013724951e-03 8.570630589200664475e-04
2.000000000000000000e+00 4.674607007307911115e-03 1.817982809536686272e-03
3.000000000000000000e+00 6.941293545712987241e-03 2.791377154586307998e-03
4.000000000000000000e+00 8.568483902732654256e-03 3.799260645557636477e-03
5.000000000000000000e+00 1.033618005380814928e-02 4.601779850417766875e-03
6.000000000000000000e+00 1.203609726799225420e-02 5.704433114962044298e-03
7.000000000000000000e+00 1.412846068393290057e-02 6.687826902995090174e-03
8.000000000000000000e+00 1.609883903718579978e-02 7.345555815895381778e-03
9.000000000000000000e+00 1.891175883669451649e-02 8.475867195369666401e-03
1.000000000000000000e+01 2.037585204949595233e-02 9.364519311605886895e-03
1.100000000000000000e+01 2.195383006272371568e-02 1.041484069402436909e-02
1.200000000000000000e+01 2.379800125024743307e-02 1.148252536864942559e-02
1.300000000000000000e+01 2.510397728582456148e-02 1.225417690065224406e-02
1.400000000000000000e+01 2.657851341468656092e-02 1.320077782705385457e-02
1.500000000000000000e+01 2.816235335581546845e-02 1.420332633224921995e-02
1.600000000000000000e+01 2.966990237488546095e-02 1.512726054956993818e-02
1.700000000000000000e+01 3.079048762598388458e-02 1.609584918215532096e-02
1.800000000000000000e+01 3.247029318692039312e-02 1.704526833365188621e-02
1.900000000000000000e+01 3.414410399928198558e-02 1.807125148358953645e-02
2.000000000000000000e+01 3.592969482465541847e-02 1.902375152376830497e-02
2.100000000000000000e+01 3.819577117886336498e-02 1.979471583073267801e-02
2.200000000000000000e+01 4.038708869440616606e-02 2.082786190440853724e-02
2.300000000000000000e+01 4.240281199192615785e-02 2.153735832512087764e-02
2.400000000000000000e+01 4.398507108115722042e-02 2.248237102471309021e-02
2.500000000000000000e+01 4.540869943743687520e-02 2.339933024153290422e-02
2.600000000000000000e+01 4.718804585632443288e-02 2.440888744865764293e-02
2.700000000000000000e+01 4.832754630656362765e-02 2.519655272547757091e-02
2.800000000000000000e+01 4.964891614257228858e-02 2.590298524041921568e-02
2.900000000000000000e+01 5.083621504952075265e-02 2.678039775304174100e-02
3.000000000000000000e+01 5.219198373758973664e-02 2.772225292598920129e-02
3.100000000000000000e+01 5.333836087176145602e-02 2.849462987914909776e-02
3.200000000000000000e+01 5.474272583629263833e-02 2.927712231450167388e-02
3.300000000000000000e+01 5.591065394125626503e-02 3.009407367092832922e-02
3.400000000000000000e+01 5.724709909023970728e-02 3.098435724474384728e-02
3.500000000000000000e+01 5.866395581264826492e-02 3.192042521005094419e-02
3.600000000000000000e+01 6.051351029524323216e-02 3.278791991642745346e-02
3.700000000000000000e+01 6.201526570497997715e-02 3.377455362970979702e-02
3.800000000000000000e+01 6.337580168824984150e-02 3.489453046942567194e-02
3.900000000000000000e+01 6.500828152155253836e-02 3.580185892919864055e-02
4.000000000000000000e+01 6.612996058712800052e-02 3.676897666107947077e-02
4.100000000000000000e+01 6.731507197434122292e-02 3.770379077664962747e-02
4.200000000000000000e+01 6.883342126699386332e-02 3.872607142436468308e-02
4.300000000000000000e+01 7.008672600643098272e-02 3.977812290543157603e-02
4.400000000000000000e+01 7.148367297820722166e-02 4.074740065258750099e-02
4.500000000000000000e+01 7.319413829299253882e-02 4.168967187440836969e-02
4.600000000000000000e+01 7.501537835788291142e-02 4.272309138692940989e-02
4.700000000000000000e+01 7.605871746499849595e-02 4.356865364866104040e-02
4.800000000000000000e+01 7.734312248113944799e-02 4.433282006028359951e-02
4.900000000000000000e+01 7.843973364966169703e-02 4.526694259872316578e-02
5.000000000000000000e+01 7.982902066414396258e-02 4.616516275813933867e-02
5.100000000000000000e+01 8.105596524043325035e-02 4.713459043361503675e-02
5.200000000000000000e+01 8.269600973105796504e-02 4.804652026197021170e-02
5.300000000000000000e+01 8.500126094740072247e-02 4.908156317923351164e-02
5.400000000000000000e+01 8.614143704086535402e-02 4.987981874043996566e-02
5.500000000000000000e+01 8.761688266373084122e-02 5.074791862667015624e-02
5.600000000000000000e+01 8.910084646795322916e-02 5.159209094755450031e-02
5.700000000000000000e+01 9.041596857598648007e-02 5.244287229690568902e-02
5.800000000000000000e+01 9.159684475124546532e-02 5.344608784548963987e-02
5.900000000000000000e+01 9.330865014208536423e-02 5.417898981900826083e-02
6.000000000000000000e+01 9.486761242537151972e-02 5.504264680862218373e-02
6.100000000000000000e+01 9.634107263953547995e-02 5.596685917026076457e-02
6.200000000000000000e+01 9.774150397028875947e-02 5.684637914257583552e-02
6.300000000000000000e+01 9.924639785373720602e-02 5.764302479397885592e-02
6.400000000000000000e+01 1.003808275338866629e-01 5.863769456594233875e-02
6.500000000000000000e+01 1.019685278984924365e-01 5.952720051959332209e-02
6.600000000000000000e+01 1.039029377625527994e-01 6.040278771950154113e-02
6.700000000000000000e+01 1.052275168478517681e-01 6.122877046733932876e-02
6.800000000000000000e+01 1.068152765165979318e-01 6.228351279450219241e-02
6.900000000000000000e+01 1.082916162096315832e-01 6.328121466908077919e-02
7.000000000000000000e+01 1.102509984561356460e-01 6.411776803953884996e-02
7.100000000000000000e+01 1.123868436580155589e-01 6.526605582051425714e-02
7.200000000000000000e+01 1.134682998232896950e-01 6.621257411605840915e-02
7.300000000000000000e+01 1.144936831530938004e-01 6.720133266625612223e-02
7.400000000000000000e+01 1.158003831789586741e-01 6.840905929218750459e-02
7.500000000000000000e+01 1.167429806477429943e-01 6.926830932945543529e-02
7.600000000000000000e+01 1.178772825698902876e-01 7.011982247733319906e-02
7.700000000000000000e+01 1.189379833912558027e-01 7.111930759278796421e-02
7.800000000000000000e+01 1.201615900888645116e-01 7.199090461312068756e-02
7.900000000000000000e+01 1.213110824000954296e-01 7.295856299062297712e-02
8.000000000000000000e+01 1.222904046435716874e-01 7.389974627147359587e-02
8.100000000000000000e+01 1.237058415341922568e-01 7.472748290855527054e-02
8.200000000000000000e+01 1.249478320833905115e-01 7.564623131844493142e-02
8.300000000000000000e+01 1.260993219543671551e-01 7.660175108448097347e-02
8.400000000000000000e+01 1.273981762073946589e-01 7.773992999243702073e-02
8.500000000000000000e+01 1.285999191385160390e-01 7.849674967251533964e-02
8.600000000000000000e+01 1.300973554820546441e-01 7.940830674745288920e-02
8.700000000000000000e+01 1.312086252733608294e-01 8.026327092082967407e-02
8.800000000000000000e+01 1.324834084639516241e-01 8.102178303991577901e-02
8.900000000000000000e+01 1.335119749815078527e-01 8.190166404884161033e-02
9.000000000000000000e+01 1.347440764742651176e-01 8.266163596698426763e-02
9.100000000000000000e+01 1.360447220444174210e-01 8.382040378074134823e-02
9.200000000000000000e+01 1.372628459674875012e-01 8.497960520171948806e-02
9.300000000000000000e+01 1.383958085115455650e-01 8.579621818659285970e-02
9.400000000000000000e+01 1.397397977870245278e-01 8.681874484903756573e-02
9.500000000000000000e+01 1.406890914135052184e-01 8.795035316921033519e-02
9.600000000000000000e+01 1.417150932734632385e-01 8.888243107436273605e-02
9.700000000000000000e+01 1.427805525760628691e-01 8.981483187531656698e-02
9.800000000000000000e+01 1.439970183682898197e-01 9.072377432236260197e-02
9.900000000000000000e+01 1.450138547024382718e-01 9.147419773821081901e-02
1.000000000000000000e+02 1.459589606679782825e-01 9.236355109478452952e-02
1.010000000000000000e+02 1.471333301524548332e-01 9.314465740665642257e-02
1.020000000000000000e+02 1.482879842022060135e-01 9.420874922375763183e-02
1.030000000000000000e+02 1.492856474497606389e-01 9.520011625891088014e-02
1.040000000000000000e+02 1.502801390662767966e-01 9.605931474314942375e-02
1.050000000000000000e+02 1.514472813921212135e-01 9.680577097809332787e-02
1.060000000000000000e+02 1.526583884527779877e-01 9.774500140021395722e-02
1.070000000000000000e+02 1.537782886395077098e-01 9.887046174119205888e-02
1.080000000000000000e+02 1.548513352963878653e-01 9.990457602847650775e-02
1.090000000000000000e+02 1.559317510956389208e-01 1.007218304657423597e-01
1.100000000000000000e+02 1.570812947369368551e-01 1.015886550684991507e-01
1.110000000000000000e+02 1.580566674974647479e-01 1.024044491657615241e-01
1.120000000000000000e+02 1.592026620558377736e-01 1.032842911101735234e-01
1.130000000000000000e+02 1.605451597915768525e-01 1.040823084739828236e-01
1.140000000000000000e+02 1.616420644354610303e-01 1.051705834096948455e-01
1.150000000000000000e+02 1.626782744340692644e-01 1.061701141439193308e-01
1.160000000000000000e+02 1.636690713009285592e-01 1.070505706032196941e-01
1.170000000000000000e+02 1.650575436559467701e-01 1.079232574082210627e-01
1.180000000000000000e+02 1.662593242423918427e-01 1.087605293061832124e-01
1.190000000000000000e+02 1.671332191704938408e-01 1.097404195952629974e-01
1.200000000000000000e+02 1.681837940178026181e-01 1.106095662763587756e-01
1.210000000000000000e+02 1.692900843903392960e-01 1.115738026958999346e-01
1.220000000000000000e+02 1.706021497980328150e-01 1.124685753065549076e-01
1.230000000000000000e+02 1.715741771789946468e-01 1.133416199336727964e-01
1.240000000000000000e+02 1.724618578750090336e-01 1.141641136342469026e-01
1.250000000000000000e+02 1.737488293740906131e-01 1.150598574411410835e-01
1.260000000000000000e+02 1.748234246417621762e-01 1.160331527166162113e-01
1.270000000000000000e+02 1.762295762614027039e-01 1.170029629002476007e-01
1.280000000000000000e+02 1.772741848971591816e-01 1.179668911846774304e-01
1.290000000000000000e+02 1.784332676216033031e-01 1.188002106250083401e-01
1.300000000000000000e+02 1.796061179606376901e-01 1.197062351932135643e-01
1.310000000000000000e+02 1.807238871755845744e-01 1.206412755326731479e-01
1.320000000000000000e+02 1.820422120304019675e-01 1.214723465380858763e-01
1.330000000000000000e+02 1.831500928675574014e-01 1.223132595888038743e-01
1.340000000000000000e+02 1.842224264883438045e-01 1.231767235650600145e-01
1.350000000000000000e+02 1.854625506167130733e-01 1.241623395747711717e-01
1.360000000000000000e+02 1.864758286186048164e-01 1.252650828296823504e-01
1.370000000000000000e+02 1.876330263076273763e-01 1.262824946077620858e-01
1.380000000000000000e+02 1.887813204904839337e-01 1.272377048779491648e-01
1.390000000000000000e+02 1.899056185815689857e-01 1.281890943953301332e-01
1.400000000000000000e+02 1.909259913349116156e-01 1.292099820407113242e-01
1.410000000000000000e+02 1.925783614352649387e-01 1.301165850494354070e-01
1.420000000000000000e+02 1.935456943515215800e-01 1.310334905348932433e-01
1.430000000000000000e+02 1.945744732208735117e-01 1.320682588312148686e-01
1.440000000000000000e+02 1.956479848396926735e-01 1.331639513881655024e-01
1.450000000000000000e+02 1.967612673124640166e-01 1.341730184826136762e-01
1.460000000000000000e+02 1.983448550470681415e-01 1.350291846989804811e-01
1.470000000000000000e+02 1.994089527503198345e-01 1.359555192626165365e-01
1.480000000000000000e+02 2.005274039951768783e-01 1.369666897469470346e-01
1.490000000000000000e+02 2.016338084917995432e-01 1.379126841543690807e-01
1.500000000000000000e+02 2.026299953238022977e-01 1.387360097556125660e-01
1.510000000000000000e+02 2.035481028426131545e-01 1.397175050122647366e-01
1.520000000000000000e+02 2.045159264913149477e-01 1.405207808672059300e-01
1.530000000000000000e+02 2.054715212636170907e-01 1.413648110977746286e-01
1.540000000000000000e+02 2.065789155728842696e-01 1.422116891065901556e-01
1.550000000000000000e+02 2.074756398996163431e-01 1.430056141133791148e-01
1.560000000000000000e+02 2.087390574279669453e-01 1.440868860732957835e-01
1.570000000000000000e+02 2.098690091764942589e-01 1.448271390610295639e-01
1.580000000000000000e+02 2.109764725719264211e-01 1.458737255204879402e-01
1.590000000000000000e+02 2.119312989959556415e-01 1.468897128219625314e-01
1.600000000000000000e+02 2.131061564591153479e-01 1.479154913459741483e-01
1.610000000000000000e+02 2.140406852672425697e-01 1.489768557870586596e-01
1.620000000000000000e+02 2.149418026079455146e-01 1.500602617622047996e-01
1.630000000000000000e+02 2.158742607581566053e-01 1.510459936616063148e-01
1.640000000000000000e+02 2.169086734278788675e-01 1.518469194533341726e-01
1.650000000000000000e+02 2.182659326818656154e-01 1.526475251820702261e-01
1.660000000000000000e+02 2.193134202755722406e-01 1.534734003665622348e-01
1.670000000000000000e+02 2.203837571393431893e-01 1.541789774191918427e-01
1.680000000000000000e+02 2.214411154106064039e-01 1.551891683412590095e-01
1.690000000000000000e+02 2.224503744818915052e-01 1.560642807569138091e-01
1.700000000000000000e+02 2.236059564442618997e-01 1.570303991526234288e-01
1.710000000000000000e+02 2.246516255707650955e-01 1.583533034208438883e-01
1.720000000000000000e+02 2.256905583373154112e-01 1.594027454104868236e-01
1.730000000000000000e+02 2.267550152859317547e-01 1.602934360686241455e-01
1.740000000000000000e+02 2.276800461543283249e-01 1.611194299816353370e-01
1.750000000000000000e+02 2.289060457927552528e-01 1.623874887520735943e-01
1.760000000000000000e+02 2.299308129276400603e-01 1.634687766111301843e-01
1.770000000000000000e+02 2.310553076298945130e-01 1.646669072654020627e-01
1.780000000000000000e+02 2.319304564967127891e-01 1.655274186542646797e-01
1.790000000000000000e+02 2.330263287799740624e-01 1.664738355244744505e-01
1.800000000000000000e+02 2.339602226270248442e-01 1.672555754141767104e-01
1.810000000000000000e+02 2.350697434939469366e-01 1.682096050739831372e-01
1.820000000000000000e+02 2.362252178752487219e-01 1.693384978620803560e-01
1.830000000000000000e+02 2.374933314502921944e-01 1.700855358357247771e-01
1.840000000000000000e+02 2.385427693343242506e-01 1.711402446597478089e-01
1.850000000000000000e+02 2.396628614643132871e-01 1.722838993331402557e-01
1.860000000000000000e+02 2.407498800661235783e-01 1.732352770386865470e-01
1.870000000000000000e+02 2.417967454805898531e-01 1.742121420086613914e-01
1.880000000000000000e+02 2.428358816255755948e-01 1.752367381882009301e-01
1.890000000000000000e+02 2.437520632224870198e-01 1.764632245342790118e-01
1.900000000000000000e+02 2.450001803851412641e-01 1.773930706149594860e-01
1.910000000000000000e+02 2.460646451936391865e-01 1.782375672486976315e-01
1.920000000000000000e+02 2.471017483434870265e-01 1.792575143281709693e-01
1.930000000000000000e+02 2.481435409843237017e-01 1.800850086895264823e-01
1.940000000000000000e+02 2.494169910267320378e-01 1.808601255074958614e-01
1.950000000000000000e+02 2.505193288356880599e-01 1.818763735926623160e-01
1.960000000000000000e+02 2.515521324936291769e-01 1.828891699768880330e-01
1.970000000000000000e+02 2.526938754966728262e-01 1.839020851497755460e-01
1.980000000000000000e+02 2.538315502596415474e-01 1.851810982815808304e-01
1.990000000000000000e+02 2.549925306613806120e-01 1.861597386450646319e-01
2.000000000000000000e+02 2.566869663873327378e-01 1.870400335824726201e-01
2.010000000000000000e+02 2.578854152189468674e-01 1.879621217818916723e-01
2.020000000000000000e+02 2.588246359927668383e-01 1.889078919535184808e-01
2.030000000000000000e+02 2.598695793099375928e-01 1.896704819888333227e-01
2.040000000000000000e+02 2.610869385836628309e-01 1.905887038529549549e-01
2.050000000000000000e+02 2.620861065470888041e-01 1.914391339201507447e-01
2.060000000000000000e+02 2.632831937685914392e-01 1.924744624674213922e-01
2.070000000000000000e+02 2.646023284532085240e-01 1.935805479627190906e-01
2.080000000000000000e+02 2.660063145408899654e-01 1.945026293202561374e-01
2.090000000000000000e+02 2.670042048889279540e-01 1.956902176735990651e-01
2.100000000000000000e+02 2.681854347710004305e-01 1.967340951046819275e-01
2.110000000000000000e+02 2.692727139914978807e-01 1.976012144083706124e-01
2.120000000000000000e+02 2.704122672492740853e-01 1.985432412857257578e-01
2.130000000000000000e+02 2.713847601576629409e-01 1.995046408864631915e-01
2.140000000000000000e+02 2.725109314630139723e-01 2.005269523620108463e-01
2.150000000000000000e+02 2.738351318670890211e-01 2.014332627295459532e-01
2.160000000000000000e+02 2.748745100534413788e-01 2.023022281340212947e-01
2.170000000000000000e+02 2.759677680052611826e-01 2.031663955021828227e-01
2.180000000000000000e+02 2.773931569813119502e-01 2.041173312993075639e-01
2.190000000000000000e+02 2.787576415116071460e-01 2.050388607877315639e-01
2.200000000000000000e+02 2.802471767248249646e-01 2.058130042782743696e-01
2.210000000000000000e+02 2.814835672228591656e-01 2.069675784396238227e-01
2.220000000000000000e+02 2.827135232166390622e-01 2.078522809451419096e-01
2.230000000000000000e+02 2.840590014411390474e-01 2.087599183505274014e-01
2.240000000000000000e+02 2.852116342000357019e-01 2.098700651733503564e-01
2.250000000000000000e+02 2.862980232932318403e-01 2.108221307103839426e-01
2.260000000000000000e+02 2.877178191627594583e-01 2.117466547852568659e-01
2.270000000000000000e+02 2.889543866218743928e-01 2.127073391914457989e-01
2.280000000000000000e+02 2.901463376040434028e-01 2.138425138463578568e-01
2.290000000000000000e+02 2.912859739813368765e-01 2.147133585985738224e-01
2.300000000000000000e+02 2.924540976104039181e-01 2.154550233648960533e-01
2.310000000000000000e+02 2.938778550597704875e-01 2.164516839698450434e-01
2.320000000000000000e+02 2.952073958601329484e-01 2.175092104788629854e-01
2.330000000000000000e+02 2.966219772770365415e-01 2.183365676089797369e-01
2.340000000000000000e+02 2.979326925288837691e-01 2.191826240547494753e-01
2.350000000000000000e+02 2.990669165675348684e-01 2.201115349455046999e-01
2.360000000000000000e+02 2.999291357771384225e-01 2.210205189249056790e-01
2.370000000000000000e+02 3.011855798613950475e-01 2.220111042290031922e-01
2.380000000000000000e+02 3.022738717418494425e-01 2.230507887372587539e-01
2.390000000000000000e+02 3.034074686509387608e-01 2.242095865535241317e-01
2.400000000000000000e+02 3.044660476645306146e-01 2.253148127661211697e-01
2.410000000000000000e+02 3.057378869644686303e-01 2.260806192492546551e-01
2.420000000000000000e+02 3.075295279592641373e-01 2.269399199041995108e-01
2.430000000000000000e+02 3.088688499625254491e-01 2.278094287192990175e-01
2.440000000000000000e+02 3.103820705272984926e-01 2.286620952496028758e-01
2.450000000000000000e+02 3.113086509843667193e-01 2.294655202835432228e-01
2.460000000000000000e+02 3.125566613611924227e-01 2.303343270245185870e-01
2.470000000000000000e+02 3.138747426948798047e-01 2.311155978591502014e-01
2.480000000000000000e+02 3.149831442827666361e-01 2.320842544418923459e-01
2.490000000000000000e+02 3.165735228404016888e-01 2.329573474909476527e-01
2.500000000000000000e+02 3.181525301037478326e-01 2.338689499931261018e-01
2.510000000000000000e+02 3.193957164120275749e-01 2.350526177231979374e-01
2.520000000000000000e+02 3.207389874147610342e-01 2.359800596322348953e-01
2.530000000000000000e+02 3.219281609533609090e-01 2.369274644269428465e-01
2.540000000000000000e+02 3.231090823451419070e-01 2.378628064508909734e-01
2.550000000000000000e+02 3.243500570086722545e-01 2.387619340338612284e-01
2.560000000000000000e+02 3.259073904149238365e-01 2.396173766749324918e-01
2.570000000000000000e+02 3.272354166333895087e-01 2.404797045994678806e-01
2.580000000000000000e+02 3.284851712313949235e-01 2.416581666033463804e-01
2.590000000000000000e+02 3.297058942493154010e-01 2.426600518390735206e-01
2.600000000000000000e+02 3.307905728492109287e-01 2.434247513229678972e-01
2.610000000000000000e+02 3.320640462940225301e-01 2.442717006132031909e-01
2.620000000000000000e+02 3.333787487836228358e-01 2.452676265858165505e-01
2.630000000000000000e+02 3.345581659570743827e-01 2.460799535881655897e-01
2.640000000000000000e+02 3.356423742907674312e-01 2.471897970272789458e-01
2.650000000000000000e+02 3.372464107369192443e-01 2.480580227621025646e-01
2.660000000000000000e+02 3.381290649222326583e-01 2.488822654358097963e-01
2.670000000000000000e+02 3.394329173907111308e-01 2.500319445632368520e-01
2.680000000000000000e+02 3.406683783401218135e-01 2.511085581072854955e-01
2.690000000000000000e+02 3.417075986375921470e-01 2.521461076249384980e-01
2.700000000000000000e+02 3.428654459261616938e-01 2.531917812863693218e-01
2.710000000000000000e+02 3.440383293370470885e-01 2.541721293547987148e-01
2.720000000000000000e+02 3.452215313044310063e-01 2.550875855851273966e-01
2.730000000000000000e+02 3.463963163138676360e-01 2.560173780411604816e-01
2.740000000000000000e+02 3.474425960738129482e-01 2.569587877918451668e-01
2.750000000000000000e+02 3.486291057680895311e-01 2.577376425381884273e-01
2.760000000000000000e+02 3.496721727003763158e-01 2.584748281706353290e-01
2.770000000000000000e+02 3.507001935105253931e-01 2.593785292508725138e-01
2.780000000000000000e+02 3.517064122814568261e-01 2.602004682463789353e-01
2.790000000000000000e+02 3.526103657460417096e-01 2.612148227751168172e-01
2.800000000000000000e+02 3.539870423428166935e-01 2.621701639103026227e-01
2.810000000000000000e+02 3.550861301519196989e-01 2.632909962466298825e-01
2.820000000000000000e+02 3.562478465882878975e-01 2.642177579405344812e-01
2.830000000000000000e+02 3.573298388655886115e-01 2.650566506773094910e-01
2.840000000000000000e+02 3.582596857772468724e-01 2.660147193024935963e-01
2.850000000000000000e+02 3.593272079098820404e-01 2.668618135580080875e-01
2.860000000000000000e+02 3.602785827663216311e-01 2.678917473274246563e-01
2.870000000000000000e+02 3.610148300624211881e-01 2.686484824569140284e-01
2.880000000000000000e+02 3.619159507282900812e-01 2.695797769367354602e-01
2.890000000000000000e+02 3.631599460577705774e-01 2.705381966781159053e-01
2.900000000000000000e+02 3.642610625945202907e-01 2.716829700074498422e-01
2.910000000000000000e+02 3.652707337831120893e-01 2.725037974321620760e-01
2.920000000000000000e+02 3.664319584692741771e-01 2.736559537511361051e-01
2.930000000000000000e+02 3.672781761361808561e-01 2.748030932223692324e-01
2.940000000000000000e+02 3.684600414901962884e-01 2.758570801751681900e-01
2.950000000000000000e+02 3.694780963877870583e-01 2.767131012910185595e-01
2.960000000000000000e+02 3.705146729680557360e-01 2.776177728424344959e-01
2.970000000000000000e+02 3.715887421761564502e-01 2.784609220493908244e-01
2.980000000000000000e+02 3.724872324597728324e-01 2.792984667012385347e-01
2.990000000000000000e+02 3.736038597423855245e-01 2.802188590688751146e-01


==> Overlapping CoClusters (2017)/data/recall_K100_lam0_numit150.dat <==
0 0
1 0.013422
2 0.0255215
3 0.0364155
4 0.0467042
5 0.0563587
6 0.0655197
7 0.0742123
8 0.0823628
9 0.0902059
10 0.0976589
11 0.104811
12 0.111666
13 0.118278
14 0.124596
15 0.130685
16 0.136557
17 0.142283
18 0.147748
19 0.153098
20 0.158317
21 0.163343
22 0.16825
23 0.173091
24 0.177769
25 0.182409
26 0.186897
27 0.191289
28 0.195521
29 0.199687
30 0.203744
31 0.207772
32 0.21162
33 0.215447
34 0.219208
35 0.222879
36 0.226519
37 0.230105
38 0.233574
39 0.237017
40 0.240411
41 0.243736
42 0.247001
43 0.250228
44 0.253425
45 0.25656
46 0.259615
47 0.262606
48 0.265603
49 0.268537
50 0.271433
51 0.274259
52 0.277079
53 0.279849
54 0.282603
55 0.285322
56 0.287988
57 0.2906
58 0.293165
59 0.295703
60 0.298211
61 0.300671
62 0.303147
63 0.305563
64 0.307986
65 0.310346
66 0.312649
67 0.314934
68 0.317243
69 0.31953
70 0.321773
71 0.324011
72 0.32622
73 0.328407
74 0.330537
75 0.332651
76 0.334747
77 0.336824
78 0.338845
79 0.340881
80 0.342915
81 0.344866
82 0.346873
83 0.348836
84 0.350779
85 0.352716
86 0.354626
87 0.356518
88 0.358387
89 0.360212
90 0.362026
91 0.363834
92 0.365623
93 0.367397
94 0.369156
95 0.370914
96 0.372619
97 0.374311
98 0.375999
99 0.377695
100 0.379343
101 0.381
102 0.382645
103 0.384273
104 0.385864
105 0.387466
106 0.389054
107 0.390613
108 0.392188
109 0.39374
110 0.395295
111 0.396831
112 0.398349
113 0.399825
114 0.401314
115 0.402807
116 0.404287
117 0.405759
118 0.407197
119 0.408644
120 0.410054
121 0.411476
122 0.412896
123 0.414296
124 0.415687
125 0.417061
126 0.418411
127 0.419757
128 0.421097
129 0.422435
130 0.423761
131 0.425091
132 0.426415
133 0.427708
134 0.428987
135 0.430254
136 0.431543
137 0.432812
138 0.434071
139 0.43529
140 0.436537
141 0.437762
142 0.438993
143 0.440185
144 0.441389
145 0.442609
146 0.443807
147 0.444976
148 0.446149
149 0.447308
150 0.448488
151 0.44965
152 0.450768
153 0.451873
154 0.452977
155 0.454069
156 0.455186
157 0.456294
158 0.457381
159 0.458463
160 0.459549
161 0.460635
162 0.461708
163 0.46277
164 0.463829
165 0.464883
166 0.465936
167 0.466966
168 0.467994
169 0.46903
170 0.470067
171 0.471075
172 0.47209
173 0.473095
174 0.474083
175 0.475081
176 0.476081
177 0.477059
178 0.478052
179 0.479039
180 0.480012
181 0.480959
182 0.481905
183 0.48285
184 0.483781
185 0.48474
186 0.48565
187 0.486552
188 0.487494
189 0.488406
190 0.489312
191 0.49023
192 0.491118
193 0.492027
194 0.492913
195 0.493796
196 0.494671
197 0.495539
198 0.496417
199 0.497266
200 0.498132
201 0.499017
202 0.499874
203 0.500719
204 0.501558
205 0.502397
206 0.503237
207 0.504068
208 0.504911
209 0.505725
210 0.506544
211 0.507355
212 0.508166
213 0.508959
214 0.509759
215 0.510573
216 0.511366
217 0.512159
218 0.51296
219 0.513739
220 0.514521
221 0.515292
222 0.516045
223 0.516817
224 0.517558
225 0.518308
226 0.519051
227 0.519798
228 0.520543
229 0.521283
230 0.522029
231 0.52277
232 0.523502
233 0.524236
234 0.524986
235 0.525718
236 0.52644
237 0.527161
238 0.527877
239 0.528588
240 0.529309
241 0.530007
242 0.530719
243 0.531413
244 0.532115
245 0.532809
246 0.533497
247 0.534184
248 0.534858
249 0.535542
250 0.536233
251 0.536918
252 0.53758
253 0.538257
254 0.538912
255 0.539573
256 0.54024
257 0.540884
258 0.541544
259 0.5422
260 0.542843
261 0.543481
262 0.544113
263 0.544756
264 0.545377
265 0.545993
266 0.546611
267 0.547224
268 0.547848
269 0.548468
270 0.549095
271 0.549715
272 0.550325
273 0.55094
274 0.551543
275 0.552166
276 0.552764
277 0.553345
278 0.553929
279 0.554517
280 0.555107
281 0.555697
282 0.556278
283 0.556861
284 0.557461
285 0.558031
286 0.558608
287 0.559176
288 0.559756
289 0.560339
290 0.5609
291 0.561462
292 0.562019
293 0.562569
294 0.563128
295 0.563691
296 0.564239
297 0.564792
298 0.56534
299 0.565887
300 0.566436
301 0.566988
302 0.567543
303 0.568085
304 0.56862
305 0.569145
306 0.569679
307 0.570208
308 0.570743
309 0.571276
310 0.571796
311 0.572326
312 0.572856
313 0.573394
314 0.573907
315 0.574403
316 0.574915
317 0.57543
318 0.575948
319 0.57646
320 0.57696
321 0.577456
322 0.577964
323 0.578449
324 0.578939
325 0.579426
326 0.579928
327 0.580414
328 0.580911
329 0.581412
330 0.581891
331 0.582364
332 0.582859
333 0.583331
334 0.583804
335 0.584287
336 0.584761
337 0.585249
338 0.585727
339 0.586202
340 0.586669
341 0.58714
342 0.587602
343 0.588072
344 0.588523
345 0.588986
346 0.589455
347 0.589915
348 0.590385
349 0.590829
350 0.591278
351 0.591714
352 0.59217
353 0.592632
354 0.593071
355 0.593507
356 0.593967
357 0.594393
358 0.594826
359 0.595257
360 0.595697
361 0.596144
362 0.596578
363 0.597015
364 0.597448
365 0.597872
366 0.598308
367 0.598734
368 0.599162
369 0.59958
370 0.600001
371 0.600436
372 0.600853
373 0.601267
374 0.601677
375 0.602092
376 0.602519
377 0.602927
378 0.603329
379 0.603746
380 0.604164
381 0.604562
382 0.604961
383 0.605372
384 0.605782
385 0.606172
386 0.606573
387 0.606969
388 0.607375
389 0.60778
390 0.608172
391 0.608567
392 0.608953
393 0.60935
394 0.609748
395 0.610136
396 0.610524
397 0.610902
398 0.611291
399 0.611676
400 0.612066
401 0.612449
402 0.61284
403 0.613235
404 0.613607
405 0.613981
406 0.614356
407 0.614736
408 0.615118
409 0.615496
410 0.615873
411 0.616241
412 0.616615
413 0.616974
414 0.617331
415 0.617694
416 0.61806
417 0.618426
418 0.618787
419 0.619137
420 0.619498
421 0.61986
422 0.620218
423 0.620577
424 0.620932
425 0.621271
426 0.62163
427 0.621992
428 0.622348
429 0.622698
430 0.623042
431 0.623388
432 0.623737
433 0.624079
434 0.624434
435 0.624786
436 0.625134
437 0.625467
438 0.625787
439 0.626117
440 0.62646
441 0.626789
442 0.627124
443 0.627458
444 0.627795
445 0.628128
446 0.62847
447 0.628804
448 0.629144
449 0.629475
450 0.629797
451 0.630121
452 0.630453
453 0.630776
454 0.631098
455 0.631425
456 0.631746
457 0.632081
458 0.632403
459 0.632724
460 0.633057
461 0.633374
462 0.633688
463 0.634001
464 0.634313
465 0.634637
466 0.634961
467 0.635277
468 0.635587
469 0.635896
470 0.636206
471 0.636516
472 0.636815
473 0.637123
474 0.63743
475 0.637736
476 0.638044
477 0.638354
478 0.638661
479 0.638964
480 0.639266
481 0.639583
482 0.639876
483 0.640172
484 0.640465
485 0.640759
486 0.641066
487 0.641362
488 0.641659
489 0.641947
490 0.642251
491 0.642545
492 0.642829
493 0.643116
494 0.643415
495 0.643708
496 0.643995
497 0.644274
498 0.644565
499 0.644846
500 0.645134


==> Overlapping CoClusters (2017)/data/recall_K100_lam100_numit150.dat <==
0 0
1 0.0162219
2 0.0299387
3 0.0425074
4 0.0542607
5 0.0651892
6 0.0753176
7 0.0848622
8 0.0939053
9 0.102473
10 0.110731
11 0.118552
12 0.126054
13 0.13333
14 0.140364
15 0.147099
16 0.153593
17 0.159864
18 0.165915
19 0.171823
20 0.177553
21 0.183126
22 0.188594
23 0.193865
24 0.19907
25 0.204128
26 0.209054
27 0.213821
28 0.218498
29 0.223109
30 0.227576
31 0.231989
32 0.2363
33 0.240531
34 0.244681
35 0.248717
36 0.252668
37 0.256571
38 0.260351
39 0.264107
40 0.267805
41 0.27145
42 0.275053
43 0.278601
44 0.282092
45 0.285474
46 0.288814
47 0.292099
48 0.295349
49 0.298521
50 0.301694
51 0.304826
52 0.30789
53 0.310944
54 0.313957
55 0.316947
56 0.319806
57 0.322674
58 0.325512
59 0.328341
60 0.331135
61 0.3338
62 0.336465
63 0.339135
64 0.341765
65 0.344349
66 0.346952
67 0.349498
68 0.352008
69 0.354487
70 0.356922
71 0.359312
72 0.361705
73 0.364069
74 0.366428
75 0.368762
76 0.371088
77 0.373356
78 0.375581
79 0.377795
80 0.380001
81 0.382153
82 0.384324
83 0.386473
84 0.388611
85 0.390689
86 0.392792
87 0.394827
88 0.396879
89 0.398895
90 0.400906
91 0.402888
92 0.404873
93 0.406846
94 0.40874
95 0.410647
96 0.412555
97 0.414444
98 0.416322
99 0.418149
100 0.419974
101 0.421799
102 0.423597
103 0.425375
104 0.427165
105 0.428906
106 0.430651
107 0.432401
108 0.434095
109 0.435795
110 0.437486
111 0.439119
112 0.440778
113 0.44245
114 0.444098
115 0.445724
116 0.447349
117 0.448957
118 0.450551
119 0.452131
120 0.453717
121 0.455279
122 0.456831
123 0.458358
124 0.459875
125 0.461371
126 0.462865
127 0.46433
128 0.465798
129 0.467295
130 0.468763
131 0.470216
132 0.471661
133 0.473082
134 0.47448
135 0.475891
136 0.477261
137 0.478619
138 0.479982
139 0.481332
140 0.482706
141 0.484038
142 0.485381
143 0.486706
144 0.488014
145 0.489335
146 0.490636
147 0.491949
148 0.493234
149 0.494532
150 0.49579
151 0.497039
152 0.498301
153 0.499529
154 0.500778
155 0.502034
156 0.503268
157 0.504481
158 0.505666
159 0.506865
160 0.508054
161 0.509231
162 0.510393
163 0.511554
164 0.512709
165 0.513855
166 0.515012
167 0.516129
168 0.517246
169 0.518381
170 0.519496
171 0.520629
172 0.521715
173 0.522823
174 0.523914
175 0.525
176 0.526085
177 0.52716
178 0.528213
179 0.52929
180 0.530352
181 0.531394
182 0.532445
183 0.533487
184 0.534536
185 0.535549
186 0.536554
187 0.53757
188 0.538565
189 0.539576
190 0.540594
191 0.541576
192 0.542564
193 0.543537
194 0.544515
195 0.545481
196 0.546431
197 0.547377
198 0.548328
199 0.549272
200 0.55021
201 0.551143
202 0.552077
203 0.552995
204 0.553945
205 0.554868
206 0.555783
207 0.556702
208 0.557602
209 0.558505
210 0.559415
211 0.560307
212 0.561201
213 0.56208
214 0.562949
215 0.563818
216 0.564666
217 0.56551
218 0.566365
219 0.567224
220 0.568078
221 0.568936
222 0.569782
223 0.570624
224 0.571473
225 0.572315
226 0.573129
227 0.573952
228 0.57476
229 0.57558
230 0.5764
231 0.577227
232 0.578013
233 0.578817
234 0.579606
235 0.580403
236 0.581174
237 0.581948
238 0.582726
239 0.583502
240 0.584263
241 0.585039
242 0.585791
243 0.586557
244 0.587299
245 0.588049
246 0.588789
247 0.589524
248 0.590264
249 0.590997
250 0.591731
251 0.592449
252 0.5932
253 0.593926
254 0.594653
255 0.595364
256 0.596096
257 0.596827
258 0.597546
259 0.598269
260 0.598962
261 0.599664
262 0.600373
263 0.60105
264 0.60174
265 0.602421
266 0.603109
267 0.603802
268 0.604486
269 0.605168
270 0.605848
271 0.606529
272 0.607199
273 0.607862
274 0.608523
275 0.609188
276 0.60985
277 0.610513
278 0.611161
279 0.611798
280 0.61245
281 0.613098
282 0.613726
283 0.614378
284 0.615012
285 0.615644
286 0.616271
287 0.616899
288 0.617519
289 0.61815
290 0.61878
291 0.619401
292 0.620019
293 0.620638
294 0.621256
295 0.621872
296 0.622487
297 0.623085
298 0.623692
299 0.624278
300 0.624886
301 0.625476
302 0.626075
303 0.626661
304 0.627258
305 0.627837
306 0.628424
307 0.628988
308 0.629562
309 0.630142
310 0.630712
311 0.631291
312 0.631851
313 0.632421
314 0.632997
315 0.63355
316 0.634091
317 0.634641
318 0.635184
319 0.63574
320 0.636299
321 0.636856
322 0.637421
323 0.637972
324 0.638508
325 0.639045
326 0.63958
327 0.640112
328 0.640634
329 0.641166
330 0.6417
331 0.642222
332 0.642748
333 0.643264
334 0.643774
335 0.644287
336 0.644812
337 0.64533
338 0.645839
339 0.646354
340 0.646864
341 0.647366
342 0.64788
343 0.648385
344 0.648878
345 0.649392
346 0.649894
347 0.650389
348 0.650877
349 0.651359
350 0.651856
351 0.652339
352 0.652823
353 0.653302
354 0.653785
355 0.654273
356 0.654757
357 0.655236
358 0.655716
359 0.656206
360 0.656677
361 0.657148
362 0.657632
363 0.658115
364 0.658599
365 0.659056
366 0.659528
367 0.660003
368 0.660448
369 0.660902
370 0.661358
371 0.661816
372 0.662274
373 0.662727
374 0.66319
375 0.663636
376 0.664098
377 0.664547
378 0.664983
379 0.665432
380 0.665874
381 0.666302
382 0.666746
383 0.667182
384 0.667612
385 0.66805
386 0.668475
387 0.668909
388 0.669349
389 0.669776
390 0.670205
391 0.670632
392 0.671073
393 0.671504
394 0.671921
395 0.672351
396 0.672784
397 0.673199
398 0.673615
399 0.674052
400 0.674484
401 0.674883
402 0.675279
403 0.675697
404 0.676103
405 0.676509
406 0.676911
407 0.677321
408 0.677729
409 0.678131
410 0.678537
411 0.678938
412 0.679342
413 0.679745
414 0.680136
415 0.680522
416 0.680917
417 0.681299
418 0.68169
419 0.682089
420 0.682478
421 0.682874
422 0.683267
423 0.683655
424 0.684047
425 0.684428
426 0.684809
427 0.685197
428 0.68557
429 0.685948
430 0.686315
431 0.686694
432 0.687062
433 0.687439
434 0.687806
435 0.688174
436 0.688546
437 0.688926
438 0.689289
439 0.68966
440 0.690026
441 0.690408
442 0.69077
443 0.691127
444 0.691485
445 0.691843
446 0.692209
447 0.692561
448 0.692922
449 0.693285
450 0.693645
451 0.693983
452 0.694336
453 0.694693
454 0.695051
455 0.695411
456 0.695777
457 0.696122
458 0.696474
459 0.696818
460 0.697171
461 0.697509
462 0.697849
463 0.698204
464 0.698548
465 0.698883
466 0.699231
467 0.699562
468 0.699899
469 0.700234
470 0.700571
471 0.700897
472 0.701234
473 0.701563
474 0.701898
475 0.702232
476 0.702564
477 0.702899
478 0.703219
479 0.703548
480 0.703875
481 0.704189
482 0.704511
483 0.704837
484 0.705153
485 0.705482
486 0.705801
487 0.706126
488 0.70644
489 0.706766
490 0.707086
491 0.70741
492 0.707721
493 0.708028
494 0.708342
495 0.70866
496 0.708968
497 0.709286
498 0.709601
499 0.709912
500 0.710212


==> Overlapping CoClusters (2017)/data/recall_K100_lam20_numit150.dat <==
0 0
1 0.0150939
2 0.0281572
3 0.0398993
4 0.0508205
5 0.0609969
6 0.0705857
7 0.0795618
8 0.0880849
9 0.0962198
10 0.103925
11 0.111229
12 0.11831
13 0.125108
14 0.131611
15 0.137859
16 0.143936
17 0.149822
18 0.155484
19 0.161025
20 0.166381
21 0.171608
22 0.176709
23 0.18167
24 0.186505
25 0.191272
26 0.195854
27 0.200322
28 0.204789
29 0.209057
30 0.213266
31 0.21742
32 0.221451
33 0.225411
34 0.229315
35 0.233103
36 0.236838
37 0.240545
38 0.244148
39 0.247695
40 0.251238
41 0.254653
42 0.25802
43 0.261282
44 0.264548
45 0.267795
46 0.27094
47 0.274061
48 0.277053
49 0.280097
50 0.28306
51 0.285992
52 0.288885
53 0.291712
54 0.294534
55 0.297322
56 0.30006
57 0.302795
58 0.305489
59 0.308134
60 0.310745
61 0.313309
62 0.315827
63 0.318307
64 0.320767
65 0.323207
66 0.325654
67 0.328031
68 0.330389
69 0.332721
70 0.335013
71 0.337312
72 0.339558
73 0.341788
74 0.343955
75 0.346128
76 0.34829
77 0.350383
78 0.352481
79 0.354581
80 0.356657
81 0.358691
82 0.360715
83 0.362733
84 0.364715
85 0.366657
86 0.368587
87 0.370537
88 0.372415
89 0.374302
90 0.376163
91 0.377982
92 0.379822
93 0.381636
94 0.383433
95 0.385208
96 0.386943
97 0.388684
98 0.390458
99 0.392174
100 0.393883
101 0.395578
102 0.397254
103 0.398904
104 0.400548
105 0.402182
106 0.403805
107 0.405403
108 0.407002
109 0.408601
110 0.410181
111 0.41176
112 0.413304
113 0.414816
114 0.416347
115 0.41784
116 0.41931
117 0.420808
118 0.422249
119 0.423712
120 0.425175
121 0.426617
122 0.428034
123 0.429474
124 0.430869
125 0.432289
126 0.433666
127 0.435054
128 0.436423
129 0.437778
130 0.439125
131 0.440458
132 0.441784
133 0.443101
134 0.444387
135 0.445698
136 0.446988
137 0.448248
138 0.449509
139 0.450779
140 0.452045
141 0.453295
142 0.454515
143 0.455747
144 0.456967
145 0.458179
146 0.4594
147 0.460613
148 0.461815
149 0.463001
150 0.464169
151 0.465328
152 0.466507
153 0.46763
154 0.468765
155 0.4699
156 0.471036
157 0.472157
158 0.473271
159 0.474359
160 0.475439
161 0.476529
162 0.477625
163 0.478702
164 0.479763
165 0.480813
166 0.481875
167 0.482924
168 0.483968
169 0.485012
170 0.486039
171 0.487049
172 0.488103
173 0.489125
174 0.490147
175 0.49115
176 0.492138
177 0.493131
178 0.494114
179 0.495103
180 0.496077
181 0.497045
182 0.498012
183 0.49897
184 0.499919
185 0.500861
186 0.501829
187 0.502763
188 0.503667
189 0.504621
190 0.505529
191 0.506454
192 0.507371
193 0.508282
194 0.509159
195 0.510063
196 0.510971
197 0.511842
198 0.512714
199 0.513585
200 0.514437
201 0.51528
202 0.516145
203 0.517003
204 0.517871
205 0.518721
206 0.519563
207 0.520402
208 0.521227
209 0.52206
210 0.52288
211 0.523702
212 0.524516
213 0.52533
214 0.526132
215 0.526947
216 0.527754
217 0.528553
218 0.529349
219 0.530142
220 0.530925
221 0.531698
222 0.532471
223 0.53324
224 0.53401
225 0.534785
226 0.535576
227 0.536339
228 0.537091
229 0.53784
230 0.538599
231 0.539355
232 0.540086
233 0.540835
234 0.541562
235 0.542289
236 0.543023
237 0.543755
238 0.544458
239 0.545177
240 0.545898
241 0.546599
242 0.547313
243 0.54801
244 0.548712
245 0.549418
246 0.550111
247 0.550804
248 0.551488
249 0.552186
250 0.552874
251 0.553554
252 0.554207
253 0.554871
254 0.555542
255 0.556199
256 0.556874
257 0.55753
258 0.558187
259 0.558855
260 0.559508
261 0.560175
262 0.560823
263 0.561461
264 0.56209
265 0.562736
266 0.563361
267 0.564004
268 0.564636
269 0.565258
270 0.565881
271 0.566499
272 0.567124
273 0.567739
274 0.568354
275 0.568959
276 0.569567
277 0.570178
278 0.570773
279 0.571383
280 0.571974
281 0.572565
282 0.573146
283 0.573744
284 0.574331
285 0.574917
286 0.575499
287 0.576089
288 0.576665
289 0.577239
290 0.577807
291 0.578394
292 0.578963
293 0.579522
294 0.580089
295 0.580656
296 0.581205
297 0.581753
298 0.582298
299 0.582845
300 0.583395
301 0.583935
302 0.584481
303 0.585033
304 0.585564
305 0.586119
306 0.586653
307 0.587187
308 0.587724
309 0.58826
310 0.588798
311 0.589317
312 0.589842
313 0.590379
314 0.590909
315 0.591419
316 0.591921
317 0.592423
318 0.592938
319 0.593448
320 0.59396
321 0.594446
322 0.594961
323 0.595469
324 0.595975
325 0.596481
326 0.596969
327 0.597458
328 0.597954
329 0.598447
330 0.598931
331 0.599407
332 0.599891
333 0.600382
334 0.600875
335 0.601357
336 0.60184
337 0.602316
338 0.602775
339 0.603259
340 0.603722
341 0.604186
342 0.604645
343 0.60511
344 0.605586
345 0.606058
346 0.606526
347 0.606996
348 0.607467
349 0.607933
350 0.608386
351 0.60885
352 0.60931
353 0.609772
354 0.610212
355 0.610663
356 0.611104
357 0.611545
358 0.611988
359 0.61244
360 0.612876
361 0.613319
362 0.613754
363 0.614179
364 0.614623
365 0.615052
366 0.61549
367 0.615927
368 0.616343
369 0.616763
370 0.617191
371 0.617614
372 0.618042
373 0.61846
374 0.618892
375 0.619298
376 0.619706
377 0.620126
378 0.620532
379 0.620933
380 0.621331
381 0.621748
382 0.622154
383 0.622558
384 0.622966
385 0.623375
386 0.623774
387 0.624187
388 0.624589
389 0.624971
390 0.625368
391 0.625766
392 0.626156
393 0.626541
394 0.62693
395 0.627324
396 0.627719
397 0.628117
398 0.628502
399 0.628899
400 0.629283
401 0.62966
402 0.63006
403 0.630436
404 0.630808
405 0.631197
406 0.63158
407 0.631962
408 0.632324
409 0.632701
410 0.633075
411 0.633446
412 0.633822
413 0.634199
414 0.634565
415 0.634926
416 0.635299
417 0.635669
418 0.636031
419 0.636398
420 0.636764
421 0.637124
422 0.637496
423 0.637859
424 0.638218
425 0.638569
426 0.638916
427 0.639268
428 0.639631
429 0.639984
430 0.640342
431 0.640699
432 0.641041
433 0.641382
434 0.641731
435 0.642072
436 0.642404
437 0.642747
438 0.64309
439 0.64343
440 0.643768
441 0.644107
442 0.644435
443 0.64477
444 0.645108
445 0.645434
446 0.645776
447 0.646124
448 0.646449
449 0.646784
450 0.647128
451 0.64746
452 0.647771
453 0.648095
454 0.64843
455 0.648759
456 0.649089
457 0.649409
458 0.64974
459 0.650062
460 0.650381
461 0.650699
462 0.651028
463 0.651346
464 0.651678
465 0.651998
466 0.652324
467 0.652632
468 0.652956
469 0.653271
470 0.653585
471 0.653886
472 0.654193
473 0.654503
474 0.654814
475 0.655126
476 0.655435
477 0.655737
478 0.65604
479 0.656346
480 0.656646
481 0.656949
482 0.657254
483 0.657556
484 0.657855
485 0.658155
486 0.65846
487 0.658758
488 0.659054
489 0.659344
490 0.659651
491 0.65994
492 0.660232
493 0.660524
494 0.660804
495 0.661091
496 0.661388
497 0.661673
498 0.661967
499 0.662266
500 0.662548


==> Overlapping CoClusters (2017)/data/recall_K100_lam40_numit150.dat <==
0 0
1 0.0148114
2 0.0279003
3 0.0400436
4 0.0513335
5 0.0618892
6 0.071809
7 0.081061
8 0.0897078
9 0.097975
10 0.105891
11 0.113488
12 0.120718
13 0.127667
14 0.134334
15 0.140837
16 0.147114
17 0.153186
18 0.15909
19 0.164783
20 0.17035
21 0.175746
22 0.181103
23 0.18621
24 0.191208
25 0.196093
26 0.200849
27 0.205486
28 0.210018
29 0.21452
30 0.218823
31 0.223065
32 0.227226
33 0.231282
34 0.235233
35 0.239168
36 0.242995
37 0.24674
38 0.250433
39 0.254045
40 0.257628
41 0.261088
42 0.264523
43 0.26786
44 0.271175
45 0.274435
46 0.27763
47 0.280774
48 0.283889
49 0.286926
50 0.29
51 0.292985
52 0.295938
53 0.298845
54 0.301681
55 0.304479
56 0.307277
57 0.309995
58 0.312687
59 0.315348
60 0.317982
61 0.320562
62 0.323106
63 0.325628
64 0.328135
65 0.330598
66 0.333027
67 0.33548
68 0.337843
69 0.340192
70 0.342516
71 0.344826
72 0.347126
73 0.349374
74 0.351585
75 0.353779
76 0.35591
77 0.358085
78 0.360208
79 0.362318
80 0.364409
81 0.366497
82 0.368534
83 0.370559
84 0.372549
85 0.374513
86 0.376471
87 0.378439
88 0.380333
89 0.382252
90 0.384161
91 0.386032
92 0.387853
93 0.38967
94 0.391492
95 0.393317
96 0.395088
97 0.396878
98 0.398612
99 0.400336
100 0.402024
101 0.403743
102 0.405434
103 0.407119
104 0.408767
105 0.41041
106 0.41203
107 0.413643
108 0.415229
109 0.416825
110 0.418398
111 0.419985
112 0.421553
113 0.423085
114 0.424627
115 0.426105
116 0.427601
117 0.429115
118 0.430617
119 0.432082
120 0.433543
121 0.434989
122 0.436431
123 0.437868
124 0.439286
125 0.440667
126 0.44207
127 0.443464
128 0.444852
129 0.446227
130 0.447583
131 0.448948
132 0.450288
133 0.4516
134 0.452912
135 0.454226
136 0.455508
137 0.456781
138 0.458048
139 0.459332
140 0.460597
141 0.461863
142 0.463098
143 0.46433
144 0.465542
145 0.466748
146 0.467967
147 0.469174
148 0.470376
149 0.47157
150 0.472766
151 0.473933
152 0.475111
153 0.476273
154 0.477458
155 0.478612
156 0.47975
157 0.480875
158 0.481982
159 0.483109
160 0.484224
161 0.485302
162 0.486371
163 0.487459
164 0.488552
165 0.489642
166 0.490709
167 0.491768
168 0.492834
169 0.493876
170 0.49493
171 0.495969
172 0.497007
173 0.49805
174 0.499075
175 0.500085
176 0.501115
177 0.502116
178 0.503127
179 0.50412
180 0.505102
181 0.506058
182 0.507033
183 0.508011
184 0.508991
185 0.509949
186 0.510896
187 0.511856
188 0.512815
189 0.513762
190 0.514686
191 0.51559
192 0.516512
193 0.517446
194 0.51836
195 0.519249
196 0.520129
197 0.521026
198 0.521938
199 0.522832
200 0.523712
201 0.524612
202 0.525482
203 0.52635
204 0.527226
205 0.528085
206 0.528943
207 0.529805
208 0.53065
209 0.531472
210 0.532304
211 0.533147
212 0.533977
213 0.534808
214 0.535622
215 0.536439
216 0.537249
217 0.538042
218 0.538848
219 0.539653
220 0.540455
221 0.541256
222 0.542027
223 0.542809
224 0.543587
225 0.544364
226 0.545144
227 0.545894
228 0.546664
229 0.547435
230 0.548197
231 0.548948
232 0.549701
233 0.550454
234 0.551203
235 0.551947
236 0.552686
237 0.553424
238 0.55415
239 0.554869
240 0.55559
241 0.556301
242 0.557013
243 0.55772
244 0.558445
245 0.559162
246 0.559877
247 0.560574
248 0.561268
249 0.561974
250 0.562672
251 0.563351
252 0.564044
253 0.564729
254 0.565418
255 0.56609
256 0.566765
257 0.567446
258 0.568112
259 0.56876
260 0.569428
261 0.570089
262 0.570756
263 0.571395
264 0.572041
265 0.572686
266 0.573333
267 0.573977
268 0.57462
269 0.575256
270 0.575875
271 0.576509
272 0.577121
273 0.577751
274 0.578378
275 0.578993
276 0.5796
277 0.58023
278 0.58084
279 0.581462
280 0.582061
281 0.582656
282 0.583259
283 0.583857
284 0.584465
285 0.585049
286 0.585639
287 0.586237
288 0.586838
289 0.587416
290 0.587994
291 0.588573
292 0.589146
293 0.58973
294 0.590308
295 0.590909
296 0.591494
297 0.59207
298 0.59263
299 0.593179
300 0.593751
301 0.594302
302 0.594855
303 0.59542
304 0.595967
305 0.596519
306 0.597063
307 0.597594
308 0.598142
309 0.598678
310 0.599236
311 0.599779
312 0.600323
313 0.600868
314 0.601401
315 0.601936
316 0.602473
317 0.602999
318 0.603521
319 0.604032
320 0.604542
321 0.605064
322 0.605583
323 0.606104
324 0.606621
325 0.607125
326 0.60763
327 0.608138
328 0.608631
329 0.609142
330 0.609645
331 0.610128
332 0.61063
333 0.611119
334 0.611607
335 0.61209
336 0.612583
337 0.613069
338 0.613562
339 0.614042
340 0.614532
341 0.615006
342 0.615482
343 0.615959
344 0.616428
345 0.616892
346 0.617363
347 0.617833
348 0.618297
349 0.618763
350 0.619222
351 0.61969
352 0.620143
353 0.620596
354 0.621055
355 0.621507
356 0.621961
357 0.622427
358 0.622883
359 0.623323
360 0.623778
361 0.624235
362 0.624683
363 0.625117
364 0.625557
365 0.625997
366 0.626449
367 0.626886
368 0.627327
369 0.627754
370 0.628177
371 0.628608
372 0.629033
373 0.629462
374 0.629892
375 0.630317
376 0.630737
377 0.63115
378 0.631564
379 0.631988
380 0.632409
381 0.632838
382 0.633261
383 0.633686
384 0.634095
385 0.634503
386 0.634914
387 0.635323
388 0.635741
389 0.636152
390 0.636564
391 0.636978
392 0.637386
393 0.637796
394 0.638195
395 0.6386
396 0.638995
397 0.639385
398 0.639798
399 0.640185
400 0.640583
401 0.640974
402 0.641359
403 0.64175
404 0.642143
405 0.642521
406 0.642893
407 0.643277
408 0.643659
409 0.644037
410 0.644433
411 0.644812
412 0.645188
413 0.64557
414 0.645946
415 0.646323
416 0.646696
417 0.647075
418 0.647446
419 0.647829
420 0.648199
421 0.648567
422 0.648923
423 0.649273
424 0.649632
425 0.649991
426 0.650348
427 0.650713
428 0.651074
429 0.651426
430 0.651791
431 0.652149
432 0.652496
433 0.652849
434 0.653211
435 0.653574
436 0.653929
437 0.654286
438 0.654644
439 0.654986
440 0.65534
441 0.655678
442 0.656022
443 0.65637
444 0.656704
445 0.657042
446 0.657389
447 0.657735
448 0.658082
449 0.658434
450 0.658777
451 0.659101
452 0.659433
453 0.659762
454 0.660105
455 0.660437
456 0.660764
457 0.661102
458 0.661432
459 0.661762
460 0.662097
461 0.662433
462 0.662758
463 0.663087
464 0.663405
465 0.663727
466 0.664061
467 0.664395
468 0.664706
469 0.665031
470 0.665354
471 0.665679
472 0.66599
473 0.666312
474 0.666624
475 0.666932
476 0.667241
477 0.667544
478 0.667862
479 0.668174
480 0.668481
481 0.668799
482 0.669109
483 0.669417
484 0.669727
485 0.670043
486 0.670349
487 0.670657
488 0.670963
489 0.671267
490 0.671577
491 0.671882
492 0.672183
493 0.67248
494 0.672775
495 0.673067
496 0.67336
497 0.673663
498 0.673971
499 0.674264
500 0.674559


==> Overlapping CoClusters (2017)/data/recall_K100_lam50_numit150.dat <==
0 0
1 0.0152749
2 0.0285022
3 0.0405597
4 0.0518419
5 0.0623532
6 0.0722517
7 0.0815883
8 0.0904103
9 0.0987874
10 0.106774
11 0.114457
12 0.121817
13 0.128864
14 0.135624
15 0.14208
16 0.148306
17 0.154397
18 0.16028
19 0.166011
20 0.17155
21 0.176874
22 0.182143
23 0.187239
24 0.192211
25 0.197065
26 0.201827
27 0.206474
28 0.210961
29 0.21534
30 0.219622
31 0.223827
32 0.227956
33 0.231982
34 0.235982
35 0.239904
36 0.243725
37 0.247451
38 0.251115
39 0.254756
40 0.258314
41 0.261794
42 0.265226
43 0.268615
44 0.271951
45 0.275187
46 0.278398
47 0.281575
48 0.284717
49 0.287781
50 0.290774
51 0.293813
52 0.296767
53 0.299671
54 0.302507
55 0.305344
56 0.308147
57 0.310923
58 0.313653
59 0.316339
60 0.318969
61 0.321594
62 0.324173
63 0.326753
64 0.329294
65 0.331777
66 0.334275
67 0.336695
68 0.33911
69 0.341524
70 0.343848
71 0.346179
72 0.348509
73 0.350803
74 0.353079
75 0.355358
76 0.357611
77 0.359829
78 0.362001
79 0.364158
80 0.36628
81 0.368405
82 0.370455
83 0.372501
84 0.374529
85 0.376533
86 0.378529
87 0.380512
88 0.382468
89 0.384391
90 0.386299
91 0.388181
92 0.390068
93 0.391926
94 0.393743
95 0.395574
96 0.397354
97 0.399155
98 0.40093
99 0.402677
100 0.404428
101 0.406167
102 0.407866
103 0.409587
104 0.411306
105 0.41298
106 0.414653
107 0.416317
108 0.417953
109 0.419548
110 0.421168
111 0.422795
112 0.424394
113 0.425994
114 0.427545
115 0.429076
116 0.430614
117 0.432121
118 0.433627
119 0.435117
120 0.436578
121 0.438072
122 0.439559
123 0.441003
124 0.44246
125 0.443867
126 0.445273
127 0.446693
128 0.44809
129 0.449468
130 0.450868
131 0.452252
132 0.453637
133 0.454992
134 0.456365
135 0.45769
136 0.459018
137 0.460351
138 0.46166
139 0.462957
140 0.464258
141 0.465561
142 0.466805
143 0.468069
144 0.469313
145 0.470576
146 0.471819
147 0.473052
148 0.474268
149 0.475487
150 0.476692
151 0.477881
152 0.479075
153 0.480266
154 0.481441
155 0.482594
156 0.483745
157 0.484922
158 0.4861
159 0.487268
160 0.488404
161 0.489525
162 0.490633
163 0.491767
164 0.492879
165 0.493978
166 0.495114
167 0.496193
168 0.497266
169 0.498338
170 0.499385
171 0.500451
172 0.501512
173 0.502562
174 0.503583
175 0.504616
176 0.505646
177 0.506684
178 0.50771
179 0.508706
180 0.509707
181 0.510709
182 0.511725
183 0.512716
184 0.51371
185 0.514702
186 0.515674
187 0.516651
188 0.51761
189 0.518551
190 0.51951
191 0.520463
192 0.521402
193 0.522324
194 0.523268
195 0.524185
196 0.525106
197 0.526008
198 0.526927
199 0.527833
200 0.528754
201 0.529662
202 0.53056
203 0.531434
204 0.532338
205 0.533215
206 0.534072
207 0.534929
208 0.535796
209 0.536661
210 0.53751
211 0.538365
212 0.539224
213 0.540062
214 0.540887
215 0.541738
216 0.542572
217 0.543391
218 0.54421
219 0.545037
220 0.545854
221 0.546653
222 0.547456
223 0.548243
224 0.54904
225 0.549833
226 0.550603
227 0.55138
228 0.552158
229 0.55295
230 0.553716
231 0.554489
232 0.555251
233 0.556015
234 0.556776
235 0.557537
236 0.558303
237 0.559052
238 0.559803
239 0.560542
240 0.561278
241 0.562006
242 0.562742
243 0.563475
244 0.564199
245 0.56492
246 0.565637
247 0.56634
248 0.567043
249 0.567759
250 0.568477
251 0.569175
252 0.56987
253 0.570567
254 0.571259
255 0.571948
256 0.572649
257 0.57334
258 0.574013
259 0.574695
260 0.575382
261 0.576052
262 0.576723
263 0.577395
264 0.578051
265 0.578715
266 0.579376
267 0.580037
268 0.580684
269 0.581335
270 0.581989
271 0.582643
272 0.583274
273 0.583899
274 0.584523
275 0.585157
276 0.585787
277 0.586419
278 0.587029
279 0.58765
280 0.588276
281 0.588895
282 0.589516
283 0.590112
284 0.590714
285 0.59132
286 0.591916
287 0.592513
288 0.593121
289 0.593722
290 0.594302
291 0.59489
292 0.59548
293 0.596067
294 0.596652
295 0.597245
296 0.597831
297 0.598418
298 0.598995
299 0.599566
300 0.600142
301 0.600721
302 0.601285
303 0.601853
304 0.602416
305 0.602961
306 0.6035
307 0.604054
308 0.6046
309 0.605148
310 0.605684
311 0.606224
312 0.606752
313 0.607294
314 0.607826
315 0.608361
316 0.608899
317 0.609425
318 0.609952
319 0.610477
320 0.611008
321 0.611542
322 0.612065
323 0.612593
324 0.613104
325 0.613619
326 0.614124
327 0.614629
328 0.615147
329 0.61568
330 0.616186
331 0.616697
332 0.617197
333 0.617695
334 0.618214
335 0.618705
336 0.619207
337 0.61969
338 0.620175
339 0.620655
340 0.621133
341 0.621639
342 0.622131
343 0.622631
344 0.623118
345 0.623599
346 0.624086
347 0.624562
348 0.625032
349 0.625495
350 0.625975
351 0.626448
352 0.626924
353 0.6274
354 0.627862
355 0.628329
356 0.628794
357 0.629262
358 0.629736
359 0.630182
360 0.630638
361 0.631098
362 0.631557
363 0.632026
364 0.63248
365 0.632932
366 0.633379
367 0.633821
368 0.634269
369 0.634712
370 0.635153
371 0.635595
372 0.636035
373 0.636466
374 0.636903
375 0.637333
376 0.63776
377 0.638191
378 0.638619
379 0.639049
380 0.639481
381 0.639902
382 0.640312
383 0.640726
384 0.641142
385 0.641573
386 0.641988
387 0.642419
388 0.642846
389 0.643263
390 0.643676
391 0.644088
392 0.644482
393 0.644903
394 0.645316
395 0.645726
396 0.646138
397 0.646545
398 0.646941
399 0.647354
400 0.647753
401 0.648156
402 0.648552
403 0.648941
404 0.649342
405 0.64973
406 0.650114
407 0.65051
408 0.650907
409 0.651308
410 0.6517
411 0.652096
412 0.652483
413 0.652865
414 0.65325
415 0.65364
416 0.654015
417 0.654381
418 0.654767
419 0.655139
420 0.65552
421 0.655894
422 0.656263
423 0.656624
424 0.656994
425 0.65736
426 0.657726
427 0.65809
428 0.658456
429 0.658833
430 0.659194
431 0.659547
432 0.659912
433 0.660263
434 0.660608
435 0.660961
436 0.661327
437 0.661683
438 0.662036
439 0.662397
440 0.662759
441 0.663104
442 0.663453
443 0.663804
444 0.664149
445 0.664496
446 0.664841
447 0.665192
448 0.665533
449 0.665879
450 0.666215
451 0.66657
452 0.666921
453 0.667255
454 0.667588
455 0.667927
456 0.668258
457 0.668589
458 0.668926
459 0.669262
460 0.669594
461 0.669938
462 0.67026
463 0.670591
464 0.670927
465 0.671252
466 0.671578
467 0.671892
468 0.67223
469 0.672558
470 0.672877
471 0.673204
472 0.673534
473 0.673861
474 0.67417
475 0.674489
476 0.67482
477 0.675133
478 0.675448
479 0.675758
480 0.676077
481 0.676395
482 0.676705
483 0.677014
484 0.67733
485 0.677634
486 0.677941
487 0.678262
488 0.678571
489 0.678886
490 0.679201
491 0.67951
492 0.679806
493 0.680125
494 0.680426
495 0.680736
496 0.681027
497 0.681321
498 0.681625
499 0.681922
500 0.682212


==> Overlapping CoClusters (2017)/data/recall_K200_lam0_numit150.dat <==
0 0
1 0.0133555
2 0.0246943
3 0.0349178
4 0.0442573
5 0.0529513
6 0.0610959
7 0.0687888
8 0.0760269
9 0.0828978
10 0.089428
11 0.0957308
12 0.101732
13 0.107407
14 0.112868
15 0.118184
16 0.123286
17 0.128212
18 0.133049
19 0.137695
20 0.142192
21 0.146559
22 0.150838
23 0.155041
24 0.159118
25 0.163074
26 0.166951
27 0.170721
28 0.174424
29 0.178042
30 0.181574
31 0.184996
32 0.188349
33 0.191624
34 0.194838
35 0.197984
36 0.201111
37 0.204175
38 0.207179
39 0.210097
40 0.212991
41 0.215813
42 0.218592
43 0.2213
44 0.224005
45 0.226619
46 0.229217
47 0.231773
48 0.234297
49 0.236778
50 0.239197
51 0.241587
52 0.243972
53 0.246269
54 0.248549
55 0.250787
56 0.252997
57 0.255182
58 0.257358
59 0.259464
60 0.261568
61 0.26364
62 0.265702
63 0.267736
64 0.269722
65 0.271695
66 0.273652
67 0.275567
68 0.277461
69 0.279316
70 0.281169
71 0.283002
72 0.284812
73 0.286606
74 0.288396
75 0.290133
76 0.291851
77 0.293584
78 0.295288
79 0.296955
80 0.298604
81 0.300236
82 0.301876
83 0.303466
84 0.305065
85 0.30665
86 0.308204
87 0.309763
88 0.311295
89 0.312808
90 0.314286
91 0.315754
92 0.31722
93 0.318669
94 0.320118
95 0.321544
96 0.32294
97 0.324327
98 0.325709
99 0.327097
100 0.328456
101 0.329809
102 0.331145
103 0.33247
104 0.333764
105 0.335055
106 0.336353
107 0.337631
108 0.338889
109 0.34016
110 0.341399
111 0.342627
112 0.343884
113 0.345115
114 0.346304
115 0.347481
116 0.348659
117 0.349846
118 0.351001
119 0.352157
120 0.353316
121 0.354438
122 0.355576
123 0.3567
124 0.357813
125 0.358925
126 0.360015
127 0.361094
128 0.362167
129 0.36323
130 0.364314
131 0.365416
132 0.366475
133 0.367519
134 0.36853
135 0.369556
136 0.370571
137 0.37159
138 0.372609
139 0.373609
140 0.37458
141 0.375567
142 0.376535
143 0.377516
144 0.378486
145 0.379443
146 0.380396
147 0.381326
148 0.382287
149 0.383228
150 0.384147
151 0.385066
152 0.385974
153 0.386865
154 0.387777
155 0.38867
156 0.38955
157 0.390441
158 0.391326
159 0.392212
160 0.393072
161 0.393936
162 0.394777
163 0.395637
164 0.396504
165 0.397336
166 0.398163
167 0.398994
168 0.399805
169 0.400622
170 0.401425
171 0.40223
172 0.403041
173 0.403823
174 0.40461
175 0.405392
176 0.406183
177 0.406962
178 0.407741
179 0.408506
180 0.409279
181 0.410027
182 0.410781
183 0.411535
184 0.412296
185 0.413044
186 0.413776
187 0.414516
188 0.415256
189 0.415989
190 0.416703
191 0.417419
192 0.418139
193 0.418849
194 0.419566
195 0.420269
196 0.420967
197 0.421666
198 0.422364
199 0.423063
200 0.423752
201 0.424427
202 0.425091
203 0.425753
204 0.426424
205 0.427114
206 0.427759
207 0.428421
208 0.429073
209 0.42974
210 0.430381
211 0.431029
212 0.43168
213 0.432339
214 0.432979
215 0.433621
216 0.434256
217 0.434874
218 0.435508
219 0.436139
220 0.436759
221 0.437375
222 0.437989
223 0.438601
224 0.439204
225 0.439811
226 0.440406
227 0.440994
228 0.441596
229 0.442192
230 0.442789
231 0.443384
232 0.443961
233 0.444537
234 0.445111
235 0.445675
236 0.446238
237 0.446812
238 0.447378
239 0.447947
240 0.448505
241 0.449058
242 0.449616
243 0.450164
244 0.450707
245 0.451251
246 0.451802
247 0.452352
248 0.452895
249 0.453447
250 0.453981
251 0.454512
252 0.455057
253 0.45558
254 0.456102
255 0.456627
256 0.457154
257 0.457673
258 0.458189
259 0.458698
260 0.45922
261 0.459732
262 0.46024
263 0.460745
264 0.461247
265 0.461751
266 0.462241
267 0.462751
268 0.463252
269 0.463746
270 0.464234
271 0.464728
272 0.465213
273 0.465715
274 0.466197
275 0.466672
276 0.467145
277 0.467623
278 0.468101
279 0.468572
280 0.469061
281 0.469527
282 0.469993
283 0.470465
284 0.470936
285 0.471394
286 0.471851
287 0.472316
288 0.472772
289 0.47322
290 0.473661
291 0.474107
292 0.47455
293 0.474999
294 0.475444
295 0.475891
296 0.476344
297 0.476791
298 0.477233
299 0.47767
300 0.478099
301 0.478539
302 0.478967
303 0.479401
304 0.479833
305 0.480265
306 0.480692
307 0.481112
308 0.481538
309 0.481953
310 0.48237
311 0.48279
312 0.483206
313 0.483619
314 0.484026
315 0.484443
316 0.484846
317 0.485241
318 0.485654
319 0.486052
320 0.486464
321 0.486874
322 0.487268
323 0.487674
324 0.488072
325 0.488458
326 0.488845
327 0.489247
328 0.489634
329 0.49003
330 0.490412
331 0.490794
332 0.491187
333 0.491564
334 0.491944
335 0.492325
336 0.492704
337 0.493079
338 0.493454
339 0.493829
340 0.494206
341 0.494567
342 0.494938
343 0.495313
344 0.49569
345 0.49606
346 0.496427
347 0.4968
348 0.49717
349 0.497535
350 0.497906
351 0.498266
352 0.498629
353 0.498989
354 0.499336
355 0.499699
356 0.500054
357 0.500408
358 0.500763
359 0.501114
360 0.501471
361 0.501824
362 0.502182
363 0.502527
364 0.502872
365 0.503218
366 0.503567
367 0.503906
368 0.504251
369 0.504585
370 0.504918
371 0.505251
372 0.505587
373 0.505934
374 0.506273
375 0.506613
376 0.506935
377 0.507288
378 0.507617
379 0.507947
380 0.508267
381 0.508594
382 0.508912
383 0.509235
384 0.509557
385 0.509888
386 0.510212
387 0.510541
388 0.510866
389 0.51119
390 0.511502
391 0.511816
392 0.512132
393 0.512452
394 0.512763
395 0.513065
396 0.513388
397 0.513704
398 0.514018
399 0.514331
400 0.514636
401 0.514949
402 0.51526
403 0.515572
404 0.515885
405 0.516185
406 0.516494
407 0.516802
408 0.517106
409 0.517409
410 0.517723
411 0.518035
412 0.518332
413 0.518628
414 0.518914
415 0.519209
416 0.519492
417 0.519766
418 0.520057
419 0.520356
420 0.520654
421 0.520939
422 0.521221
423 0.52151
424 0.5218
425 0.52209
426 0.522377
427 0.522656
428 0.522947
429 0.523228
430 0.523504
431 0.523792
432 0.524079
433 0.524353
434 0.524627
435 0.524912
436 0.525182
437 0.525461
438 0.52574
439 0.526026
440 0.526297
441 0.526557
442 0.526829
443 0.527094
444 0.527366
445 0.527635
446 0.527908
447 0.528177
448 0.528449
449 0.528715
450 0.528983
451 0.529257
452 0.529526
453 0.52979
454 0.530042
455 0.530303
456 0.530566
457 0.530823
458 0.531085
459 0.531348
460 0.5316
461 0.531852
462 0.532111
463 0.532375
464 0.532636
465 0.53289
466 0.533146
467 0.533405
468 0.533663
469 0.533922
470 0.534181
471 0.53444
472 0.534696
473 0.534945
474 0.535197
475 0.53545
476 0.535707
477 0.535953
478 0.536196
479 0.536451
480 0.536691
481 0.536929
482 0.537169
483 0.53741
484 0.537654
485 0.537894
486 0.538139
487 0.53839
488 0.538634
489 0.538872
490 0.539132
491 0.539384
492 0.539633
493 0.539867
494 0.540107
495 0.540351
496 0.540595
497 0.540826
498 0.541069
499 0.541311
500 0.541545


==> Overlapping CoClusters (2017)/data/recall_K200_lam20_numit150.dat <==
0 0
1 0.0133555
2 0.0246943
3 0.0349178
4 0.0442573
5 0.0529513
6 0.0610959
7 0.0687888
8 0.0760269
9 0.0828978
10 0.089428
11 0.0957308
12 0.101732
13 0.107407
14 0.112868
15 0.118184
16 0.123286
17 0.128212
18 0.133049
19 0.137695
20 0.142192
21 0.146559
22 0.150838
23 0.155041
24 0.159118
25 0.163074
26 0.166951
27 0.170721
28 0.174424
29 0.178042
30 0.181574
31 0.184996
32 0.188349
33 0.191624
34 0.194838
35 0.197984
36 0.201111
37 0.204175
38 0.207179
39 0.210097
40 0.212991
41 0.215813
42 0.218592
43 0.2213
44 0.224005
45 0.226619
46 0.229217
47 0.231773
48 0.234297
49 0.236778
50 0.239197
51 0.241587
52 0.243972
53 0.246269
54 0.248549
55 0.250787
56 0.252997
57 0.255182
58 0.257358
59 0.259464
60 0.261568
61 0.26364
62 0.265702
63 0.267736
64 0.269722
65 0.271695
66 0.273652
67 0.275567
68 0.277461
69 0.279316
70 0.281169
71 0.283002
72 0.284812
73 0.286606
74 0.288396
75 0.290133
76 0.291851
77 0.293584
78 0.295288
79 0.296955
80 0.298604
81 0.300236
82 0.301876
83 0.303466
84 0.305065
85 0.30665
86 0.308204
87 0.309763
88 0.311295
89 0.312808
90 0.314286
91 0.315754
92 0.31722
93 0.318669
94 0.320118
95 0.321544
96 0.32294
97 0.324327
98 0.325709
99 0.327097
100 0.328456
101 0.329809
102 0.331145
103 0.33247
104 0.333764
105 0.335055
106 0.336353
107 0.337631
108 0.338889
109 0.34016
110 0.341399
111 0.342627
112 0.343884
113 0.345115
114 0.346304
115 0.347481
116 0.348659
117 0.349846
118 0.351001
119 0.352157
120 0.353316
121 0.354438
122 0.355576
123 0.3567
124 0.357813
125 0.358925
126 0.360015
127 0.361094
128 0.362167
129 0.36323
130 0.364314
131 0.365416
132 0.366475
133 0.367519
134 0.36853
135 0.369556
136 0.370571
137 0.37159
138 0.372609
139 0.373609
140 0.37458
141 0.375567
142 0.376535
143 0.377516
144 0.378486
145 0.379443
146 0.380396
147 0.381326
148 0.382287
149 0.383228
150 0.384147
151 0.385066
152 0.385974
153 0.386865
154 0.387777
155 0.38867
156 0.38955
157 0.390441
158 0.391326
159 0.392212
160 0.393072
161 0.393936
162 0.394777
163 0.395637
164 0.396504
165 0.397336
166 0.398163
167 0.398994
168 0.399805
169 0.400622
170 0.401425
171 0.40223
172 0.403041
173 0.403823
174 0.40461
175 0.405392
176 0.406183
177 0.406962
178 0.407741
179 0.408506
180 0.409279
181 0.410027
182 0.410781
183 0.411535
184 0.412296
185 0.413044
186 0.413776
187 0.414516
188 0.415256
189 0.415989
190 0.416703
191 0.417419
192 0.418139
193 0.418849
194 0.419566
195 0.420269
196 0.420967
197 0.421666
198 0.422364
199 0.423063
200 0.423752
201 0.424427
202 0.425091
203 0.425753
204 0.426424
205 0.427114
206 0.427759
207 0.428421
208 0.429073
209 0.42974
210 0.430381
211 0.431029
212 0.43168
213 0.432339
214 0.432979
215 0.433621
216 0.434256
217 0.434874
218 0.435508
219 0.436139
220 0.436759
221 0.437375
222 0.437989
223 0.438601
224 0.439204
225 0.439811
226 0.440406
227 0.440994
228 0.441596
229 0.442192
230 0.442789
231 0.443384
232 0.443961
233 0.444537
234 0.445111
235 0.445675
236 0.446238
237 0.446812
238 0.447378
239 0.447947
240 0.448505
241 0.449058
242 0.449616
243 0.450164
244 0.450707
245 0.451251
246 0.451802
247 0.452352
248 0.452895
249 0.453447
250 0.453981
251 0.454512
252 0.455057
253 0.45558
254 0.456102
255 0.456627
256 0.457154
257 0.457673
258 0.458189
259 0.458698
260 0.45922
261 0.459732
262 0.46024
263 0.460745
264 0.461247
265 0.461751
266 0.462241
267 0.462751
268 0.463252
269 0.463746
270 0.464234
271 0.464728
272 0.465213
273 0.465715
274 0.466197
275 0.466672
276 0.467145
277 0.467623
278 0.468101
279 0.468572
280 0.469061
281 0.469527
282 0.469993
283 0.470465
284 0.470936
285 0.471394
286 0.471851
287 0.472316
288 0.472772
289 0.47322
290 0.473661
291 0.474107
292 0.47455
293 0.474999
294 0.475444
295 0.475891
296 0.476344
297 0.476791
298 0.477233
299 0.47767
300 0.478099
301 0.478539
302 0.478967
303 0.479401
304 0.479833
305 0.480265
306 0.480692
307 0.481112
308 0.481538
309 0.481953
310 0.48237
311 0.48279
312 0.483206
313 0.483619
314 0.484026
315 0.484443
316 0.484846
317 0.485241
318 0.485654
319 0.486052
320 0.486464
321 0.486874
322 0.487268
323 0.487674
324 0.488072
325 0.488458
326 0.488845
327 0.489247
328 0.489634
329 0.49003
330 0.490412
331 0.490794
332 0.491187
333 0.491564
334 0.491944
335 0.492325
336 0.492704
337 0.493079
338 0.493454
339 0.493829
340 0.494206
341 0.494567
342 0.494938
343 0.495313
344 0.49569
345 0.49606
346 0.496427
347 0.4968
348 0.49717
349 0.497535
350 0.497906
351 0.498266
352 0.498629
353 0.498989
354 0.499336
355 0.499699
356 0.500054
357 0.500408
358 0.500763
359 0.501114
360 0.501471
361 0.501824
362 0.502182
363 0.502527
364 0.502872
365 0.503218
366 0.503567
367 0.503906
368 0.504251
369 0.504585
370 0.504918
371 0.505251
372 0.505587
373 0.505934
374 0.506273
375 0.506613
376 0.506935
377 0.507288
378 0.507617
379 0.507947
380 0.508267
381 0.508594
382 0.508912
383 0.509235
384 0.509557
385 0.509888
386 0.510212
387 0.510541
388 0.510866
389 0.51119
390 0.511502
391 0.511816
392 0.512132
393 0.512452
394 0.512763
395 0.513065
396 0.513388
397 0.513704
398 0.514018
399 0.514331
400 0.514636
401 0.514949
402 0.51526
403 0.515572
404 0.515885
405 0.516185
406 0.516494
407 0.516802
408 0.517106
409 0.517409
410 0.517723
411 0.518035
412 0.518332
413 0.518628
414 0.518914
415 0.519209
416 0.519492
417 0.519766
418 0.520057
419 0.520356
420 0.520654
421 0.520939
422 0.521221
423 0.52151
424 0.5218
425 0.52209
426 0.522377
427 0.522656
428 0.522947
429 0.523228
430 0.523504
431 0.523792
432 0.524079
433 0.524353
434 0.524627
435 0.524912
436 0.525182
437 0.525461
438 0.52574
439 0.526026
440 0.526297
441 0.526557
442 0.526829
443 0.527094
444 0.527366
445 0.527635
446 0.527908
447 0.528177
448 0.528449
449 0.528715
450 0.528983
451 0.529257
452 0.529526
453 0.52979
454 0.530042
455 0.530303
456 0.530566
457 0.530823
458 0.531085
459 0.531348
460 0.5316
461 0.531852
462 0.532111
463 0.532375
464 0.532636
465 0.53289
466 0.533146
467 0.533405
468 0.533663
469 0.533922
470 0.534181
471 0.53444
472 0.534696
473 0.534945
474 0.535197
475 0.53545
476 0.535707
477 0.535953
478 0.536196
479 0.536451
480 0.536691
481 0.536929
482 0.537169
483 0.53741
484 0.537654
485 0.537894
486 0.538139
487 0.53839
488 0.538634
489 0.538872
490 0.539132
491 0.539384
492 0.539633
493 0.539867
494 0.540107
495 0.540351
496 0.540595
497 0.540826
498 0.541069
499 0.541311
500 0.541545


==> Overlapping CoClusters (2017)/data/recall_K500_lam50_numit150.dat <==
0 0
1 0.0107868
2 0.0196784
3 0.0274299
4 0.0344861
5 0.0408629
6 0.0468607
7 0.0525108
8 0.0578124
9 0.062777
10 0.0674699
11 0.0719328
12 0.0760683
13 0.0799608
14 0.083701
15 0.0872477
16 0.0906466
17 0.0938949
18 0.0970029
19 0.100022
20 0.102911
21 0.105717
22 0.108417
23 0.110999
24 0.113558
25 0.115998
26 0.118404
27 0.120738
28 0.122978
29 0.12517
30 0.127321
31 0.12941
32 0.131459
33 0.133474
34 0.135411
35 0.137347
36 0.13921
37 0.141024
38 0.142819
39 0.144581
40 0.14629
41 0.148017
42 0.149668
43 0.151307
44 0.152928
45 0.154507
46 0.156053
47 0.157567
48 0.159054
49 0.160529
50 0.161988
51 0.163415
52 0.164815
53 0.166195
54 0.16754
55 0.168898
56 0.170215
57 0.171519
58 0.172811
59 0.174087
60 0.175372
61 0.176631
62 0.177855
63 0.179064
64 0.180266
65 0.181453
66 0.182639
67 0.183803
68 0.184935
69 0.186061
70 0.187191
71 0.18829
72 0.189393
73 0.190487
74 0.191543
75 0.192616
76 0.19368
77 0.194694
78 0.195705
79 0.19671
80 0.197692
81 0.198668
82 0.199642
83 0.200605
84 0.201563
85 0.202513
86 0.203441
87 0.204378
88 0.205279
89 0.206205
90 0.207108
91 0.207998
92 0.208871
93 0.209759
94 0.210618
95 0.211477
96 0.212318
97 0.213154
98 0.213977
99 0.214816
100 0.215635
101 0.216453
102 0.217258
103 0.218051
104 0.218862
105 0.219657
106 0.220428
107 0.221181
108 0.221937
109 0.222684
110 0.223454
111 0.224208
112 0.22494
113 0.225669
114 0.226392
115 0.227136
116 0.227869
117 0.228585
118 0.22929
119 0.229989
120 0.230681
121 0.231369
122 0.232054
123 0.232745
124 0.233399
125 0.234064
126 0.234718
127 0.235364
128 0.236019
129 0.23667
130 0.237311
131 0.237947
132 0.238562
133 0.2392
134 0.239835
135 0.240454
136 0.241074
137 0.24169
138 0.242291
139 0.242906
140 0.24351
141 0.244108
142 0.244693
143 0.245283
144 0.245874
145 0.246445
146 0.247014
147 0.247575
148 0.248154
149 0.248718
150 0.249282
151 0.249847
152 0.250406
153 0.250956
154 0.251496
155 0.252047
156 0.252576
157 0.253105
158 0.253639
159 0.254163
160 0.254683
161 0.255198
162 0.255724
163 0.256237
164 0.256751
165 0.257253
166 0.257754
167 0.258267
168 0.258781
169 0.259276
170 0.259769
171 0.260269
172 0.260755
173 0.261238
174 0.261714
175 0.262199
176 0.262675
177 0.263161
178 0.263633
179 0.264109
180 0.264575
181 0.265034
182 0.265504
183 0.265965
184 0.266437
185 0.266897
186 0.267353
187 0.267813
188 0.268276
189 0.268735
190 0.269188
191 0.269643
192 0.27009
193 0.270538
194 0.270981
195 0.271419
196 0.27186
197 0.2723
198 0.272741
199 0.273166
200 0.273585
201 0.274007
202 0.274423
203 0.27485
204 0.27528
205 0.275688
206 0.276108
207 0.276531
208 0.276943
209 0.277374
210 0.277784
211 0.278202
212 0.278616
213 0.279013
214 0.279433
215 0.279831
216 0.280231
217 0.280628
218 0.281023
219 0.281417
220 0.281807
221 0.2822
222 0.282584
223 0.282957
224 0.283346
225 0.283725
226 0.284095
227 0.28447
228 0.284861
229 0.285243
230 0.285615
231 0.285979
232 0.286345
233 0.286699
234 0.287062
235 0.287417
236 0.287778
237 0.288143
238 0.288498
239 0.28886
240 0.289211
241 0.289569
242 0.289917
243 0.290253
244 0.290609
245 0.290955
246 0.291292
247 0.291632
248 0.291981
249 0.292313
250 0.292641
251 0.292975
252 0.293307
253 0.29364
254 0.293963
255 0.294287
256 0.294616
257 0.294944
258 0.295282
259 0.295605
260 0.295932
261 0.296261
262 0.296589
263 0.296912
264 0.297233
265 0.297551
266 0.297864
267 0.298165
268 0.298473
269 0.298785
270 0.299091
271 0.299406
272 0.299725
273 0.300032
274 0.300344
275 0.300643
276 0.300951
277 0.301257
278 0.301558
279 0.301853
280 0.302157
281 0.302456
282 0.302752
283 0.303058
284 0.303346
285 0.303638
286 0.303925
287 0.304225
288 0.30452
289 0.304804
290 0.305093
291 0.305386
292 0.305677
293 0.305958
294 0.306247
295 0.306539
296 0.306823
297 0.307092
298 0.307378
299 0.307662
300 0.307941
301 0.308224
302 0.308504
303 0.308771
304 0.309048
305 0.309317
306 0.309591
307 0.309864
308 0.310138
309 0.310416
310 0.310681
311 0.310957
312 0.311221
313 0.311496
314 0.31177
315 0.312045
316 0.312309
317 0.312571
318 0.312829
319 0.313083
320 0.313333
321 0.313585
322 0.31385
323 0.314112
324 0.314373
325 0.314629
326 0.314883
327 0.315137
328 0.315399
329 0.315651
330 0.315907
331 0.316155
332 0.316407
333 0.316664
334 0.316909
335 0.317144
336 0.317389
337 0.317632
338 0.317872
339 0.318111
340 0.31836
341 0.3186
342 0.318838
343 0.319085
344 0.31933
345 0.319572
346 0.319808
347 0.320054
348 0.320288
349 0.320529
350 0.320759
351 0.320997
352 0.32123
353 0.321461
354 0.321688
355 0.321921
356 0.322158
357 0.322384
358 0.322604
359 0.322831
360 0.32306
361 0.323288
362 0.323518
363 0.323738
364 0.323966
365 0.324188
366 0.324415
367 0.324634
368 0.32486
369 0.325079
370 0.325301
371 0.325512
372 0.325726
373 0.325938
374 0.326155
375 0.326376
376 0.326588
377 0.3268
378 0.327015
379 0.327233
380 0.327449
381 0.327663
382 0.327874
383 0.328081
384 0.3283
385 0.328524
386 0.328745
387 0.328969
388 0.329201
389 0.329429
390 0.329652
391 0.32988
392 0.330092
393 0.330293
394 0.330516
395 0.330719
396 0.330942
397 0.331154
398 0.331366
399 0.33158
400 0.33179
401 0.332008
402 0.33222
403 0.332422
404 0.332626
405 0.332825
406 0.333025
407 0.333222
408 0.333418
409 0.333618
410 0.333825
411 0.334022
412 0.334228
413 0.334419
414 0.334609
415 0.334801
416 0.334991
417 0.335189
418 0.335378
419 0.335573
420 0.335759
421 0.335951
422 0.336144
423 0.336332
424 0.336515
425 0.336701
426 0.336888
427 0.337077
428 0.337268
429 0.337449
430 0.337633
431 0.337817
432 0.338001
433 0.33819
434 0.338369
435 0.338551
436 0.338738
437 0.338918
438 0.339098
439 0.339276
440 0.339455
441 0.339635
442 0.33981
443 0.339986
444 0.340165
445 0.340346
446 0.340527
447 0.340704
448 0.340886
449 0.341054
450 0.341224
451 0.341399
452 0.34157
453 0.341748
454 0.341918
455 0.342097
456 0.342272
457 0.34244
458 0.342612
459 0.342787
460 0.342965
461 0.343138
462 0.343312
463 0.343488
464 0.343664
465 0.343841
466 0.344017
467 0.34419
468 0.344363
469 0.344545
470 0.34472
471 0.344889
472 0.345059
473 0.345226
474 0.345395
475 0.345573
476 0.345733
477 0.345901
478 0.346069
479 0.346241
480 0.346407
481 0.346565
482 0.346734
483 0.346902
484 0.347078
485 0.347266
486 0.347454
487 0.347641
488 0.347824
489 0.348018
490 0.348206
491 0.34839
492 0.348568
493 0.348745
494 0.348917
495 0.349086
496 0.349254
497 0.349419
498 0.34958
499 0.349745
500 0.349909


==> Overlapping CoClusters (2017)/data/recall_K60_lam0_numit150.dat <==
0 0
1 0.0159071
2 0.0293706
3 0.0416758
4 0.0532018
5 0.0639579
6 0.0740328
7 0.0835672
8 0.0924803
9 0.10103
10 0.109125
11 0.116858
12 0.12429
13 0.131462
14 0.138391
15 0.145086
16 0.151521
17 0.157815
18 0.163871
19 0.169814
20 0.175523
21 0.181126
22 0.186558
23 0.191867
24 0.196993
25 0.202006
26 0.206894
27 0.211734
28 0.216504
29 0.221096
30 0.225618
31 0.230048
32 0.234459
33 0.238738
34 0.242859
35 0.246914
36 0.250964
37 0.254899
38 0.258753
39 0.26252
40 0.266269
41 0.269923
42 0.273496
43 0.277026
44 0.280505
45 0.283946
46 0.287289
47 0.290604
48 0.293882
49 0.297084
50 0.300244
51 0.303346
52 0.306455
53 0.309466
54 0.312413
55 0.315372
56 0.318292
57 0.321148
58 0.324001
59 0.326805
60 0.329534
61 0.332282
62 0.334959
63 0.33765
64 0.340306
65 0.342937
66 0.345544
67 0.348077
68 0.350617
69 0.353099
70 0.355562
71 0.358001
72 0.360414
73 0.362823
74 0.365184
75 0.367496
76 0.369816
77 0.372123
78 0.374372
79 0.376601
80 0.378836
81 0.381046
82 0.383224
83 0.385406
84 0.387512
85 0.389647
86 0.391739
87 0.393805
88 0.395866
89 0.397922
90 0.399911
91 0.401912
92 0.403923
93 0.405889
94 0.40784
95 0.409754
96 0.411659
97 0.413556
98 0.415453
99 0.417318
100 0.419163
101 0.421006
102 0.422823
103 0.42461
104 0.426379
105 0.428124
106 0.429881
107 0.431661
108 0.433409
109 0.435095
110 0.436795
111 0.438495
112 0.44018
113 0.441868
114 0.443508
115 0.445149
116 0.446766
117 0.448378
118 0.449992
119 0.451565
120 0.453141
121 0.454681
122 0.456243
123 0.457781
124 0.459324
125 0.460861
126 0.462372
127 0.463878
128 0.46537
129 0.466853
130 0.468314
131 0.469756
132 0.471189
133 0.472596
134 0.474006
135 0.475421
136 0.47682
137 0.478212
138 0.479614
139 0.480997
140 0.482347
141 0.48369
142 0.485031
143 0.486384
144 0.487694
145 0.489012
146 0.490307
147 0.49161
148 0.492931
149 0.494199
150 0.495484
151 0.496779
152 0.498047
153 0.499293
154 0.500505
155 0.501743
156 0.502941
157 0.50415
158 0.505391
159 0.506602
160 0.507807
161 0.50902
162 0.510224
163 0.511405
164 0.512591
165 0.513746
166 0.514894
167 0.51604
168 0.517177
169 0.518313
170 0.519429
171 0.520541
172 0.521669
173 0.522794
174 0.523904
175 0.525001
176 0.526095
177 0.527172
178 0.528244
179 0.529306
180 0.530385
181 0.531421
182 0.532472
183 0.533534
184 0.534579
185 0.535622
186 0.536657
187 0.53769
188 0.538724
189 0.539728
190 0.540732
191 0.541757
192 0.542743
193 0.543758
194 0.544769
195 0.545762
196 0.546725
197 0.547692
198 0.548663
199 0.549611
200 0.550592
201 0.551553
202 0.552488
203 0.553433
204 0.554353
205 0.555278
206 0.556219
207 0.557134
208 0.558047
209 0.558961
210 0.559869
211 0.560762
212 0.561662
213 0.562551
214 0.563421
215 0.564293
216 0.565192
217 0.566055
218 0.56692
219 0.567787
220 0.568653
221 0.569506
222 0.570372
223 0.571219
224 0.572053
225 0.572905
226 0.573725
227 0.574555
228 0.57539
229 0.576227
230 0.577051
231 0.577861
232 0.57866
233 0.579451
234 0.580278
235 0.581074
236 0.581872
237 0.582675
238 0.583471
239 0.584256
240 0.585053
241 0.585843
242 0.586637
243 0.587413
244 0.588206
245 0.588979
246 0.589743
247 0.590515
248 0.591274
249 0.592016
250 0.592762
251 0.593525
252 0.594282
253 0.595038
254 0.595764
255 0.596493
256 0.597219
257 0.597944
258 0.598677
259 0.599397
260 0.600118
261 0.600824
262 0.601528
263 0.602247
264 0.602958
265 0.603657
266 0.604375
267 0.605064
268 0.60575
269 0.606436
270 0.607128
271 0.607817
272 0.608505
273 0.60918
274 0.609866
275 0.610542
276 0.61122
277 0.611889
278 0.612568
279 0.613221
280 0.613885
281 0.614542
282 0.615225
283 0.615878
284 0.616526
285 0.617168
286 0.617806
287 0.618453
288 0.619093
289 0.619733
290 0.62037
291 0.620995
292 0.62162
293 0.622235
294 0.622871
295 0.623495
296 0.62411
297 0.624722
298 0.625334
299 0.625952
300 0.626559
301 0.627154
302 0.627756
303 0.628368
304 0.628977
305 0.629577
306 0.630176
307 0.630759
308 0.631355
309 0.631947
310 0.632538
311 0.633115
312 0.633685
313 0.63426
314 0.634855
315 0.635436
316 0.636003
317 0.636576
318 0.637149
319 0.637726
320 0.638308
321 0.638867
322 0.639444
323 0.639999
324 0.640555
325 0.641106
326 0.641657
327 0.642233
328 0.642792
329 0.643357
330 0.643911
331 0.644453
332 0.644997
333 0.64554
334 0.646078
335 0.646619
336 0.647154
337 0.647682
338 0.648213
339 0.648736
340 0.649251
341 0.649773
342 0.650294
343 0.650813
344 0.651336
345 0.651844
346 0.652362
347 0.652876
348 0.653379
349 0.653896
350 0.654402
351 0.654905
352 0.65542
353 0.655924
354 0.656439
355 0.65693
356 0.657421
357 0.657924
358 0.65841
359 0.658915
360 0.659417
361 0.659905
362 0.66039
363 0.660874
364 0.66136
365 0.661854
366 0.662348
367 0.662833
368 0.663306
369 0.663784
370 0.664276
371 0.664751
372 0.665216
373 0.665682
374 0.66615
375 0.666619
376 0.66708
377 0.667537
378 0.667999
379 0.668466
380 0.668923
381 0.669376
382 0.669828
383 0.670275
384 0.670732
385 0.671183
386 0.671622
387 0.672072
388 0.672525
389 0.672978
390 0.673434
391 0.673868
392 0.6743
393 0.674724
394 0.675169
395 0.67561
396 0.676052
397 0.676487
398 0.676929
399 0.677366
400 0.677799
401 0.678233
402 0.678658
403 0.679074
404 0.679495
405 0.679923
406 0.680342
407 0.680749
408 0.681164
409 0.681583
410 0.682006
411 0.682428
412 0.682844
413 0.683262
414 0.683655
415 0.684065
416 0.684471
417 0.684871
418 0.685277
419 0.685672
420 0.686072
421 0.686474
422 0.686878
423 0.687276
424 0.687678
425 0.688088
426 0.688486
427 0.688886
428 0.689283
429 0.689671
430 0.690067
431 0.69047
432 0.690852
433 0.691239
434 0.691621
435 0.692012
436 0.692411
437 0.69281
438 0.693188
439 0.69358
440 0.693961
441 0.694353
442 0.694727
443 0.695112
444 0.695498
445 0.695853
446 0.696244
447 0.69662
448 0.696989
449 0.697357
450 0.697737
451 0.698111
452 0.698483
453 0.698845
454 0.699215
455 0.699575
456 0.699944
457 0.700311
458 0.700681
459 0.701038
460 0.701411
461 0.701755
462 0.702111
463 0.702465
464 0.70282
465 0.703178
466 0.703544
467 0.703898
468 0.704256
469 0.704612
470 0.704951
471 0.705279
472 0.705625
473 0.705977
474 0.706335
475 0.706682
476 0.707022
477 0.707374
478 0.707705
479 0.708048
480 0.708384
481 0.708733
482 0.709062
483 0.7094
484 0.709733
485 0.710068
486 0.710408
487 0.710741
488 0.711087
489 0.711424
490 0.711765
491 0.712096
492 0.71242
493 0.712744
494 0.713061
495 0.713388
496 0.713703
497 0.714033
498 0.714356
499 0.71469
500 0.715005


==> Overlapping CoClusters (2017)/data/scaling_netflix.dat <==
0.01	1.2196	2.13598	3.76325	
0.1	11.9051	22.2391	34.0913	
0.2	24.6604	44.9399	65.648	
0.3	37.1313	68.3155	97.4328	
0.4	49.0979	86.9987	130.378	
0.5	60.186	106.222	147.465	
0.6	69.3721	127.739	172.029	
0.7	76.3865	137.72	212.76	
1	103.317	195.587	279.001	


==> Overlapping CoClusters (2017)/data/scaling_netflix_threads.dat <==
1	233.077
2	154.275
3	120.316
4	104.045
5	95.0005
6	88.4798
7	81.5944
8	77.3066
9	75.3539
10	72.5659
11	70.8334
12	71.1014


==> data/CR_IBM10it_may22_lam0.dat <==
5.000000000000000000e+00 6.120582535282882430e-01 9.999999999999998890e-01 2.262537993720785956e-01 9.999999999999998890e-01 9.999999999999998890e-01 3.232199999999999818e+03 7.703999999999999204e+01 1.696916299559476871e+00 2.184804650533802128e+00
1.000000000000000000e+01 6.193627017604725893e-01 9.999999999999998890e-01 1.978848627444058372e-01 9.999999999999998890e-01 9.999999999999998890e-01 2.378289999999999964e+03 4.575999999999999801e+01 2.015859030837010124e+00 3.215208868459989322e+00
2.000000000000000000e+01 5.716102053640577108e-01 9.999999999999998890e-01 2.046144801545763947e-01 9.999999999999998890e-01 9.999999999999998890e-01 1.904170000000000073e+03 2.371000000000000085e+01 2.088986784140972830e+00 5.148492632147990022e+00
3.000000000000000000e+01 5.137672676026927565e-01 9.999999999999998890e-01 2.301378326582942391e-01 9.999999999999998890e-01 9.999999999999998890e-01 1.624223333333333358e+03 1.580333333333333456e+01 2.088546255506612326e+00 6.587359740435158706e+00
4.000000000000000000e+01 4.981624208687021604e-01 9.974999999999999423e-01 2.429228459192651901e-01 9.999999999999998890e-01 9.995594713656387187e-01 1.331779999999999745e+03 1.207249999999999979e+01 2.127753303964762033e+00 7.219994592402194655e+00
5.000000000000000000e+01 4.547626447499397151e-01 9.939999999999998836e-01 2.848760168111439395e-01 9.999999999999998890e-01 9.986784140969163781e-01 1.207794000000000096e+03 9.425999999999998380e+00 2.077533039647581514e+00 8.242449641746418365e+00
7.000000000000000000e+01 3.500210421611877898e-01 9.714285714285714191e-01 3.374063020532190316e-01 9.999999999999998890e-01 9.911894273127754840e-01 1.022145714285714348e+03 7.644285714285711464e+00 2.366079295154187356e+00 1.015792889009029665e+01
9.000000000000000000e+01 3.352006955549726719e-01 9.433333333333334680e-01 3.605481999373838509e-01 9.999999999999998890e-01 9.775330396475772066e-01 7.910288888888889005e+02 6.694444444444437536e+00 2.676651982378856154e+00 1.063656887927504258e+01
1.100000000000000000e+02 2.994967278662039045e-01 9.454545454545454364e-01 3.656666289521009472e-01 9.999999999999998890e-01 9.740088105726871781e-01 6.746399999999999864e+02 6.461818181818180129e+00 3.189427312775327650e+00 1.123344599161790214e+01
1.500000000000000000e+02 2.232048811335272387e-01 8.366666666666667806e-01 4.388202422029754413e-01 9.999053670406921057e-01 9.105726872246695525e-01 4.693653333333332967e+02 4.070666666666666877e+00 3.474889867841406410e+00 1.264522103555468213e+01
2.000000000000000000e+02 1.314418632830904599e-01 4.939999999999999392e-01 5.430344401304922908e-01 9.869271326213330253e-01 7.066079295154183981e-01 2.172994999999999948e+02 1.642999999999999794e+00 8.688986784140968922e+00 1.444505880762436512e+01
2.500000000000000000e+02 1.031367125876803126e-01 3.164000000000000146e-01 5.920975769840979286e-01 9.259023928619710686e-01 6.555066079295154280e-01 1.292327999999999975e+02 1.197200000000000708e+00 2.085682819383259101e+01 1.518270920643466582e+01


==> data/CR_IBM10it_may22_lam10.dat <==
5.000000000000000000e+00 6.122934067205731967e-01 1.000000000000000000e+00 2.298845979332030665e-01 1.000000000000000000e+00 1.000000000000000000e+00 3.210599999999999909e+03 7.600000000000000000e+01 1.674008810572692685e+00 2.170204136812016404e+00
1.000000000000000000e+01 6.213411660965159067e-01 1.000000000000000000e+00 2.132706067355008561e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.334700000000000273e+03 4.640000000000000568e+01 2.044052863436128575e+00 3.156279572799587374e+00
2.000000000000000000e+01 6.295968780251098851e-01 1.000000000000000000e+00 2.699486694730776626e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.722800000000000182e+03 2.080000000000000071e+01 1.832599118942737304e+00 4.658104637015091143e+00
3.000000000000000000e+01 6.143367576741465275e-01 1.000000000000000000e+00 3.216136929558868762e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.573799999999999500e+03 1.209999999999999964e+01 1.599118942731283077e+00 6.382857915371107360e+00
4.000000000000000000e+01 5.992970821372699541e-01 1.000000000000000000e+00 3.366132405657341065e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.268200000000000045e+03 9.550000000000000711e+00 1.682819383259916535e+00 6.857915371096312995e+00
5.000000000000000000e+01 5.852791110381581063e-01 1.000000000000000000e+00 3.913186665751737237e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.209540000000000418e+03 7.299999999999998934e+00 1.607929515418507815e+00 8.175882114370361720e+00
7.000000000000000000e+01 5.535262147066465355e-01 9.857142857142857650e-01 4.622848106169117344e-01 1.000000000000000000e+00 9.955947136563876310e-01 1.061442857142857747e+03 5.242857142857140218e+00 1.621145374449344478e+00 1.013289171285617840e+01
9.000000000000000000e+01 5.475782484454958521e-01 9.444444444444444198e-01 4.976170268575288991e-01 1.000000000000000000e+00 9.867841409691630039e-01 8.091111111111110858e+02 3.588888888888885464e+00 1.444933920704851049e+00 1.062890360957154456e+01
1.100000000000000000e+02 5.230876652070032273e-01 9.272727272727272485e-01 5.647293323886746208e-01 1.000000000000000000e+00 9.691629955947136388e-01 7.268545454545452458e+02 3.299999999999996270e+00 1.634361233480181586e+00 1.169771528998220234e+01
1.500000000000000000e+02 4.345412182495494435e-01 5.066666666666667096e-01 5.514961050182168867e-01 9.833716371501960429e-01 8.281938325991189398e-01 3.385866666666667015e+02 2.353333333333334831e+00 1.881057268722473808e+00 1.853508178991451771e+01
2.000000000000000000e+02 4.286808101827835338e-01 4.349999999999999978e-01 6.132145408686536792e-01 9.712045423820467871e-01 7.841409691629955825e-01 2.297650000000001000e+02 1.844999999999999751e+00 2.123348017621145445e+00 2.463606867649038534e+01
2.500000000000000000e+02 4.345113183987339145e-01 4.159999999999999809e-01 6.651937233005645878e-01 9.824253075571177662e-01 7.621145374449339593e-01 2.713920000000000528e+02 1.788000000000001144e+00 2.612334801762097758e+00 3.341679059077995362e+01


==> data/CR_IBM10it_may22_lam100.dat <==
5.000000000000000000e+00 6.044967509847635201e-01 1.000000000000000000e+00 2.759575463220564351e-01 1.000000000000000000e+00 1.000000000000000000e+00 3.967400000000000546e+03 7.240000000000000568e+01 1.594713656387669376e+00 2.681762876841755183e+00
1.000000000000000000e+01 6.167369573809602379e-01 1.000000000000000000e+00 2.302259590308825266e-01 1.000000000000000000e+00 1.000000000000000000e+00 3.096699999999999818e+03 6.679999999999999716e+01 2.942731277533030543e+00 4.186426929836034816e+00
2.000000000000000000e+01 6.271331062491565245e-01 1.000000000000000000e+00 2.598354560852261796e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.633550000000000637e+03 5.564999999999999147e+01 4.903083700440511450e+00 7.120589428145734701e+00
3.000000000000000000e+01 6.302338890123994064e-01 1.000000000000000000e+00 2.677251549086623883e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.515766666666665969e+03 5.269999999999998863e+01 6.964757709251081508e+00 1.020319048262856398e+01
4.000000000000000000e+01 6.342764381694553366e-01 1.000000000000000000e+00 2.876185995757911118e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.506375000000000000e+03 5.162500000000003553e+01 9.096916299559447694e+00 1.355346762200843891e+01
5.000000000000000000e+01 6.339186291109017990e-01 1.000000000000000000e+00 2.843070792611726016e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.521000000000000909e+03 4.890000000000002700e+01 1.077092511013213105e+01 1.704069217250204815e+01
7.000000000000000000e+01 6.363381755716367438e-01 1.000000000000000000e+00 2.986078101201155577e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.679199999999999818e+03 4.512857142857143344e+01 1.391629955947134256e+01 2.535406245775126166e+01
9.000000000000000000e+01 6.373869511698317947e-01 1.000000000000000000e+00 3.063720601412965316e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.667177777777777010e+03 4.407777777777776151e+01 1.747577092511007990e+01 3.245180478572535065e+01
1.100000000000000000e+02 6.380662197896778132e-01 1.000000000000000000e+00 3.139839923209563066e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.736245454545453867e+03 4.349090909090912049e+01 2.107488986784137808e+01 4.069041503312342911e+01
1.500000000000000000e+02 6.382045432622529546e-01 1.000000000000000000e+00 2.902091974026226873e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.540633333333333667e+03 4.918666666666668874e+01 3.250220264317177055e+01 5.152021089631247008e+01
2.000000000000000000e+02 6.379129711092412780e-01 1.000000000000000000e+00 2.918222146110864279e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.470765000000000782e+03 5.019500000000000739e+01 4.422466960352412713e+01 6.680451534405491998e+01
2.500000000000000000e+02 6.380235995055308917e-01 1.000000000000000000e+00 2.976544795629637585e-01 1.000000000000000000e+00 1.000000000000000000e+00 2.548384000000000469e+03 4.829599999999997095e+01 5.318942731277525837e+01 8.612897120453965272e+01


==> data/CR_IBM10it_may22_lam20.dat <==
5.000000000000000000e+00 6.090133886364601512e-01 9.999999999999998890e-01 2.418471081669930911e-01 9.999999999999998890e-01 9.999999999999998890e-01 3.323600000000000364e+03 7.493999999999998352e+01 1.650660792951547107e+00 2.246586453967633901e+00
1.000000000000000000e+01 6.232947703386968463e-01 9.999999999999998890e-01 2.271449497508556958e-01 9.999999999999998890e-01 9.999999999999998890e-01 2.366219999999999800e+03 4.574999999999999289e+01 2.015418502202648288e+00 3.198891442476463176e+00
2.000000000000000000e+01 6.318943077362665361e-01 9.999999999999998890e-01 2.949881090927866656e-01 9.999999999999998890e-01 9.999999999999998890e-01 1.806634999999999764e+03 2.476999999999999957e+01 2.182378854625550701e+00 4.884777612545327052e+00
3.000000000000000000e+01 6.294416443704244912e-01 9.999999999999998890e-01 3.391663015899692990e-01 9.999999999999998890e-01 9.999999999999998890e-01 1.465336666666666588e+03 1.789333333333333087e+01 2.364757709251093853e+00 5.942963363525663567e+00
4.000000000000000000e+01 6.268028069658203583e-01 9.999999999999998890e-01 3.602985987137352630e-01 9.999999999999998890e-01 9.999999999999998890e-01 1.141952500000000100e+03 1.490000000000000036e+01 2.625550660792933755e+00 6.175219683655795322e+00
5.000000000000000000e+01 6.171841697991375941e-01 9.979999999999998872e-01 3.925846932259078326e-01 9.999999999999998890e-01 9.999999999999998890e-01 1.040395999999999958e+03 1.266600000000000037e+01 2.790308370044034092e+00 7.050912532107342479e+00
7.000000000000000000e+01 5.977502921054931306e-01 9.957142857142856629e-01 4.552052687039383483e-01 9.999999999999998890e-01 9.999999999999998890e-01 9.681471428571428532e+02 9.888571428571422572e+00 3.050660792951518374e+00 9.232661889955391388e+00
9.000000000000000000e+01 5.917144613457572255e-01 9.888888888888888173e-01 4.787775098322717415e-01 9.999999999999998890e-01 9.999999999999998890e-01 7.598711111111111904e+02 9.192222222222213190e+00 3.648898678414075558e+00 9.439259159118449816e+00
1.100000000000000000e+02 5.893790028696749284e-01 9.927272727272726804e-01 5.043872027632461119e-01 9.999999999999998890e-01 9.999999999999998890e-01 6.865654545454545996e+02 8.663636363636364024e+00 4.201762114537424431e+00 1.040831418142481191e+01
1.500000000000000000e+02 5.861211121348698372e-01 9.726666666666667904e-01 5.510471932149401120e-01 9.999999999999998890e-01 9.999999999999998890e-01 5.846399999999998727e+02 7.947333333333331140e+00 5.269603524229052205e+00 1.266111937271834087e+01
2.000000000000000000e+02 5.889517753948133594e-01 9.745000000000001439e-01 5.843633388454994027e-01 9.999999999999998890e-01 9.995594713656387187e-01 4.971320000000000618e+02 7.086499999999993804e+00 6.266079295154165507e+00 1.433913748817050404e+01
2.500000000000000000e+02 5.986463872692271426e-01 9.727999999999999980e-01 5.837650479190898967e-01 9.999999999999998890e-01 9.999999999999998890e-01 4.459384000000000583e+02 8.030799999999979732e+00 8.874449339207023613e+00 1.646145734757292445e+01


==> data/CR_IBM10it_may22_lam80.dat <==
5.000000000000000000e+00 6.034732453928249862e-01 9.999999999999998890e-01 2.690440420200592153e-01 9.999999999999998890e-01 9.999999999999998890e-01 3.628199999999999818e+03 7.465999999999999659e+01 1.644493392070489168e+00 2.452480735433110404e+00
1.000000000000000000e+01 6.174664987769244995e-01 9.999999999999998890e-01 2.331145112187620327e-01 9.999999999999998890e-01 9.999999999999998890e-01 2.818929999999999836e+03 6.131000000000000227e+01 2.700881057268711416e+00 3.810909828308465919e+00
2.000000000000000000e+01 6.299757367768195060e-01 9.999999999999998890e-01 2.704449067395918727e-01 9.999999999999998890e-01 9.999999999999998890e-01 2.253154999999999745e+03 5.139000000000000057e+01 4.527753303964741072e+00 6.092077869406250734e+00
3.000000000000000000e+01 6.332202766661563231e-01 9.999999999999998890e-01 3.041874574211251847e-01 9.999999999999998890e-01 9.999999999999998890e-01 2.139819999999999709e+03 4.572999999999999687e+01 6.043612334801743202e+00 8.678464242260357508e+00
4.000000000000000000e+01 6.363986462677637679e-01 9.999999999999998890e-01 3.097996805265308407e-01 9.999999999999998890e-01 9.999999999999998890e-01 1.979477499999999964e+03 4.464750000000000085e+01 7.867400881057250217e+00 1.070421792618580525e+01
5.000000000000000000e+01 6.396926982588488908e-01 9.999999999999998890e-01 3.145288762473323341e-01 9.999999999999998890e-01 9.999999999999998890e-01 1.834173999999999978e+03 4.498000000000000398e+01 9.907488986784114715e+00 1.239809382181918984e+01
7.000000000000000000e+01 6.419291047835655739e-01 9.999999999999998890e-01 3.280995983815409578e-01 9.999999999999998890e-01 9.999999999999998890e-01 1.835939999999999600e+03 4.322428571428571331e+01 1.332907488986782241e+01 1.737404353116108524e+01
9.000000000000000000e+01 6.442938188412719036e-01 9.999999999999998890e-01 3.322773363943695712e-01 9.999999999999998890e-01 9.999999999999998890e-01 1.849041111111110922e+03 4.307777777777777573e+01 1.707929515418498312e+01 2.249745842909256410e+01
1.100000000000000000e+02 6.447078657180589367e-01 9.999999999999998890e-01 3.260364934356563826e-01 9.999999999999998890e-01 9.999999999999998890e-01 1.767227272727272521e+03 4.417181818181820319e+01 2.140484581497792860e+01 2.628024874949281298e+01
1.500000000000000000e+02 6.453179842057469306e-01 9.999999999999998890e-01 3.421027640839022221e-01 9.999999999999998890e-01 9.999999999999998890e-01 1.920087333333333163e+03 4.226133333333334718e+01 2.792599118942727188e+01 3.893647424631629406e+01
2.000000000000000000e+02 6.454981469038550967e-01 9.999999999999998890e-01 3.233374974077595776e-01 9.999999999999998890e-01 9.999999999999998890e-01 1.744423999999999978e+03 4.649250000000001393e+01 4.096255506607921859e+01 4.716571583074222218e+01
2.500000000000000000e+02 6.455179941561530743e-01 9.999999999999998890e-01 3.293049222495443851e-01 9.999999999999998890e-01 9.999999999999998890e-01 1.779360400000000254e+03 4.594319999999996895e+01 5.059823788546248835e+01 6.013790725970007145e+01


==> data/CR_IBM_comprops.dat <==
2.000000000000000000e+01 1.000000000000000000e+00 3.033077966512084389e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.964800000000000182e+03 2.664999999999999503e+01
3.000000000000000000e+01 1.000000000000000000e+00 3.765562498721772844e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.750999999999999773e+03 2.223333333333333783e+01
4.000000000000000000e+01 1.000000000000000000e+00 3.655916193896715516e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.398750000000000000e+03 1.770000000000000639e+01
5.000000000000000000e+01 1.000000000000000000e+00 3.869193576115018129e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.302959999999999582e+03 1.359999999999999964e+01
7.000000000000000000e+01 1.000000000000000000e+00 4.245857060607005073e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.131828571428571195e+03 1.199999999999998934e+01
9.000000000000000000e+01 9.888888888888889284e-01 4.728784764933533502e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.097222222222222172e+03 1.014444444444443505e+01
1.100000000000000000e+02 1.000000000000000000e+00 4.887871419578116439e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.061381818181818517e+03 1.130000000000000249e+01
1.500000000000000000e+02 9.933333333333332904e-01 5.201350634924080119e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.065406666666666752e+03 1.053333333333333144e+01
2.000000000000000000e+02 9.849999999999999867e-01 5.338755676312406662e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.040094999999999800e+03 9.204999999999998295e+00
2.500000000000000000e+02 9.759999999999999787e-01 5.371510518251132460e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.013716000000000122e+03 8.779999999999983373e+00


==> data/CR_IBM_may29.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 1.455150977500384857e-01 1.455150977500384857e-01
2.000000000000000000e+00 2.655427276983489682e-01 2.544782934337030400e-01
3.000000000000000000e+00 3.661105894085169843e-01 3.423091127631684438e-01
4.000000000000000000e+00 4.471725564390269803e-01 4.102276600323361833e-01
5.000000000000000000e+00 5.079347752825009721e-01 4.588941656353696663e-01
6.000000000000000000e+00 5.517660584861920903e-01 4.910552790643886722e-01
7.000000000000000000e+00 5.821075239876052354e-01 5.104578351042768913e-01
8.000000000000000000e+00 6.035057322547068281e-01 5.216570759056101680e-01
9.000000000000000000e+00 6.192298687713441163e-01 5.281788986574590394e-01
1.000000000000000000e+01 6.316589333639082149e-01 5.322565287874947426e-01
1.100000000000000000e+01 6.423151939838613877e-01 5.351132904379911626e-01
1.200000000000000000e+01 6.520427451315086165e-01 5.374289465022353829e-01
1.300000000000000000e+01 6.609123551727645873e-01 5.393433393592448333e-01
1.400000000000000000e+01 6.692915516949573540e-01 5.410369529710562508e-01
1.500000000000000000e+01 6.774273423583794251e-01 5.425828972231265812e-01
1.600000000000000000e+01 6.846545601651269353e-01 5.439539217676534477e-01
1.700000000000000000e+01 6.914300812842518740e-01 5.452044729501678288e-01
1.800000000000000000e+01 6.981075179286648780e-01 5.463603170082445004e-01
1.900000000000000000e+01 7.043933910670088228e-01 5.474335008770478961e-01
2.000000000000000000e+01 7.100843611900711227e-01 5.483902585760752624e-01
2.100000000000000000e+01 7.157023116875854685e-01 5.492783449683621422e-01
2.200000000000000000e+01 7.210979037998584973e-01 5.501018276920589534e-01
2.300000000000000000e+01 7.261704866074566445e-01 5.508495025087535302e-01
2.400000000000000000e+01 7.309774416398160390e-01 5.515474543107506955e-01
2.500000000000000000e+01 7.352326750224978946e-01 5.521796604871584968e-01
2.600000000000000000e+01 7.397040381302150136e-01 5.527943905785744905e-01
2.700000000000000000e+01 7.436095497729107162e-01 5.533434807523264221e-01
2.800000000000000000e+01 7.474083354575912219e-01 5.538638784476426213e-01
2.900000000000000000e+01 7.509848175366635736e-01 5.543209428503329539e-01
3.000000000000000000e+01 7.544174280477666805e-01 5.547687306063173729e-01
3.100000000000000000e+01 7.578352364117733053e-01 5.551884105463585906e-01
3.200000000000000000e+01 7.610818520517343977e-01 5.556046737436908245e-01
3.300000000000000000e+01 7.643083775378017863e-01 5.560067976419840186e-01
3.400000000000000000e+01 7.673252742820855232e-01 5.563679236865747280e-01
3.500000000000000000e+01 7.703415577131438319e-01 5.567193995318091559e-01
3.600000000000000000e+01 7.730110868736846941e-01 5.570330479836080873e-01
3.700000000000000000e+01 7.757148637494161170e-01 5.573393753759551261e-01
3.800000000000000000e+01 7.781480199419844590e-01 5.576132743387829382e-01
3.900000000000000000e+01 7.808211609207060810e-01 5.578870190291789211e-01
4.000000000000000000e+01 7.832323164535053284e-01 5.581484990902135790e-01
4.100000000000000000e+01 7.855872917964049629e-01 5.583902210316410430e-01
4.200000000000000000e+01 7.877386543141807751e-01 5.586204925426793144e-01
4.300000000000000000e+01 7.899662449127476949e-01 5.588461851450995388e-01
4.400000000000000000e+01 7.919864168156084405e-01 5.590521258160936480e-01
4.500000000000000000e+01 7.940686797536700148e-01 5.592595132652630197e-01
4.600000000000000000e+01 7.959249598694554395e-01 5.594457851620882050e-01
4.700000000000000000e+01 7.978531412344530560e-01 5.596272533039889918e-01
4.800000000000000000e+01 7.998358702420722555e-01 5.598107614185838798e-01
4.900000000000000000e+01 8.016181917685714087e-01 5.599736451175105767e-01


==> data/CR_la0_IBM_may29.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 1.258644681316653524e-01 1.258644681316653524e-01
2.000000000000000000e+00 2.314447162868382979e-01 2.232142961220679178e-01
3.000000000000000000e+00 3.184383265135986574e-01 3.008871279914708263e-01
4.000000000000000000e+00 3.860335428193024110e-01 3.591693405963756192e-01
5.000000000000000000e+00 4.338975869512442518e-01 3.985661301510657339e-01
6.000000000000000000e+00 4.662051563173782998e-01 4.226749508501480568e-01
7.000000000000000000e+00 4.868620406039883552e-01 4.360859805947092105e-01
8.000000000000000000e+00 5.010192271309972245e-01 4.431546417411802441e-01
9.000000000000000000e+00 5.112964616479899194e-01 4.470088107866425631e-01
1.000000000000000000e+01 5.198154703811075361e-01 4.493663014542846890e-01
1.100000000000000000e+01 5.272441820529206735e-01 4.510441074028244679e-01
1.200000000000000000e+01 5.340890710175395517e-01 4.523849816626193676e-01
1.300000000000000000e+01 5.402603451699915516e-01 4.535147939789167526e-01
1.400000000000000000e+01 5.461106391544535699e-01 4.545070371247592056e-01
1.500000000000000000e+01 5.516865773355871250e-01 4.554113674250629407e-01
1.600000000000000000e+01 5.568118896658998951e-01 4.562092689839011839e-01
1.700000000000000000e+01 5.616178972725985874e-01 4.569414291649055437e-01
1.800000000000000000e+01 5.663187651646333087e-01 4.576276512454404144e-01
1.900000000000000000e+01 5.709387708597364330e-01 4.582750905850968559e-01
2.000000000000000000e+01 5.752502874921056053e-01 4.588503676933936015e-01
2.100000000000000000e+01 5.793883297941296862e-01 4.594043746288161700e-01
2.200000000000000000e+01 5.835345278848657058e-01 4.599267733816461146e-01
2.300000000000000000e+01 5.874702387240814394e-01 4.603942551556380325e-01
2.400000000000000000e+01 5.913250361515778319e-01 4.608536769663488242e-01
2.500000000000000000e+01 5.948869529889411201e-01 4.612767048192328856e-01
2.600000000000000000e+01 5.984524062981000370e-01 4.616824501179859208e-01
2.700000000000000000e+01 6.016931095586667277e-01 4.620453397080843128e-01
2.800000000000000000e+01 6.048023710678028797e-01 4.623848628473073430e-01
2.900000000000000000e+01 6.078836804829382823e-01 4.627063339844598167e-01
3.000000000000000000e+01 6.108842853798049921e-01 4.630184354793601131e-01
3.100000000000000000e+01 6.139139137315644534e-01 4.633233388957218590e-01
3.200000000000000000e+01 6.167470015393853311e-01 4.636107687252241649e-01
3.300000000000000000e+01 6.194190659601775950e-01 4.638716641035475763e-01
3.400000000000000000e+01 6.219768208107256946e-01 4.641195115988674402e-01
3.500000000000000000e+01 6.244661178521336842e-01 4.643503830324901549e-01
3.600000000000000000e+01 6.269526487057665021e-01 4.645849258731309939e-01
3.700000000000000000e+01 6.292658558377608458e-01 4.647960747488640854e-01
3.800000000000000000e+01 6.315653720893346090e-01 4.649985034212130719e-01
3.900000000000000000e+01 6.337436473991495678e-01 4.651986627299019572e-01
4.000000000000000000e+01 6.359825026228623779e-01 4.653913135271765533e-01
4.100000000000000000e+01 6.382972120539522898e-01 4.655832062350631073e-01
4.200000000000000000e+01 6.403072619916080344e-01 4.657568694258641950e-01
4.300000000000000000e+01 6.423423012566102930e-01 4.659209705488016051e-01
4.400000000000000000e+01 6.440914975030368472e-01 4.660731338125879697e-01
4.500000000000000000e+01 6.458746697731432285e-01 4.662157010619686348e-01
4.600000000000000000e+01 6.476936941897601940e-01 4.663597945543455081e-01
4.700000000000000000e+01 6.495609740067671556e-01 4.665067046125561112e-01
4.800000000000000000e+01 6.511562078025309175e-01 4.666368307751780908e-01
4.900000000000000000e+01 6.528235390427721274e-01 4.667679070655409435e-01


==> data/ComRec_ML1m_K100_lam_0.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 2.161043692392722315e-02 2.161108154379698040e-02
2.000000000000000000e+00 4.028981190138831991e-02 3.471713908269174337e-02
3.000000000000000000e+00 5.722854361306010940e-02 4.461423451993332817e-02
4.000000000000000000e+00 7.270114567568232433e-02 5.273756401920282749e-02
5.000000000000000000e+00 8.683017312525798115e-02 5.956968264414088526e-02
6.000000000000000000e+00 1.001214751696483940e-01 6.554015446032712688e-02
7.000000000000000000e+00 1.125156090908251555e-01 7.084364826624989231e-02
8.000000000000000000e+00 1.241606763336811775e-01 7.562150070339729302e-02
9.000000000000000000e+00 1.352711423849955741e-01 7.999849885228024760e-02
1.000000000000000000e+01 1.459739844155161503e-01 8.398440072600842077e-02
1.100000000000000000e+01 1.559862907374376662e-01 8.766739611805940413e-02
1.200000000000000000e+01 1.656473996158647766e-01 9.110476802911565697e-02
1.300000000000000000e+01 1.750099153579307010e-01 9.433574847216939785e-02
1.400000000000000000e+01 1.839411959658595608e-01 9.733092546207354478e-02
1.500000000000000000e+01 1.927028394238557707e-01 1.002079768757645206e-01
1.600000000000000000e+01 2.012436096142201647e-01 1.029272334457795313e-01
1.700000000000000000e+01 2.092012058524964635e-01 1.054431084642126482e-01
1.800000000000000000e+01 2.169656740468758338e-01 1.078416281238981089e-01
1.900000000000000000e+01 2.246414776828167259e-01 1.101743666762663443e-01
2.000000000000000000e+01 2.320705821816903824e-01 1.123745071619293434e-01
2.100000000000000000e+01 2.393704080610731255e-01 1.144849972930200160e-01
2.200000000000000000e+01 2.463809764535630498e-01 1.164992192857800812e-01
2.300000000000000000e+01 2.532087067929241764e-01 1.184324396538661006e-01
2.400000000000000000e+01 2.598446258625423111e-01 1.202878992003356406e-01
2.500000000000000000e+01 2.663121750755239603e-01 1.220816610366367572e-01
2.600000000000000000e+01 2.725054331901987648e-01 1.237788750102567642e-01
2.700000000000000000e+01 2.783423265010416259e-01 1.253860303668957454e-01
2.800000000000000000e+01 2.843107359513071253e-01 1.269771519677725391e-01
2.900000000000000000e+01 2.901918041810979121e-01 1.285122367696426293e-01
3.000000000000000000e+01 2.958905535712832990e-01 1.300009254752335364e-01
3.100000000000000000e+01 3.015661667755994424e-01 1.314436796990805234e-01
3.200000000000000000e+01 3.070036922502157317e-01 1.328381820669207458e-01
3.300000000000000000e+01 3.123059292644005946e-01 1.341948821142284753e-01
3.400000000000000000e+01 3.175225936484171729e-01 1.354747234215317730e-01
3.500000000000000000e+01 3.226842295987925602e-01 1.367255305340253357e-01
3.600000000000000000e+01 3.275837183256953833e-01 1.379491475575154447e-01
3.700000000000000000e+01 3.323103215910751529e-01 1.391275404985955477e-01
3.800000000000000000e+01 3.372086217393577279e-01 1.402992821242892429e-01
3.900000000000000000e+01 3.419242734918648274e-01 1.414182417704875905e-01
4.000000000000000000e+01 3.465243722360906720e-01 1.425105438678855030e-01
4.100000000000000000e+01 3.511245060684789476e-01 1.435852962314874970e-01
4.200000000000000000e+01 3.556023043484003998e-01 1.446307529347968801e-01
4.300000000000000000e+01 3.600049536709348796e-01 1.456393246513008333e-01
4.400000000000000000e+01 3.641670451270098696e-01 1.466161287635523447e-01
4.500000000000000000e+01 3.683226889673708038e-01 1.475696067349866747e-01
4.600000000000000000e+01 3.724274019915111977e-01 1.485044766369103264e-01
4.700000000000000000e+01 3.764328478544308743e-01 1.494271575830573850e-01
4.800000000000000000e+01 3.804709130005749507e-01 1.503238516382651158e-01
4.900000000000000000e+01 3.844252025167859688e-01 1.511998161053431378e-01
5.000000000000000000e+01 3.882311562639612079e-01 1.520528669610194117e-01
5.100000000000000000e+01 3.920098271110929455e-01 1.528754550260903178e-01
5.200000000000000000e+01 3.958858117859761494e-01 1.536962697863435978e-01
5.300000000000000000e+01 3.995101085802942320e-01 1.544888947092654119e-01
5.400000000000000000e+01 4.031678939721011212e-01 1.552657702648178595e-01
5.500000000000000000e+01 4.066822620145955636e-01 1.560194740053703621e-01
5.600000000000000000e+01 4.102020459181940915e-01 1.567594676824498046e-01
5.700000000000000000e+01 4.136051661747442987e-01 1.574809800402029170e-01
5.800000000000000000e+01 4.170296875347744292e-01 1.581870418887522667e-01
5.900000000000000000e+01 4.203281664858208866e-01 1.588806621405329800e-01
6.000000000000000000e+01 4.236210349263696551e-01 1.595710445919093501e-01
6.100000000000000000e+01 4.269132779043854908e-01 1.602473693828230794e-01
6.200000000000000000e+01 4.300640393883234935e-01 1.608956840102644392e-01
6.300000000000000000e+01 4.332370869207029518e-01 1.615341881370303545e-01
6.400000000000000000e+01 4.363418160715428762e-01 1.621630249308216865e-01
6.500000000000000000e+01 4.393355429065284867e-01 1.627772664181839912e-01
6.600000000000000000e+01 4.423044557658339926e-01 1.633754500540974819e-01
6.700000000000000000e+01 4.453214685880234613e-01 1.639724442478040500e-01
6.800000000000000000e+01 4.482589201840856408e-01 1.645505481029473360e-01
6.900000000000000000e+01 4.511614679516040560e-01 1.651158596349125984e-01
7.000000000000000000e+01 4.541363998431237614e-01 1.656823097591265948e-01
7.100000000000000000e+01 4.570440752612302537e-01 1.662313306748679498e-01
7.200000000000000000e+01 4.598643724666529042e-01 1.667675834577345140e-01
7.300000000000000000e+01 4.626684299508487253e-01 1.672978429273462297e-01
7.400000000000000000e+01 4.654979267607191051e-01 1.678292212917805171e-01
7.500000000000000000e+01 4.681978663254164341e-01 1.683438742644034480e-01
7.600000000000000000e+01 4.708207554046368037e-01 1.688500789020775938e-01
7.700000000000000000e+01 4.735116518821262943e-01 1.693456957540820929e-01
7.800000000000000000e+01 4.761076663617039295e-01 1.698295889534646996e-01
7.900000000000000000e+01 4.786494344219706654e-01 1.703021836349236096e-01
8.000000000000000000e+01 4.813043080126655493e-01 1.707878501738960275e-01
8.100000000000000000e+01 4.838086521547902974e-01 1.712578031639427067e-01
8.200000000000000000e+01 4.863002886627997845e-01 1.717236272341393921e-01
8.300000000000000000e+01 4.886884548188689115e-01 1.721688179435876542e-01
8.400000000000000000e+01 4.911627035929583829e-01 1.726176572267480724e-01
8.500000000000000000e+01 4.935508575384038310e-01 1.730450618492487547e-01
8.600000000000000000e+01 4.959597427015562943e-01 1.734725039301281413e-01
8.700000000000000000e+01 4.983156364947753381e-01 1.739070413478426003e-01
8.800000000000000000e+01 5.006094469354450682e-01 1.743258195250206866e-01
8.900000000000000000e+01 5.028590238350877373e-01 1.747295436791017342e-01
9.000000000000000000e+01 5.050708397057636079e-01 1.751336048447281191e-01
9.100000000000000000e+01 5.072573474469561639e-01 1.755264300041083914e-01
9.200000000000000000e+01 5.094731861590120481e-01 1.759140212368420220e-01
9.300000000000000000e+01 5.117045799479881252e-01 1.763051247556788881e-01
9.400000000000000000e+01 5.138689718501221471e-01 1.766880523268497261e-01
9.500000000000000000e+01 5.159691698355538536e-01 1.770595191146407399e-01
9.600000000000000000e+01 5.180962476179743481e-01 1.774305467309506557e-01
9.700000000000000000e+01 5.201642385051221673e-01 1.777882108563165198e-01
9.800000000000000000e+01 5.222604734275124727e-01 1.781378956201396246e-01
9.900000000000000000e+01 5.242332074861297819e-01 1.784792466537150901e-01
1.000000000000000000e+02 5.262825376776153474e-01 1.788311756491841875e-01
1.010000000000000000e+02 5.284586102326345181e-01 1.791872903513526960e-01
1.020000000000000000e+02 5.305091572294057256e-01 1.795310398859779055e-01
1.030000000000000000e+02 5.324657603931350902e-01 1.798624998879322645e-01
1.040000000000000000e+02 5.343963589977376305e-01 1.801900126092163545e-01
1.050000000000000000e+02 5.363893684394669403e-01 1.805196883059791424e-01
1.060000000000000000e+02 5.383112627690355145e-01 1.808432228614374193e-01
1.070000000000000000e+02 5.402701016054107797e-01 1.811674125207730635e-01
1.080000000000000000e+02 5.421305184228453200e-01 1.814814172197625475e-01
1.090000000000000000e+02 5.440687388247554823e-01 1.817972408782993765e-01
1.100000000000000000e+02 5.459301727299431528e-01 1.821091620390241916e-01
1.110000000000000000e+02 5.478188110492187013e-01 1.824142594490677227e-01
1.120000000000000000e+02 5.496357020831694751e-01 1.827124816183997580e-01
1.130000000000000000e+02 5.514392298304809925e-01 1.830043879953739960e-01
1.140000000000000000e+02 5.532373849984706382e-01 1.832922251188964236e-01
1.150000000000000000e+02 5.550716400417463614e-01 1.835827638136472428e-01
1.160000000000000000e+02 5.568160381367858180e-01 1.838704218148431713e-01
1.170000000000000000e+02 5.585850392069608983e-01 1.841472064406538267e-01
1.180000000000000000e+02 5.602755056772077413e-01 1.844201993091784397e-01
1.190000000000000000e+02 5.619876368880962758e-01 1.846900056089095521e-01
1.200000000000000000e+02 5.636565020189538977e-01 1.849531778639864898e-01
1.210000000000000000e+02 5.652870931877489458e-01 1.852183874067519220e-01
1.220000000000000000e+02 5.669556939136636275e-01 1.854855100906679377e-01
1.230000000000000000e+02 5.685581169712566885e-01 1.857401645140626112e-01
1.240000000000000000e+02 5.701877555244472262e-01 1.860003516083574837e-01
1.250000000000000000e+02 5.717880612403789531e-01 1.862567431258233541e-01
1.260000000000000000e+02 5.733777856628416991e-01 1.865091218107653714e-01
1.270000000000000000e+02 5.749029729286304624e-01 1.867528557010025014e-01
1.280000000000000000e+02 5.764689172359803715e-01 1.869913724335190430e-01
1.290000000000000000e+02 5.780007485917554311e-01 1.872362276111801116e-01
1.300000000000000000e+02 5.795820075689620543e-01 1.874788765062972984e-01
1.310000000000000000e+02 5.811661547685783580e-01 1.877195867942990093e-01
1.320000000000000000e+02 5.826483189183317979e-01 1.879471416077025947e-01
1.330000000000000000e+02 5.841741767211240388e-01 1.881730642977128276e-01
1.340000000000000000e+02 5.856189901897145278e-01 1.883957228296148090e-01
1.350000000000000000e+02 5.871105906184902468e-01 1.886218193047293212e-01
1.360000000000000000e+02 5.885792995745808831e-01 1.888449591520061088e-01
1.370000000000000000e+02 5.900722524772217259e-01 1.890637722782634866e-01
1.380000000000000000e+02 5.915250687684944220e-01 1.892841068244259795e-01
1.390000000000000000e+02 5.930304602961410376e-01 1.895035928708576067e-01
1.400000000000000000e+02 5.945124121427497466e-01 1.897217122414344703e-01
1.410000000000000000e+02 5.959001083077730687e-01 1.899290047029806305e-01
1.420000000000000000e+02 5.972804703410334870e-01 1.901353658415858017e-01
1.430000000000000000e+02 5.986497916252919715e-01 1.903395939650702751e-01
1.440000000000000000e+02 6.000053321495313341e-01 1.905425400780210166e-01
1.450000000000000000e+02 6.014038392952913981e-01 1.907434016776283214e-01
1.460000000000000000e+02 6.027970783557502488e-01 1.909481358923831029e-01
1.470000000000000000e+02 6.041403777403936415e-01 1.911420577771751339e-01
1.480000000000000000e+02 6.055226304233233270e-01 1.913427358690706348e-01
1.490000000000000000e+02 6.068688470780141397e-01 1.915385327931793391e-01
1.500000000000000000e+02 6.081376162959445386e-01 1.917231710445995163e-01
1.510000000000000000e+02 6.094240729531477108e-01 1.919056215583583302e-01
1.520000000000000000e+02 6.107781405219022686e-01 1.920965325330488693e-01
1.530000000000000000e+02 6.120366813491163738e-01 1.922799229964481382e-01
1.540000000000000000e+02 6.133274627682534508e-01 1.924666548925879350e-01
1.550000000000000000e+02 6.146276974814863792e-01 1.926528677922084987e-01
1.560000000000000000e+02 6.159127646845313775e-01 1.928360089274896993e-01
1.570000000000000000e+02 6.171493905722359452e-01 1.930142379420186072e-01
1.580000000000000000e+02 6.183946038656643607e-01 1.931849145008424362e-01
1.590000000000000000e+02 6.196361162984413973e-01 1.933562968278111360e-01
1.600000000000000000e+02 6.207915748922898658e-01 1.935307414901734080e-01
1.610000000000000000e+02 6.220257903122622389e-01 1.937026933074737223e-01
1.620000000000000000e+02 6.231957454803472851e-01 1.938697358920203062e-01
1.630000000000000000e+02 6.243677223547359212e-01 1.940392324165736981e-01
1.640000000000000000e+02 6.255273057984651608e-01 1.942040021802824978e-01
1.650000000000000000e+02 6.267071491257825144e-01 1.943694988153812087e-01
1.660000000000000000e+02 6.279010446425994374e-01 1.945333278168172031e-01
1.670000000000000000e+02 6.290510552892063512e-01 1.946948270990279117e-01
1.680000000000000000e+02 6.302077747730733259e-01 1.948542581613035563e-01
1.690000000000000000e+02 6.314026796504624839e-01 1.950130897620452608e-01
1.700000000000000000e+02 6.325457607304013630e-01 1.951661236675539812e-01
1.710000000000000000e+02 6.336282157183901198e-01 1.953172745884398098e-01
1.720000000000000000e+02 6.346859886613391843e-01 1.954665243018347820e-01
1.730000000000000000e+02 6.357137158666553711e-01 1.956138995409931747e-01
1.740000000000000000e+02 6.368240548370955878e-01 1.957640982242893624e-01
1.750000000000000000e+02 6.379232343030125651e-01 1.959134199837387347e-01
1.760000000000000000e+02 6.391038962177620908e-01 1.960631640070824577e-01
1.770000000000000000e+02 6.402025467096493783e-01 1.962135356064853564e-01
1.780000000000000000e+02 6.413334510463039040e-01 1.963626772344217175e-01
1.790000000000000000e+02 6.423897488246091969e-01 1.965047025318742702e-01
1.800000000000000000e+02 6.434364723090910676e-01 1.966493361090025926e-01
1.810000000000000000e+02 6.444467405537217530e-01 1.967870468587294974e-01
1.820000000000000000e+02 6.455794031985487846e-01 1.969294170006721800e-01
1.830000000000000000e+02 6.465717718048036300e-01 1.970643828923405450e-01
1.840000000000000000e+02 6.476062395596893229e-01 1.972026476084332569e-01
1.850000000000000000e+02 6.486577178259190779e-01 1.973404145620118733e-01
1.860000000000000000e+02 6.496903527701867187e-01 1.974750505152802760e-01
1.870000000000000000e+02 6.507059866576518914e-01 1.976085854642087858e-01
1.880000000000000000e+02 6.516765169650621248e-01 1.977381348381603288e-01
1.890000000000000000e+02 6.526511502447629454e-01 1.978698830164377920e-01
1.900000000000000000e+02 6.536293623475463166e-01 1.979999449146289947e-01
1.910000000000000000e+02 6.546266033839447385e-01 1.981303825636595017e-01
1.920000000000000000e+02 6.556150463652515858e-01 1.982565175373613431e-01
1.930000000000000000e+02 6.565544538708302236e-01 1.983818448253867606e-01
1.940000000000000000e+02 6.575283196934869068e-01 1.985119340851552172e-01
1.950000000000000000e+02 6.584801054670527121e-01 1.986348254838228300e-01
1.960000000000000000e+02 6.594188665081713863e-01 1.987564765256950583e-01
1.970000000000000000e+02 6.603317108474233699e-01 1.988776018474021356e-01
1.980000000000000000e+02 6.613032236340142811e-01 1.990000101809828725e-01
1.990000000000000000e+02 6.622329963473604364e-01 1.991209646829893709e-01
2.000000000000000000e+02 6.631244789829384700e-01 1.992367331330111846e-01
2.010000000000000000e+02 6.639951816729550149e-01 1.993524244453839800e-01
2.020000000000000000e+02 6.648876837975313814e-01 1.994674581688620774e-01
2.030000000000000000e+02 6.657969179856682018e-01 1.995828321811621842e-01
2.040000000000000000e+02 6.667579061712219923e-01 1.996986517594729893e-01
2.050000000000000000e+02 6.676242828388354589e-01 1.998117736095120500e-01
2.060000000000000000e+02 6.685513943078051913e-01 1.999265660101681996e-01
2.070000000000000000e+02 6.694506452650729189e-01 2.000385297150754638e-01
2.080000000000000000e+02 6.703623110431280452e-01 2.001527348719465693e-01
2.090000000000000000e+02 6.712606211125502487e-01 2.002616530662032768e-01
2.100000000000000000e+02 6.721305694535074648e-01 2.003675120900857420e-01
2.110000000000000000e+02 6.729691353913931362e-01 2.004716786880827994e-01
2.120000000000000000e+02 6.738007453723406925e-01 2.005787596433128150e-01
2.130000000000000000e+02 6.746552629511913812e-01 2.006862177189144281e-01
2.140000000000000000e+02 6.755381981726350515e-01 2.007938354917066792e-01
2.150000000000000000e+02 6.763949471038613881e-01 2.008989219515560642e-01
2.160000000000000000e+02 6.772179809215884694e-01 2.010009796511577629e-01
2.170000000000000000e+02 6.780400918870923554e-01 2.011047543767761625e-01
2.180000000000000000e+02 6.789174395023492847e-01 2.012089210561776031e-01
2.190000000000000000e+02 6.797436052441612198e-01 2.013095046300195368e-01
2.200000000000000000e+02 6.805150995129994884e-01 2.014082074181893223e-01
2.210000000000000000e+02 6.813401621625927440e-01 2.015092878995407288e-01
2.220000000000000000e+02 6.821353381633682433e-01 2.016102017129314528e-01
2.230000000000000000e+02 6.829390512066306762e-01 2.017104557732636028e-01
2.240000000000000000e+02 6.837657277321840255e-01 2.018092624124351586e-01
2.250000000000000000e+02 6.845880899134572095e-01 2.019118332906712221e-01
2.260000000000000000e+02 6.853633463493652433e-01 2.020079954113183363e-01
2.270000000000000000e+02 6.861691770142752667e-01 2.021040944837954878e-01
2.280000000000000000e+02 6.869950496516654681e-01 2.022017665952503263e-01
2.290000000000000000e+02 6.877694691045868058e-01 2.022986866627284330e-01
2.300000000000000000e+02 6.886277031145097149e-01 2.023971621394260456e-01
2.310000000000000000e+02 6.894164341609058111e-01 2.024910243147115541e-01
2.320000000000000000e+02 6.902287603708854302e-01 2.025862072844913930e-01
2.330000000000000000e+02 6.910132408988410857e-01 2.026779162351157737e-01
2.340000000000000000e+02 6.917531374430688773e-01 2.027687205812073734e-01
2.350000000000000000e+02 6.924591682558981498e-01 2.028584279827127246e-01
2.360000000000000000e+02 6.931979073565555094e-01 2.029460141314199662e-01
2.370000000000000000e+02 6.939466893558372540e-01 2.030361364427551996e-01
2.380000000000000000e+02 6.946506105314825819e-01 2.031227459439619021e-01
2.390000000000000000e+02 6.953881183311417802e-01 2.032094005956357197e-01
2.400000000000000000e+02 6.960983580546595828e-01 2.032940748377131124e-01
2.410000000000000000e+02 6.968310867888911631e-01 2.033798488257722026e-01
2.420000000000000000e+02 6.975678029998285679e-01 2.034668549478620136e-01
2.430000000000000000e+02 6.982670917918039066e-01 2.035502338461626093e-01
2.440000000000000000e+02 6.989897047251063533e-01 2.036341192985203219e-01
2.450000000000000000e+02 6.997050069019704610e-01 2.037188250334120709e-01
2.460000000000000000e+02 7.004303715161567245e-01 2.038034716138305835e-01
2.470000000000000000e+02 7.011561665150131128e-01 2.038820336251437326e-01
2.480000000000000000e+02 7.018894129361240575e-01 2.039662992186049018e-01
2.490000000000000000e+02 7.025809431501517377e-01 2.040480033227165535e-01


==> data/ComRec_ML1m_K100_lam_0l1.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 1.817970868737986759e-02 1.818115033163692287e-02
2.000000000000000000e+00 3.353916009511589275e-02 2.865550603084314474e-02
3.000000000000000000e+00 4.752973822002724141e-02 3.647096257205750119e-02
4.000000000000000000e+00 6.023918867157087437e-02 4.269026154214926316e-02
5.000000000000000000e+00 7.221296366099430597e-02 4.803336260929590151e-02
6.000000000000000000e+00 8.348938189619679873e-02 5.271233639091350842e-02
7.000000000000000000e+00 9.401250755897574973e-02 5.684158744974486532e-02
8.000000000000000000e+00 1.038741619593769316e-01 6.054802988240033657e-02
9.000000000000000000e+00 1.133970178714780036e-01 6.395340337282913457e-02
1.000000000000000000e+01 1.224223171368550994e-01 6.706788528632662283e-02
1.100000000000000000e+01 1.312732593838228934e-01 6.998565910809056989e-02
1.200000000000000000e+01 1.395970057054923830e-01 7.268786594492912534e-02
1.300000000000000000e+01 1.476891617820637326e-01 7.522060959629987831e-02
1.400000000000000000e+01 1.555294405445661332e-01 7.759788552262340822e-02
1.500000000000000000e+01 1.631479286762576586e-01 7.986535473515569972e-02
1.600000000000000000e+01 1.703901923508235328e-01 8.198963413514395726e-02
1.700000000000000000e+01 1.774717310855777330e-01 8.403740206381642153e-02
1.800000000000000000e+01 1.842759659559434493e-01 8.596778682464184529e-02
1.900000000000000000e+01 1.908568250403300526e-01 8.780469750370938076e-02
2.000000000000000000e+01 1.972572797676913903e-01 8.955830232513412037e-02
2.100000000000000000e+01 2.033455107691470309e-01 9.122253491304577189e-02
2.200000000000000000e+01 2.094467455588950311e-01 9.283896194248689171e-02
2.300000000000000000e+01 2.153451410776475172e-01 9.439011934604868426e-02
2.400000000000000000e+01 2.212013115705833421e-01 9.587370573281436825e-02
2.500000000000000000e+01 2.268755021236049385e-01 9.731926198341193934e-02
2.600000000000000000e+01 2.323544265634873429e-01 9.870116208826631987e-02
2.700000000000000000e+01 2.376609274750136336e-01 1.000264568347765948e-01
2.800000000000000000e+01 2.429105599119498193e-01 1.012997639265560551e-01
2.900000000000000000e+01 2.480550046374980222e-01 1.025466854310279202e-01
3.000000000000000000e+01 2.530468259545760601e-01 1.037487624541885839e-01
3.100000000000000000e+01 2.577851300332250628e-01 1.048947505331522534e-01
3.200000000000000000e+01 2.625953682316356508e-01 1.060293157000107150e-01
3.300000000000000000e+01 2.673659080202728799e-01 1.071461138486113490e-01
3.400000000000000000e+01 2.720121303885726372e-01 1.081998869719614786e-01
3.500000000000000000e+01 2.764420833984697623e-01 1.092228453223839102e-01
3.600000000000000000e+01 2.807932525919917821e-01 1.102078100158227492e-01
3.700000000000000000e+01 2.850445452534500212e-01 1.111817625641789292e-01
3.800000000000000000e+01 2.893401585546312438e-01 1.121287310759500055e-01
3.900000000000000000e+01 2.934198398251633422e-01 1.130447725234386414e-01
4.000000000000000000e+01 2.974556943858832625e-01 1.139281756681399527e-01
4.100000000000000000e+01 3.013668581371377608e-01 1.147885118031956170e-01
4.200000000000000000e+01 3.053905907177910106e-01 1.156500253541764833e-01
4.300000000000000000e+01 3.092690851948238784e-01 1.164843661633784416e-01
4.400000000000000000e+01 3.130222605633444233e-01 1.172888171908288146e-01
4.500000000000000000e+01 3.167745939100931052e-01 1.180675036595995320e-01
4.600000000000000000e+01 3.204107666945809063e-01 1.188308984818709224e-01
4.700000000000000000e+01 3.240471390448841915e-01 1.195888053661059991e-01
4.800000000000000000e+01 3.276411533183882230e-01 1.203210748749719838e-01
4.900000000000000000e+01 3.310226754632218382e-01 1.210290908655173581e-01
5.000000000000000000e+01 3.345165827138651404e-01 1.217400411687279416e-01
5.100000000000000000e+01 3.380958703509510666e-01 1.224477602886296368e-01
5.200000000000000000e+01 3.414828507966077287e-01 1.231199876383173991e-01
5.300000000000000000e+01 3.448107114929365169e-01 1.237754934181016370e-01
5.400000000000000000e+01 3.480290654763143476e-01 1.244146456550799668e-01
5.500000000000000000e+01 3.512917165623760662e-01 1.250373657599525568e-01
5.600000000000000000e+01 3.543089409757511077e-01 1.256469125482924387e-01
5.700000000000000000e+01 3.574511867322991421e-01 1.262513191894270859e-01
5.800000000000000000e+01 3.604695895665985805e-01 1.268394536373662618e-01
5.900000000000000000e+01 3.635013916056332728e-01 1.274312325949033542e-01
6.000000000000000000e+01 3.664494066146528062e-01 1.280043211966664651e-01
6.100000000000000000e+01 3.694816445540629046e-01 1.285771601840737244e-01
6.200000000000000000e+01 3.724081984423428526e-01 1.291388256029326054e-01
6.300000000000000000e+01 3.752457562127545221e-01 1.296719837779513884e-01
6.400000000000000000e+01 3.780015437449629201e-01 1.301994689727705712e-01
6.500000000000000000e+01 3.807525808401656664e-01 1.307197203671965902e-01
6.600000000000000000e+01 3.834631656577913716e-01 1.312220781320114771e-01
6.700000000000000000e+01 3.861887607387676224e-01 1.317186632722461559e-01
6.800000000000000000e+01 3.889041086781205303e-01 1.322202027142251879e-01
6.900000000000000000e+01 3.915259395672826548e-01 1.326962638549121498e-01
7.000000000000000000e+01 3.941582581849620848e-01 1.331679322252734832e-01
7.100000000000000000e+01 3.968021507098800638e-01 1.336439573801025682e-01
7.200000000000000000e+01 3.993787399227754498e-01 1.341099327630257410e-01
7.300000000000000000e+01 4.018352535275329651e-01 1.345640566876400712e-01
7.400000000000000000e+01 4.042418807056304964e-01 1.350074153027979729e-01
7.500000000000000000e+01 4.067824269731740161e-01 1.354554474943108766e-01
7.600000000000000000e+01 4.091828039350111634e-01 1.358849983965931540e-01
7.700000000000000000e+01 4.115451192161119764e-01 1.363055900965431388e-01
7.800000000000000000e+01 4.138480438663321159e-01 1.367189768610302392e-01
7.900000000000000000e+01 4.161366163053554779e-01 1.371245033212820374e-01
8.000000000000000000e+01 4.183294623190491057e-01 1.375150135648680882e-01
8.100000000000000000e+01 4.204996254221498586e-01 1.378972833707326484e-01
8.200000000000000000e+01 4.226849636436330049e-01 1.382796947476757632e-01
8.300000000000000000e+01 4.248913006619655097e-01 1.386558255182169241e-01
8.400000000000000000e+01 4.270232290957512999e-01 1.390225931537323045e-01
8.500000000000000000e+01 4.292430844947758284e-01 1.393982776987592043e-01
8.600000000000000000e+01 4.312994041980777182e-01 1.397558150213102091e-01
8.700000000000000000e+01 4.333865736665066248e-01 1.401077801924504596e-01
8.800000000000000000e+01 4.355314191188249251e-01 1.404606764541203590e-01
8.900000000000000000e+01 4.376348650246285610e-01 1.408078523897601242e-01
9.000000000000000000e+01 4.396796499593245700e-01 1.411423007411318209e-01
9.100000000000000000e+01 4.417190994044192243e-01 1.414809325230380055e-01
9.200000000000000000e+01 4.437314193476243340e-01 1.418150949429067831e-01
9.300000000000000000e+01 4.457075223093209804e-01 1.421468751227647209e-01
9.400000000000000000e+01 4.476396340594542278e-01 1.424644456353881816e-01
9.500000000000000000e+01 4.496824656461075320e-01 1.427935907307183450e-01
9.600000000000000000e+01 4.516531212190074696e-01 1.431138046325480806e-01
9.700000000000000000e+01 4.535773560054591758e-01 1.434234693509574554e-01
9.800000000000000000e+01 4.554623226348346599e-01 1.437307569111728467e-01
9.900000000000000000e+01 4.573305916334606813e-01 1.440354847150664974e-01
1.000000000000000000e+02 4.592402312272010900e-01 1.443313991921373884e-01
1.010000000000000000e+02 4.610817167668669336e-01 1.446202281617509078e-01
1.020000000000000000e+02 4.628846733947060699e-01 1.449102331357825235e-01
1.030000000000000000e+02 4.646231039919791472e-01 1.451917544054636411e-01
1.040000000000000000e+02 4.663480235740448676e-01 1.454746609596294926e-01
1.050000000000000000e+02 4.681041515114331975e-01 1.457531123848885557e-01
1.060000000000000000e+02 4.698595343791887591e-01 1.460277257173941412e-01
1.070000000000000000e+02 4.715359243032109515e-01 1.462959675250915526e-01
1.080000000000000000e+02 4.732244023954668144e-01 1.465641361796012343e-01
1.090000000000000000e+02 4.749102107612759305e-01 1.468287108406477470e-01
1.100000000000000000e+02 4.765876914590281843e-01 1.470896869150427333e-01
1.110000000000000000e+02 4.781995687977840803e-01 1.473413142299935252e-01
1.120000000000000000e+02 4.798843593054562540e-01 1.475946165514247510e-01
1.130000000000000000e+02 4.815618492661478123e-01 1.478469668259730918e-01
1.140000000000000000e+02 4.832327673090693332e-01 1.480955765947675196e-01
1.150000000000000000e+02 4.848356034890838329e-01 1.483436693016777497e-01
1.160000000000000000e+02 4.863977729764597524e-01 1.485838107494908966e-01
1.170000000000000000e+02 4.878407652821051821e-01 1.488106342615873046e-01
1.180000000000000000e+02 4.894139437636741419e-01 1.490419080905056870e-01
1.190000000000000000e+02 4.909202299995546470e-01 1.492724178363926124e-01
1.200000000000000000e+02 4.924671367741982331e-01 1.495037249405822000e-01
1.210000000000000000e+02 4.940000391750439812e-01 1.497283147983244911e-01
1.220000000000000000e+02 4.954652661942414160e-01 1.499475489208586532e-01
1.230000000000000000e+02 4.969833139172045167e-01 1.501681444431129664e-01
1.240000000000000000e+02 4.985013823501307506e-01 1.503956454798991982e-01
1.250000000000000000e+02 4.998695691180582434e-01 1.506049301467109747e-01
1.260000000000000000e+02 5.012519432546056475e-01 1.508154807196701308e-01
1.270000000000000000e+02 5.027577753783027958e-01 1.510282421976099632e-01
1.280000000000000000e+02 5.042206681650435174e-01 1.512373726904244486e-01
1.290000000000000000e+02 5.056492269390583383e-01 1.514458775971125326e-01
1.300000000000000000e+02 5.070573399570913464e-01 1.516515842876461628e-01
1.310000000000000000e+02 5.084616508560165782e-01 1.518508408739615567e-01
1.320000000000000000e+02 5.097862942608170078e-01 1.520482565435274935e-01
1.330000000000000000e+02 5.111081365360234940e-01 1.522444944288320057e-01
1.340000000000000000e+02 5.124446015651967778e-01 1.524415000990054225e-01
1.350000000000000000e+02 5.137927401908481961e-01 1.526330381383368406e-01
1.360000000000000000e+02 5.151159099326598767e-01 1.528256221881701404e-01
1.370000000000000000e+02 5.164599070265704084e-01 1.530194116880346789e-01
1.380000000000000000e+02 5.177350741118913469e-01 1.532044318731066723e-01
1.390000000000000000e+02 5.189833397605255749e-01 1.533854608058342062e-01
1.400000000000000000e+02 5.203083041969281952e-01 1.535704480686269913e-01
1.410000000000000000e+02 5.215907176939620360e-01 1.537519176337953930e-01
1.420000000000000000e+02 5.228395501858555949e-01 1.539310847571320195e-01
1.430000000000000000e+02 5.242319128368608805e-01 1.541147614437710089e-01
1.440000000000000000e+02 5.255017058410441644e-01 1.542916077599674474e-01
1.450000000000000000e+02 5.267699930807164810e-01 1.544664032168558132e-01
1.460000000000000000e+02 5.280577159623970340e-01 1.546442817213443954e-01
1.470000000000000000e+02 5.292669678862530480e-01 1.548147461407266556e-01
1.480000000000000000e+02 5.304647136144733377e-01 1.549841288986542887e-01
1.490000000000000000e+02 5.317132865777779438e-01 1.551521134335200613e-01
1.500000000000000000e+02 5.328923821481484913e-01 1.553165498171300007e-01
1.510000000000000000e+02 5.339716250090308369e-01 1.554720471100569379e-01
1.520000000000000000e+02 5.351521876137019795e-01 1.556349995960173427e-01
1.530000000000000000e+02 5.362944509718767794e-01 1.557931117227982776e-01
1.540000000000000000e+02 5.374700084805265066e-01 1.559525607037031136e-01
1.550000000000000000e+02 5.386132641126720744e-01 1.561081570795166962e-01
1.560000000000000000e+02 5.397662957557687324e-01 1.562617349725744509e-01
1.570000000000000000e+02 5.408949923217478695e-01 1.564118705870639614e-01
1.580000000000000000e+02 5.420961649145494832e-01 1.565656575254095462e-01
1.590000000000000000e+02 5.431768555192916237e-01 1.567125239003775705e-01
1.600000000000000000e+02 5.442460275006197890e-01 1.568597992970958144e-01
1.610000000000000000e+02 5.453505112178657077e-01 1.570084856055603828e-01
1.620000000000000000e+02 5.464798003426548645e-01 1.571552458628626969e-01
1.630000000000000000e+02 5.475899551507497076e-01 1.572976127209446406e-01
1.640000000000000000e+02 5.487106520086367789e-01 1.574427057976877375e-01
1.650000000000000000e+02 5.498022458982335658e-01 1.575890563691296764e-01
1.660000000000000000e+02 5.508870251105694171e-01 1.577300155470392762e-01
1.670000000000000000e+02 5.519707998533620597e-01 1.578694856169573502e-01
1.680000000000000000e+02 5.530644490465099761e-01 1.580109809624726802e-01
1.690000000000000000e+02 5.541189855740916714e-01 1.581499205184369594e-01
1.700000000000000000e+02 5.551113590763163685e-01 1.582834643914756978e-01
1.710000000000000000e+02 5.561576964621314234e-01 1.584210819977348028e-01
1.720000000000000000e+02 5.571239261439181467e-01 1.585513965631601963e-01
1.730000000000000000e+02 5.581315771282263638e-01 1.586814400240970091e-01
1.740000000000000000e+02 5.591833985653538175e-01 1.588154131781450706e-01
1.750000000000000000e+02 5.602065848920246838e-01 1.589454295837110509e-01
1.760000000000000000e+02 5.612098603880074643e-01 1.590780969240373766e-01
1.770000000000000000e+02 5.621733623584885819e-01 1.592021545723537601e-01
1.780000000000000000e+02 5.631243043546649840e-01 1.593271156147042511e-01
1.790000000000000000e+02 5.640720194713415570e-01 1.594526771153113309e-01
1.800000000000000000e+02 5.650109923417955260e-01 1.595755773462521621e-01
1.810000000000000000e+02 5.660088109033517556e-01 1.596985471991498873e-01
1.820000000000000000e+02 5.669916961912150333e-01 1.598210462963633449e-01
1.830000000000000000e+02 5.679021253376408396e-01 1.599388221051497860e-01
1.840000000000000000e+02 5.687867110665494330e-01 1.600540367122410546e-01
1.850000000000000000e+02 5.697298617374720875e-01 1.601724151402375007e-01
1.860000000000000000e+02 5.707173538172103378e-01 1.602933771873696622e-01
1.870000000000000000e+02 5.716641337446726201e-01 1.604119177511928451e-01
1.880000000000000000e+02 5.725641257924166672e-01 1.605270107935060087e-01
1.890000000000000000e+02 5.734706757184935277e-01 1.606392406640230197e-01
1.900000000000000000e+02 5.743992229222860679e-01 1.607527670283542820e-01
1.910000000000000000e+02 5.753370374829964717e-01 1.608683415641224412e-01
1.920000000000000000e+02 5.761994420750047308e-01 1.609785433663302179e-01
1.930000000000000000e+02 5.770591826471774821e-01 1.610896400952066820e-01
1.940000000000000000e+02 5.779009036490040385e-01 1.611962984488612971e-01
1.950000000000000000e+02 5.787635583836183706e-01 1.613032887915268332e-01
1.960000000000000000e+02 5.796355356876193854e-01 1.614082550879553102e-01
1.970000000000000000e+02 5.804590955326197621e-01 1.615098420396230139e-01
1.980000000000000000e+02 5.814092457728704533e-01 1.616198038802433845e-01
1.990000000000000000e+02 5.822995875002373589e-01 1.617285797532378444e-01
2.000000000000000000e+02 5.831925817708827342e-01 1.618371696052375297e-01
2.010000000000000000e+02 5.840366747069997144e-01 1.619406564818286764e-01
2.020000000000000000e+02 5.849031960660828755e-01 1.620446329938839691e-01
2.030000000000000000e+02 5.857277727334282424e-01 1.621481507659551791e-01
2.040000000000000000e+02 5.865534032648949125e-01 1.622505987714307207e-01
2.050000000000000000e+02 5.873871518114562873e-01 1.623528493551065488e-01
2.060000000000000000e+02 5.882145085097610915e-01 1.624516565641017096e-01
2.070000000000000000e+02 5.889956607078763451e-01 1.625484713871809261e-01
2.080000000000000000e+02 5.898115752811156076e-01 1.626440079948031914e-01
2.090000000000000000e+02 5.906115616418806669e-01 1.627405505403304309e-01
2.100000000000000000e+02 5.914030697235921341e-01 1.628344485890080851e-01
2.110000000000000000e+02 5.922082448720007442e-01 1.629298364753165584e-01
2.120000000000000000e+02 5.930447824365951970e-01 1.630253912121028825e-01
2.130000000000000000e+02 5.938415908918278641e-01 1.631204973796002156e-01
2.140000000000000000e+02 5.946019476027963879e-01 1.632109718522083419e-01
2.150000000000000000e+02 5.953975585591084752e-01 1.633027961213060486e-01
2.160000000000000000e+02 5.961441466236353515e-01 1.633935489538107244e-01
2.170000000000000000e+02 5.968614622718495522e-01 1.634809560474339840e-01
2.180000000000000000e+02 5.976351231185490498e-01 1.635713966832238464e-01
2.190000000000000000e+02 5.983938493270358761e-01 1.636607166840194638e-01
2.200000000000000000e+02 5.991622207372523379e-01 1.637518418449108448e-01
2.210000000000000000e+02 5.999163218876597536e-01 1.638395953233522384e-01
2.220000000000000000e+02 6.006397697179889361e-01 1.639285715970375534e-01
2.230000000000000000e+02 6.013541649330617078e-01 1.640157123921649751e-01
2.240000000000000000e+02 6.020821686919778370e-01 1.641010448079296691e-01
2.250000000000000000e+02 6.028006646523355050e-01 1.641845527059558052e-01
2.260000000000000000e+02 6.035065004452323523e-01 1.642692365695425927e-01
2.270000000000000000e+02 6.042422090815396940e-01 1.643529390682040570e-01
2.280000000000000000e+02 6.049594844648148451e-01 1.644391336444198937e-01
2.290000000000000000e+02 6.056579001180582011e-01 1.645198860098690263e-01
2.300000000000000000e+02 6.064027122172800377e-01 1.646034885325914354e-01
2.310000000000000000e+02 6.071185914761727531e-01 1.646851174510361726e-01
2.320000000000000000e+02 6.078849638910631681e-01 1.647699220738234049e-01
2.330000000000000000e+02 6.085885301528887181e-01 1.648468025645817292e-01
2.340000000000000000e+02 6.093215527880303517e-01 1.649284235795992481e-01
2.350000000000000000e+02 6.100736008403256916e-01 1.650114326056913994e-01
2.360000000000000000e+02 6.107736506682107658e-01 1.650891758541068455e-01
2.370000000000000000e+02 6.114673714853482434e-01 1.651682119071415100e-01
2.380000000000000000e+02 6.121618674366853252e-01 1.652446623304590356e-01
2.390000000000000000e+02 6.128355507806226843e-01 1.653222550014830927e-01
2.400000000000000000e+02 6.134917789511460384e-01 1.653979216569254340e-01
2.410000000000000000e+02 6.141498518794541450e-01 1.654733750452561658e-01
2.420000000000000000e+02 6.147952595270835818e-01 1.655477536602582844e-01
2.430000000000000000e+02 6.154726283822525845e-01 1.656233212879415495e-01
2.440000000000000000e+02 6.161028732476512282e-01 1.656947316763645039e-01
2.450000000000000000e+02 6.167600632173427799e-01 1.657689176744411574e-01
2.460000000000000000e+02 6.173930519062503786e-01 1.658391480359906744e-01
2.470000000000000000e+02 6.180393799231661545e-01 1.659119357431463326e-01
2.480000000000000000e+02 6.187046077625775187e-01 1.659846166571790904e-01
2.490000000000000000e+02 6.193286151065775513e-01 1.660524407337893027e-01


==> data/ComRec_ML1m_K100_lam_20.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 2.436541453935423679e-02 2.436681770431912281e-02
2.000000000000000000e+00 4.537863578273933912e-02 3.973256697575763829e-02
3.000000000000000000e+00 6.348786342209321309e-02 5.099307433374478810e-02
4.000000000000000000e+00 8.056486516108898877e-02 6.052357655668231390e-02
5.000000000000000000e+00 9.612036392697782816e-02 6.852246227469538375e-02
6.000000000000000000e+00 1.105314608611049770e-01 7.545359170731623377e-02
7.000000000000000000e+00 1.241891315644457622e-01 8.166257707041947589e-02
8.000000000000000000e+00 1.368335521706353919e-01 8.722226270965824368e-02
9.000000000000000000e+00 1.487298140739588270e-01 9.224858878637463844e-02
1.000000000000000000e+01 1.600465000922797476e-01 9.684800287369174643e-02
1.100000000000000000e+01 1.711561760742872917e-01 1.011923877730978166e-01
1.200000000000000000e+01 1.816029087917810370e-01 1.051845249467093513e-01
1.300000000000000000e+01 1.915522167234629258e-01 1.088388005071273118e-01
1.400000000000000000e+01 2.010796246579659718e-01 1.122737600865252872e-01
1.500000000000000000e+01 2.102807459178091809e-01 1.155096364816447507e-01
1.600000000000000000e+01 2.193103878042509391e-01 1.186130758730320478e-01
1.700000000000000000e+01 2.279879789788837319e-01 1.215223923546173146e-01
1.800000000000000000e+01 2.361006517045278752e-01 1.242450849360119264e-01
1.900000000000000000e+01 2.443009435386726547e-01 1.268934806415680794e-01
2.000000000000000000e+01 2.521297920367678858e-01 1.293991601313380924e-01
2.100000000000000000e+01 2.599003729475246605e-01 1.317925195538283689e-01
2.200000000000000000e+01 2.672373456587748830e-01 1.340641118057981362e-01
2.300000000000000000e+01 2.744684597207339705e-01 1.362595263988375660e-01
2.400000000000000000e+01 2.815715077672616973e-01 1.383809243197117456e-01
2.500000000000000000e+01 2.883966305466632019e-01 1.404067451629652241e-01
2.600000000000000000e+01 2.949669712653019693e-01 1.423188009407666821e-01
2.700000000000000000e+01 3.014643418603692449e-01 1.441696752197347275e-01
2.800000000000000000e+01 3.077966510578303838e-01 1.459648200166286935e-01
2.900000000000000000e+01 3.139842462327145922e-01 1.476897538620802752e-01
3.000000000000000000e+01 3.200105340684550881e-01 1.493759987783802312e-01
3.100000000000000000e+01 3.258526575311793128e-01 1.509831048275166177e-01
3.200000000000000000e+01 3.316079765177302185e-01 1.525464168796427933e-01
3.300000000000000000e+01 3.371157104092696866e-01 1.540720823626253455e-01
3.400000000000000000e+01 3.426819432722595926e-01 1.555331004668142614e-01
3.500000000000000000e+01 3.481032981667401827e-01 1.569671042301365171e-01
3.600000000000000000e+01 3.534676821248207701e-01 1.583653251400872486e-01
3.700000000000000000e+01 3.586448876361506000e-01 1.597198789225746651e-01
3.800000000000000000e+01 3.637350474901706043e-01 1.610186346328722484e-01
3.900000000000000000e+01 3.688258573632517967e-01 1.623096283147832386e-01
4.000000000000000000e+01 3.735978420158530544e-01 1.635287324470873771e-01
4.100000000000000000e+01 3.783396553649004401e-01 1.647200702314294829e-01
4.200000000000000000e+01 3.832605906060171375e-01 1.659161680252013993e-01
4.300000000000000000e+01 3.879238881918793957e-01 1.670542202216385164e-01
4.400000000000000000e+01 3.923854883761080381e-01 1.681469919708858396e-01
4.500000000000000000e+01 3.967419560202484763e-01 1.692208824954265500e-01
4.600000000000000000e+01 4.011936316968217620e-01 1.702776443936040718e-01
4.700000000000000000e+01 4.055148857007395136e-01 1.712985057669386135e-01
4.800000000000000000e+01 4.098818644589362070e-01 1.723069368301817783e-01
4.900000000000000000e+01 4.140410923405666299e-01 1.732876754862963387e-01
5.000000000000000000e+01 4.181233776378516787e-01 1.742370003663274991e-01
5.100000000000000000e+01 4.220764613777300833e-01 1.751393389506026577e-01
5.200000000000000000e+01 4.260853817382343478e-01 1.760614476887196467e-01
5.300000000000000000e+01 4.298964695285725779e-01 1.769397705275982113e-01
5.400000000000000000e+01 4.336921761901629813e-01 1.778115471547170867e-01
5.500000000000000000e+01 4.375250775834572670e-01 1.786781826948799501e-01
5.600000000000000000e+01 4.411574936516070022e-01 1.795042267303809391e-01
5.700000000000000000e+01 4.447484146134664806e-01 1.803061972497283227e-01
5.800000000000000000e+01 4.483490387854959236e-01 1.811056026109170713e-01
5.900000000000000000e+01 4.518242918069638181e-01 1.818743697746003918e-01
6.000000000000000000e+01 4.553750946358907092e-01 1.826396942154725755e-01
6.100000000000000000e+01 4.587656311225926098e-01 1.833875242518241411e-01
6.200000000000000000e+01 4.620818918259348429e-01 1.841123860368372722e-01
6.300000000000000000e+01 4.654860845586235030e-01 1.848335979618615510e-01
6.400000000000000000e+01 4.688126172690680882e-01 1.855489210966163316e-01
6.500000000000000000e+01 4.719762011494154641e-01 1.862325660175831732e-01
6.600000000000000000e+01 4.752270544104963967e-01 1.869162907868271439e-01
6.700000000000000000e+01 4.783981042022997232e-01 1.875671714381096922e-01
6.800000000000000000e+01 4.814098529177253116e-01 1.882012917689094567e-01
6.900000000000000000e+01 4.844537174934632762e-01 1.888312969860536927e-01
7.000000000000000000e+01 4.875502780560186378e-01 1.894740840355325917e-01
7.100000000000000000e+01 4.905341847277141509e-01 1.900913636705832688e-01
7.200000000000000000e+01 4.934677167414113219e-01 1.906992237745748220e-01
7.300000000000000000e+01 4.963775815431155092e-01 1.912978084197059503e-01
7.400000000000000000e+01 4.992683109740062575e-01 1.918856491352147475e-01
7.500000000000000000e+01 5.019351963549799622e-01 1.924423426479663912e-01
7.600000000000000000e+01 5.047438125978724877e-01 1.930096543795299380e-01
7.700000000000000000e+01 5.074339546479247343e-01 1.935438586660487847e-01
7.800000000000000000e+01 5.101417075737838536e-01 1.940793724143516086e-01
7.900000000000000000e+01 5.128748912340408417e-01 1.946041587380443472e-01
8.000000000000000000e+01 5.155252206993939934e-01 1.951301372684673685e-01
8.100000000000000000e+01 5.180818253229503290e-01 1.956400797710978745e-01
8.200000000000000000e+01 5.205695621242770743e-01 1.961332794822207293e-01
8.300000000000000000e+01 5.231204400224833684e-01 1.966337237339588762e-01
8.400000000000000000e+01 5.256172085369570368e-01 1.971235057567752857e-01
8.500000000000000000e+01 5.282345604787220816e-01 1.976106297341602147e-01
8.600000000000000000e+01 5.307529270534158128e-01 1.980927728376913610e-01
8.700000000000000000e+01 5.331390864737867163e-01 1.985494408234458330e-01
8.800000000000000000e+01 5.355629930700634977e-01 1.990069360864676895e-01
8.900000000000000000e+01 5.379137025238838188e-01 1.994460553176689022e-01
9.000000000000000000e+01 5.403622287816813863e-01 1.998992484647815482e-01
9.100000000000000000e+01 5.426695854139004238e-01 2.003286045112476488e-01
9.200000000000000000e+01 5.448796501341678367e-01 2.007578285670094942e-01
9.300000000000000000e+01 5.471205097127490591e-01 2.011882252012435757e-01
9.400000000000000000e+01 5.493303396206684619e-01 2.016039529242853179e-01
9.500000000000000000e+01 5.515592789602505874e-01 2.020149086728884047e-01
9.600000000000000000e+01 5.537485101236352403e-01 2.024195437358550509e-01
9.700000000000000000e+01 5.558798087249730013e-01 2.028176945270850906e-01
9.800000000000000000e+01 5.580444001291195999e-01 2.032156500856433512e-01
9.900000000000000000e+01 5.602033671548106719e-01 2.036036926498197008e-01
1.000000000000000000e+02 5.622785690296248085e-01 2.039880448465843099e-01
1.010000000000000000e+02 5.643331761312047057e-01 2.043599742051471491e-01
1.020000000000000000e+02 5.664721358362295733e-01 2.047404757531282038e-01
1.030000000000000000e+02 5.685128720708685357e-01 2.051029131766513025e-01
1.040000000000000000e+02 5.705987331441109145e-01 2.054702645627001500e-01
1.050000000000000000e+02 5.725533391437931385e-01 2.058124813498569128e-01
1.060000000000000000e+02 5.745465190205293338e-01 2.061592086052556339e-01
1.070000000000000000e+02 5.764483239529420988e-01 2.065036997321930412e-01
1.080000000000000000e+02 5.783627631411464298e-01 2.068399879197957980e-01
1.090000000000000000e+02 5.803276710255191873e-01 2.071827452592581997e-01
1.100000000000000000e+02 5.822772658277344249e-01 2.075190475896649955e-01
1.110000000000000000e+02 5.841736439478487641e-01 2.078465907055171980e-01
1.120000000000000000e+02 5.860063220473613610e-01 2.081677336345452711e-01
1.130000000000000000e+02 5.878587260219787503e-01 2.084897092207113611e-01
1.140000000000000000e+02 5.897036817580704193e-01 2.088079411343894409e-01
1.150000000000000000e+02 5.914963594827005178e-01 2.091181578599351498e-01
1.160000000000000000e+02 5.932960511133362758e-01 2.094209500830496173e-01
1.170000000000000000e+02 5.950433980370852804e-01 2.097203657488136419e-01
1.180000000000000000e+02 5.968409004535842888e-01 2.100159530406361386e-01
1.190000000000000000e+02 5.985938302080545670e-01 2.103177872991633390e-01
1.200000000000000000e+02 6.003176029430566940e-01 2.106044892250277523e-01
1.210000000000000000e+02 6.020325379107553943e-01 2.108912953260022594e-01
1.220000000000000000e+02 6.037582786396387124e-01 2.111730223866991329e-01
1.230000000000000000e+02 6.054333423769518996e-01 2.114505796107011282e-01
1.240000000000000000e+02 6.071231168990482985e-01 2.117289541962431021e-01
1.250000000000000000e+02 6.088392838606563329e-01 2.120109873734947747e-01
1.260000000000000000e+02 6.105504930205531977e-01 2.122854301870645555e-01
1.270000000000000000e+02 6.121855849215156464e-01 2.125548439974749015e-01
1.280000000000000000e+02 6.137914493945000327e-01 2.128176718988964711e-01
1.290000000000000000e+02 6.154210206674728401e-01 2.130778438299957278e-01
1.300000000000000000e+02 6.170500508809109164e-01 2.133406882170157948e-01
1.310000000000000000e+02 6.185713593638028085e-01 2.135947991001729551e-01
1.320000000000000000e+02 6.201402802242503842e-01 2.138438184887174465e-01
1.330000000000000000e+02 6.216317517225906641e-01 2.140926000257570294e-01
1.340000000000000000e+02 6.232159023237228146e-01 2.143495655595970273e-01
1.350000000000000000e+02 6.247498824843616960e-01 2.145952121441773164e-01
1.360000000000000000e+02 6.262330403011905355e-01 2.148363876471454936e-01
1.370000000000000000e+02 6.278187806458415121e-01 2.150797502608407519e-01
1.380000000000000000e+02 6.292882253163781803e-01 2.153188731579026571e-01
1.390000000000000000e+02 6.308117495645898520e-01 2.155501124307761807e-01
1.400000000000000000e+02 6.323288105382040003e-01 2.157793810841068249e-01
1.410000000000000000e+02 6.338243945103505528e-01 2.160131376265409242e-01
1.420000000000000000e+02 6.352388285057023465e-01 2.162342680095023784e-01
1.430000000000000000e+02 6.367086444936959078e-01 2.164665440829474097e-01
1.440000000000000000e+02 6.380919826482337465e-01 2.166870999656809738e-01
1.450000000000000000e+02 6.395437119771891776e-01 2.169104984825288851e-01
1.460000000000000000e+02 6.408704108435163693e-01 2.171232143328740982e-01
1.470000000000000000e+02 6.423108431900668158e-01 2.173421503155894552e-01
1.480000000000000000e+02 6.436462967538222335e-01 2.175554203288884436e-01
1.490000000000000000e+02 6.449985318521400668e-01 2.177606138700981520e-01
1.500000000000000000e+02 6.463205524861940221e-01 2.179612555479136793e-01
1.510000000000000000e+02 6.476228375466743792e-01 2.181639392459902016e-01
1.520000000000000000e+02 6.489353725580131460e-01 2.183665516869057743e-01
1.530000000000000000e+02 6.502205773315737902e-01 2.185687092423907185e-01
1.540000000000000000e+02 6.515872043120215507e-01 2.187754607124881012e-01
1.550000000000000000e+02 6.529323014023329375e-01 2.189700761411513263e-01
1.560000000000000000e+02 6.542417319122840746e-01 2.191658667030152718e-01
1.570000000000000000e+02 6.554868107031313063e-01 2.193604520638786082e-01
1.580000000000000000e+02 6.567990729867045907e-01 2.195580056361091659e-01
1.590000000000000000e+02 6.580262084571910641e-01 2.197410687138524610e-01
1.600000000000000000e+02 6.592691645932655664e-01 2.199261151194293884e-01
1.610000000000000000e+02 6.605619683106043194e-01 2.201148593890325245e-01
1.620000000000000000e+02 6.617901095285833035e-01 2.202920075891556528e-01
1.630000000000000000e+02 6.630279629797449781e-01 2.204722849910202009e-01
1.640000000000000000e+02 6.641984708207451238e-01 2.206515514509753417e-01
1.650000000000000000e+02 6.654420952381242538e-01 2.208360432743365076e-01
1.660000000000000000e+02 6.666229084712499420e-01 2.210068534236201421e-01
1.670000000000000000e+02 6.678235192291074318e-01 2.211802982105501580e-01
1.680000000000000000e+02 6.689931296680057260e-01 2.213534871309945640e-01
1.690000000000000000e+02 6.701349474317654931e-01 2.215232965729004855e-01
1.700000000000000000e+02 6.713787136777982223e-01 2.216996971017436147e-01
1.710000000000000000e+02 6.725104738324653164e-01 2.218660797283249220e-01
1.720000000000000000e+02 6.736006692224996151e-01 2.220293362496727763e-01
1.730000000000000000e+02 6.747120502379223561e-01 2.221903965630102895e-01
1.740000000000000000e+02 6.758726636694133427e-01 2.223596446331774223e-01
1.750000000000000000e+02 6.769606740457669858e-01 2.225197210287323535e-01
1.760000000000000000e+02 6.780380988004558462e-01 2.226761213366392766e-01
1.770000000000000000e+02 6.791448054578506088e-01 2.228356165221820062e-01
1.780000000000000000e+02 6.801993513008807168e-01 2.229906950928775555e-01
1.790000000000000000e+02 6.812291654828601661e-01 2.231364284253811725e-01
1.800000000000000000e+02 6.823519686961125874e-01 2.232967042281682191e-01
1.810000000000000000e+02 6.834506743689888753e-01 2.234516717131718178e-01
1.820000000000000000e+02 6.845060330649880287e-01 2.235959440872382353e-01
1.830000000000000000e+02 6.855812285657115757e-01 2.237450951625059581e-01
1.840000000000000000e+02 6.865704399741344721e-01 2.238877403584991488e-01
1.850000000000000000e+02 6.876417841155829658e-01 2.240348084680971463e-01
1.860000000000000000e+02 6.886484646152550848e-01 2.241809300332033017e-01
1.870000000000000000e+02 6.896564264770578268e-01 2.243233867381541624e-01
1.880000000000000000e+02 6.906967495193477857e-01 2.244679062271825731e-01
1.890000000000000000e+02 6.916905114957705436e-01 2.246066706986290240e-01
1.900000000000000000e+02 6.927323562255534029e-01 2.247458638879395176e-01
1.910000000000000000e+02 6.937155281864948453e-01 2.248836883293874322e-01
1.920000000000000000e+02 6.946649959948454356e-01 2.250200945645015327e-01
1.930000000000000000e+02 6.956013840707728768e-01 2.251549164984378848e-01
1.940000000000000000e+02 6.965943577609858828e-01 2.252904520359644280e-01
1.950000000000000000e+02 6.975448360941675086e-01 2.254224666018262713e-01
1.960000000000000000e+02 6.985036024016674228e-01 2.255494477111793794e-01
1.970000000000000000e+02 6.994693072680432389e-01 2.256802186671670041e-01
1.980000000000000000e+02 7.004779772132911919e-01 2.258132633558768143e-01
1.990000000000000000e+02 7.013696488533470719e-01 2.259368556534339934e-01
2.000000000000000000e+02 7.023874869595624348e-01 2.260710956378320369e-01
2.010000000000000000e+02 7.033240446046777894e-01 2.261989182292405143e-01
2.020000000000000000e+02 7.042158310051360726e-01 2.263206396497439432e-01
2.030000000000000000e+02 7.050977935562876553e-01 2.264400083980658562e-01
2.040000000000000000e+02 7.060134741988275398e-01 2.265631238342814546e-01
2.050000000000000000e+02 7.068903164655612192e-01 2.266829898178896463e-01
2.060000000000000000e+02 7.077863808961462055e-01 2.268060141128089846e-01
2.070000000000000000e+02 7.086484952496940881e-01 2.269210753141982506e-01
2.080000000000000000e+02 7.095332386331026919e-01 2.270379590297479100e-01
2.090000000000000000e+02 7.104300709518951429e-01 2.271589105974992084e-01
2.100000000000000000e+02 7.113350552948777272e-01 2.272749386556080775e-01
2.110000000000000000e+02 7.121715486361080982e-01 2.273864999356109973e-01
2.120000000000000000e+02 7.130126340878158997e-01 2.274981957862186599e-01
2.130000000000000000e+02 7.138405183290424949e-01 2.276099062649389049e-01
2.140000000000000000e+02 7.147042632495739234e-01 2.277259779369639470e-01
2.150000000000000000e+02 7.155444505283738987e-01 2.278390529348598703e-01
2.160000000000000000e+02 7.163256665149232427e-01 2.279461525947699685e-01
2.170000000000000000e+02 7.171919055437145918e-01 2.280569692872964349e-01
2.180000000000000000e+02 7.180624585144003147e-01 2.281689276427646407e-01
2.190000000000000000e+02 7.189141405730544720e-01 2.282780086765515970e-01
2.200000000000000000e+02 7.197601609021909708e-01 2.283890870415227203e-01
2.210000000000000000e+02 7.206080004375722270e-01 2.284969062557211661e-01
2.220000000000000000e+02 7.213975909682157628e-01 2.285975769329489926e-01
2.230000000000000000e+02 7.222351900743855246e-01 2.287029946059796204e-01
2.240000000000000000e+02 7.230578498648616570e-01 2.288068791746987185e-01
2.250000000000000000e+02 7.238851627234794694e-01 2.289128846046622201e-01
2.260000000000000000e+02 7.246889841178674185e-01 2.290159492020742704e-01
2.270000000000000000e+02 7.255125787487627376e-01 2.291182067679582157e-01
2.280000000000000000e+02 7.262680611040094325e-01 2.292172155839413417e-01
2.290000000000000000e+02 7.270509597732199847e-01 2.293181586606589106e-01
2.300000000000000000e+02 7.278570295128741208e-01 2.294165393922890095e-01
2.310000000000000000e+02 7.286445030712611626e-01 2.295156148083529468e-01
2.320000000000000000e+02 7.294438060471475360e-01 2.296137759245422405e-01
2.330000000000000000e+02 7.302458439694091696e-01 2.297157771354337019e-01
2.340000000000000000e+02 7.310058532784049490e-01 2.298126364940419331e-01
2.350000000000000000e+02 7.317741009769117566e-01 2.299102004286848466e-01
2.360000000000000000e+02 7.325228390274717283e-01 2.300057464817116260e-01
2.370000000000000000e+02 7.332695086644079874e-01 2.300985239914667968e-01
2.380000000000000000e+02 7.340457399911245462e-01 2.301900895844071759e-01
2.390000000000000000e+02 7.348357245010518346e-01 2.302837023730160415e-01
2.400000000000000000e+02 7.355826191693374261e-01 2.303772836060688500e-01
2.410000000000000000e+02 7.362700833655227983e-01 2.304681308884446445e-01
2.420000000000000000e+02 7.370571468745279464e-01 2.305596709230445518e-01
2.430000000000000000e+02 7.378005665672376923e-01 2.306472503301894017e-01
2.440000000000000000e+02 7.385899825945471120e-01 2.307391510450285954e-01
2.450000000000000000e+02 7.393303200347145498e-01 2.308290827505940501e-01
2.460000000000000000e+02 7.400928587001136538e-01 2.309185441226537239e-01
2.470000000000000000e+02 7.408397357698862651e-01 2.310071466047801669e-01
2.480000000000000000e+02 7.415455486847161160e-01 2.310908122073884186e-01
2.490000000000000000e+02 7.422570203468199512e-01 2.311754942442671712e-01


==> data/ComRec_ML1m_K100_lam_20l1.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 2.113241671961207935e-02 2.113378530923529924e-02
2.000000000000000000e+00 3.945578717668281332e-02 3.415121720922854182e-02
3.000000000000000000e+00 5.601297643862671038e-02 4.399680519858639033e-02
4.000000000000000000e+00 7.101157485112810641e-02 5.202430073543106576e-02
5.000000000000000000e+00 8.532042739722853208e-02 5.893088055907401424e-02
6.000000000000000000e+00 9.862060042705800278e-02 6.496940490694069759e-02
7.000000000000000000e+00 1.109739317717671203e-01 7.029954032409949094e-02
8.000000000000000000e+00 1.226760874421996828e-01 7.509744003793070166e-02
9.000000000000000000e+00 1.337298130986507572e-01 7.945293864543929996e-02
1.000000000000000000e+01 1.443097902248934306e-01 8.348432944154005053e-02
1.100000000000000000e+01 1.544362625249007526e-01 8.716826730152975322e-02
1.200000000000000000e+01 1.640750201031047073e-01 9.059262247435910520e-02
1.300000000000000000e+01 1.732305741499576557e-01 9.375382883254385069e-02
1.400000000000000000e+01 1.821468127030869966e-01 9.676648255354158845e-02
1.500000000000000000e+01 1.907620339706795343e-01 9.959446106160696477e-02
1.600000000000000000e+01 1.989451207843473124e-01 1.022287760826361552e-01
1.700000000000000000e+01 2.070523433790440737e-01 1.047687461186078972e-01
1.800000000000000000e+01 2.148908872048832797e-01 1.071586208621359004e-01
1.900000000000000000e+01 2.225466306500760161e-01 1.094660109488393845e-01
2.000000000000000000e+01 2.299632070864062738e-01 1.116709205005407685e-01
2.100000000000000000e+01 2.371632788264366187e-01 1.137557944252454017e-01
2.200000000000000000e+01 2.440807374025880105e-01 1.157484472401618808e-01
2.300000000000000000e+01 2.508316290391498504e-01 1.176572510411563743e-01
2.400000000000000000e+01 2.574016433080616451e-01 1.194860086224081991e-01
2.500000000000000000e+01 2.640160687745651269e-01 1.212906802115480132e-01
2.600000000000000000e+01 2.704158181368428449e-01 1.230375455347107322e-01
2.700000000000000000e+01 2.766387667866876399e-01 1.246990327968368062e-01
2.800000000000000000e+01 2.828084541838568611e-01 1.262975081647868814e-01
2.900000000000000000e+01 2.887381498508700406e-01 1.278364257598773868e-01
3.000000000000000000e+01 2.944947566137272599e-01 1.293107020005171415e-01
3.100000000000000000e+01 3.000987915627245095e-01 1.307316554375432816e-01
3.200000000000000000e+01 3.056637310447438138e-01 1.321362599752646250e-01
3.300000000000000000e+01 3.109427535724922920e-01 1.334665880441322228e-01
3.400000000000000000e+01 3.162485671413069466e-01 1.347766400582016133e-01
3.500000000000000000e+01 3.213547450214911949e-01 1.360313775712063411e-01
3.600000000000000000e+01 3.265066254566783566e-01 1.372753041718753064e-01
3.700000000000000000e+01 3.314769969116990178e-01 1.384676003019117418e-01
3.800000000000000000e+01 3.364259380112365472e-01 1.396401405380654770e-01
3.900000000000000000e+01 3.414084627223276658e-01 1.407788058187333657e-01
4.000000000000000000e+01 3.461272229078977691e-01 1.418753974973592236e-01
4.100000000000000000e+01 3.508024737277787297e-01 1.429525970543651936e-01
4.200000000000000000e+01 3.554064278520516762e-01 1.440089860166660352e-01
4.300000000000000000e+01 3.599839178938950557e-01 1.450340455058911626e-01
4.400000000000000000e+01 3.643710841030896597e-01 1.460201669428906057e-01
4.500000000000000000e+01 3.687997119110860145e-01 1.469898520260844721e-01
4.600000000000000000e+01 3.730261065533219123e-01 1.479314050084526710e-01
4.700000000000000000e+01 3.773229485143376749e-01 1.488633850911657563e-01
4.800000000000000000e+01 3.816544270166346009e-01 1.497848667528021427e-01
4.900000000000000000e+01 3.857305522053274816e-01 1.506660804525423725e-01
5.000000000000000000e+01 3.897235923050586526e-01 1.515221749299568987e-01
5.100000000000000000e+01 3.936932181938262998e-01 1.523696972425436502e-01
5.200000000000000000e+01 3.975742548300053580e-01 1.531987884401931066e-01
5.300000000000000000e+01 4.012897340587709971e-01 1.539944924047091102e-01
5.400000000000000000e+01 4.050023134848972362e-01 1.547836146819563663e-01
5.500000000000000000e+01 4.087692135373299229e-01 1.555648255010645964e-01
5.600000000000000000e+01 4.124143918529945552e-01 1.563261027863343255e-01
5.700000000000000000e+01 4.160239855754686022e-01 1.570697183343607584e-01
5.800000000000000000e+01 4.196589515840093432e-01 1.578106492927988103e-01
5.900000000000000000e+01 4.231420981542985960e-01 1.585174955127858776e-01
6.000000000000000000e+01 4.266259005604384202e-01 1.592141533428170219e-01
6.100000000000000000e+01 4.300667460783914597e-01 1.599040820137513641e-01
6.200000000000000000e+01 4.335049740383549177e-01 1.605803689133380174e-01
6.300000000000000000e+01 4.367329302306799388e-01 1.612266904495457120e-01
6.400000000000000000e+01 4.400620975118789135e-01 1.618746595543449907e-01
6.500000000000000000e+01 4.433203580469390337e-01 1.625062337145371516e-01
6.600000000000000000e+01 4.465593236352332074e-01 1.631353390716852036e-01
6.700000000000000000e+01 4.497214409634335830e-01 1.637424092303390033e-01
6.800000000000000000e+01 4.528919999028540033e-01 1.643519848983435727e-01
6.900000000000000000e+01 4.560822098281637205e-01 1.649566969549058626e-01
7.000000000000000000e+01 4.590955150820215103e-01 1.655235894681384712e-01
7.100000000000000000e+01 4.619941952348934344e-01 1.660903996088112511e-01
7.200000000000000000e+01 4.650073126492064168e-01 1.666586677370508474e-01
7.300000000000000000e+01 4.678700196738299066e-01 1.672038463497603211e-01
7.400000000000000000e+01 4.707526254024918533e-01 1.677436126422426899e-01
7.500000000000000000e+01 4.735958115055414752e-01 1.682780137142210475e-01
7.600000000000000000e+01 4.764546059085287277e-01 1.687964986130571221e-01
7.700000000000000000e+01 4.791344345275930228e-01 1.693054069968660813e-01
7.800000000000000000e+01 4.819167836928643367e-01 1.698060028080833617e-01
7.900000000000000000e+01 4.845729470691337304e-01 1.703000877003222890e-01
8.000000000000000000e+01 4.872889260459697391e-01 1.707909334495857911e-01
8.100000000000000000e+01 4.899939933560636951e-01 1.712772947095422271e-01
8.200000000000000000e+01 4.925585266007925234e-01 1.717444707223897971e-01
8.300000000000000000e+01 4.951760148247316140e-01 1.722049529636276721e-01
8.400000000000000000e+01 4.977678761759037895e-01 1.726675430864442473e-01
8.500000000000000000e+01 5.003798289986985948e-01 1.731247798563614326e-01
8.600000000000000000e+01 5.030374762740559280e-01 1.735830632648169281e-01
8.700000000000000000e+01 5.054749683413574113e-01 1.740134847423912001e-01
8.800000000000000000e+01 5.079568717706545167e-01 1.744506283014492232e-01
8.900000000000000000e+01 5.104301759151722573e-01 1.748819256589898286e-01
9.000000000000000000e+01 5.128741781538725952e-01 1.753047332552266080e-01
9.100000000000000000e+01 5.151835201113809104e-01 1.757153334203298556e-01
9.200000000000000000e+01 5.175324667182944482e-01 1.761207166411781211e-01
9.300000000000000000e+01 5.198749491478481533e-01 1.765189025997967176e-01
9.400000000000000000e+01 5.222329414599046205e-01 1.769232394739913006e-01
9.500000000000000000e+01 5.244830852441024760e-01 1.773068440840362414e-01
9.600000000000000000e+01 5.267849662375991837e-01 1.776875203206255138e-01
9.700000000000000000e+01 5.289739535467524734e-01 1.780560241173002878e-01
9.800000000000000000e+01 5.310735692613379744e-01 1.784184570883644849e-01
9.900000000000000000e+01 5.332033263214449592e-01 1.787859617962065106e-01
1.000000000000000000e+02 5.353954395616783435e-01 1.791543270930532339e-01
1.010000000000000000e+02 5.375616239015004183e-01 1.795146098835970483e-01
1.020000000000000000e+02 5.396848704485796011e-01 1.798638800245306313e-01
1.030000000000000000e+02 5.417974463379708894e-01 1.802153011958914919e-01
1.040000000000000000e+02 5.438832995825040317e-01 1.805621411778284557e-01
1.050000000000000000e+02 5.460077967685408318e-01 1.809070401172092335e-01
1.060000000000000000e+02 5.481736741202701824e-01 1.812547160329998075e-01
1.070000000000000000e+02 5.501266597201515118e-01 1.815764369614636387e-01
1.080000000000000000e+02 5.521383929348566699e-01 1.819007895785282880e-01
1.090000000000000000e+02 5.541574501269764808e-01 1.822178751210993541e-01
1.100000000000000000e+02 5.562339035621208794e-01 1.825439118661047189e-01
1.110000000000000000e+02 5.581852238104660913e-01 1.828585674529473182e-01
1.120000000000000000e+02 5.600961935163583094e-01 1.831642567925105825e-01
1.130000000000000000e+02 5.620388300114780300e-01 1.834723842118931025e-01
1.140000000000000000e+02 5.640196386609319656e-01 1.837816480724422386e-01
1.150000000000000000e+02 5.659149153401857868e-01 1.840813204667975933e-01
1.160000000000000000e+02 5.678019670804902441e-01 1.843746275636047316e-01
1.170000000000000000e+02 5.696685743111065126e-01 1.846605826337502920e-01
1.180000000000000000e+02 5.715467573253578681e-01 1.849470976594198568e-01
1.190000000000000000e+02 5.734197098319312458e-01 1.852348593791482978e-01
1.200000000000000000e+02 5.752492068738624953e-01 1.855197682484436006e-01
1.210000000000000000e+02 5.770393513012834763e-01 1.857942197416974361e-01
1.220000000000000000e+02 5.788532995752743160e-01 1.860723170366256618e-01
1.230000000000000000e+02 5.806224327875970648e-01 1.863437569595903787e-01
1.240000000000000000e+02 5.823754720969847032e-01 1.866143952919477877e-01
1.250000000000000000e+02 5.841227694824039363e-01 1.868862895908423027e-01
1.260000000000000000e+02 5.859119601241256081e-01 1.871529569492007827e-01
1.270000000000000000e+02 5.875238825035058454e-01 1.874042629410923588e-01
1.280000000000000000e+02 5.891731539217530678e-01 1.876588481591495439e-01
1.290000000000000000e+02 5.908175809055959959e-01 1.879091320237529783e-01
1.300000000000000000e+02 5.924847978611719190e-01 1.881544917864756694e-01
1.310000000000000000e+02 5.941694615266751578e-01 1.884085040854911741e-01
1.320000000000000000e+02 5.958876703997775248e-01 1.886576316682057608e-01
1.330000000000000000e+02 5.974785412491159242e-01 1.889001515091664474e-01
1.340000000000000000e+02 5.990511299885841190e-01 1.891388112610500050e-01
1.350000000000000000e+02 6.007431742316126089e-01 1.893789404534466647e-01
1.360000000000000000e+02 6.024278366213868807e-01 1.896124739923434610e-01
1.370000000000000000e+02 6.040016187037180462e-01 1.898443312386093040e-01
1.380000000000000000e+02 6.055455154200670709e-01 1.900733340335824251e-01
1.390000000000000000e+02 6.070458806601323198e-01 1.902951170956732052e-01
1.400000000000000000e+02 6.085870624089090297e-01 1.905190153211868131e-01
1.410000000000000000e+02 6.101022767057336926e-01 1.907396648964206631e-01
1.420000000000000000e+02 6.116200365208538381e-01 1.909552926111962035e-01
1.430000000000000000e+02 6.131608225168413417e-01 1.911713605451810793e-01
1.440000000000000000e+02 6.145650483676271536e-01 1.913782858292634725e-01
1.450000000000000000e+02 6.161034947795142047e-01 1.915926733972301843e-01
1.460000000000000000e+02 6.176012281499185796e-01 1.918032056138504471e-01
1.470000000000000000e+02 6.190873372746491521e-01 1.920138054569003605e-01
1.480000000000000000e+02 6.206012987283889837e-01 1.922201291522296629e-01
1.490000000000000000e+02 6.220591092970039204e-01 1.924275275740301439e-01
1.500000000000000000e+02 6.234893984560250235e-01 1.926340515158985189e-01
1.510000000000000000e+02 6.248706084932827975e-01 1.928349096201296409e-01
1.520000000000000000e+02 6.262277653013627043e-01 1.930268819482515441e-01
1.530000000000000000e+02 6.276246288682528762e-01 1.932217744635680856e-01
1.540000000000000000e+02 6.290490436009672504e-01 1.934176295390106493e-01
1.550000000000000000e+02 6.304251809472113388e-01 1.936090366690562947e-01
1.560000000000000000e+02 6.317950041514361903e-01 1.938023747669831154e-01
1.570000000000000000e+02 6.331781197730222965e-01 1.939923767782530950e-01
1.580000000000000000e+02 6.345348972535629350e-01 1.941803503663744601e-01
1.590000000000000000e+02 6.359083618503967861e-01 1.943687036780504251e-01
1.600000000000000000e+02 6.372715830882186294e-01 1.945555862314438667e-01
1.610000000000000000e+02 6.385571471105843111e-01 1.947316236223515795e-01
1.620000000000000000e+02 6.398438717564353118e-01 1.949096840150998933e-01
1.630000000000000000e+02 6.410862771575625008e-01 1.950856792690337516e-01
1.640000000000000000e+02 6.424374808202055753e-01 1.952629922850587785e-01
1.650000000000000000e+02 6.437586536066601806e-01 1.954384897166858703e-01
1.660000000000000000e+02 6.450778220877084745e-01 1.956133997162098626e-01
1.670000000000000000e+02 6.463631894894251717e-01 1.957858300458026335e-01
1.680000000000000000e+02 6.476187264859064596e-01 1.959606467616132885e-01
1.690000000000000000e+02 6.488996955899246633e-01 1.961321708279970821e-01
1.700000000000000000e+02 6.501313211839993000e-01 1.962983884610345342e-01
1.710000000000000000e+02 6.513303382014219434e-01 1.964637462256305089e-01
1.720000000000000000e+02 6.525161635931566728e-01 1.966229249212248786e-01
1.730000000000000000e+02 6.537292191452298562e-01 1.967832870731124340e-01
1.740000000000000000e+02 6.549444190462153648e-01 1.969415154767249487e-01
1.750000000000000000e+02 6.561892594653987443e-01 1.971022498640641052e-01
1.760000000000000000e+02 6.573862645476341582e-01 1.972575310160509243e-01
1.770000000000000000e+02 6.585616912365993558e-01 1.974179788369659072e-01
1.780000000000000000e+02 6.596319459473495295e-01 1.975661697448380105e-01
1.790000000000000000e+02 6.608441986258518641e-01 1.977216789756421067e-01
1.800000000000000000e+02 6.619604039559101594e-01 1.978725008711886557e-01
1.810000000000000000e+02 6.631417204296953249e-01 1.980256526503071379e-01
1.820000000000000000e+02 6.642789850979546884e-01 1.981730963886790542e-01
1.830000000000000000e+02 6.654482691416612195e-01 1.983206376110220881e-01
1.840000000000000000e+02 6.665859971171697040e-01 1.984697548407136081e-01
1.850000000000000000e+02 6.676544832526168927e-01 1.986111770872951987e-01
1.860000000000000000e+02 6.687399297137645027e-01 1.987561697830813323e-01
1.870000000000000000e+02 6.698424984119673020e-01 1.988994308991710869e-01
1.880000000000000000e+02 6.709136382715606972e-01 1.990394672702568979e-01
1.890000000000000000e+02 6.720146052898018363e-01 1.991831653247657652e-01
1.900000000000000000e+02 6.730659462820137717e-01 1.993213216025702117e-01
1.910000000000000000e+02 6.741784990590025117e-01 1.994588235720826663e-01
1.920000000000000000e+02 6.751720875079051387e-01 1.995864533627756676e-01
1.930000000000000000e+02 6.762775839995113225e-01 1.997228284123580000e-01
1.940000000000000000e+02 6.773539987592740452e-01 1.998575649137905863e-01
1.950000000000000000e+02 6.784064356280130603e-01 1.999878882079418052e-01
1.960000000000000000e+02 6.794715742305480477e-01 2.001180709720856155e-01
1.970000000000000000e+02 6.805370804781026850e-01 2.002486037317520173e-01
1.980000000000000000e+02 6.815087328413365064e-01 2.003756717553764333e-01
1.990000000000000000e+02 6.824922756512475930e-01 2.005044311417444880e-01
2.000000000000000000e+02 6.834880599020131120e-01 2.006302391465263346e-01
2.010000000000000000e+02 6.844991922963747921e-01 2.007587412583964337e-01
2.020000000000000000e+02 6.854481366364979511e-01 2.008836477226098871e-01
2.030000000000000000e+02 6.864759908900024410e-01 2.010065907865435098e-01
2.040000000000000000e+02 6.874571460619214314e-01 2.011317367818652446e-01
2.050000000000000000e+02 6.884318937140773143e-01 2.012522586274553549e-01
2.060000000000000000e+02 6.894920017893707564e-01 2.013788496084504276e-01
2.070000000000000000e+02 6.904258753962175810e-01 2.014958006779533350e-01
2.080000000000000000e+02 6.914408173411961123e-01 2.016203149078034107e-01
2.090000000000000000e+02 6.923376303880993676e-01 2.017359949997740431e-01
2.100000000000000000e+02 6.933068335615882871e-01 2.018516655770657420e-01
2.110000000000000000e+02 6.943202934478689414e-01 2.019691163211289053e-01
2.120000000000000000e+02 6.953176891311685370e-01 2.020847142630362026e-01
2.130000000000000000e+02 6.962467210328647793e-01 2.021961655788814538e-01
2.140000000000000000e+02 6.971324006575321253e-01 2.023047896945011082e-01
2.150000000000000000e+02 6.980756411986825949e-01 2.024182390305823143e-01
2.160000000000000000e+02 6.989822332421360418e-01 2.025302621162844430e-01
2.170000000000000000e+02 6.999053754112125603e-01 2.026439286238808368e-01
2.180000000000000000e+02 7.008317837873325740e-01 2.027553892319929052e-01
2.190000000000000000e+02 7.017693486376394008e-01 2.028642143910925899e-01
2.200000000000000000e+02 7.026750848740350719e-01 2.029739201866527232e-01
2.210000000000000000e+02 7.035739765579971383e-01 2.030834474262724898e-01
2.220000000000000000e+02 7.045140601635622168e-01 2.031924041920149526e-01
2.230000000000000000e+02 7.054550501565287624e-01 2.033018363213627278e-01
2.240000000000000000e+02 7.063185907304679878e-01 2.034070828684357846e-01
2.250000000000000000e+02 7.071914938495765801e-01 2.035096635673450394e-01
2.260000000000000000e+02 7.080890281070418846e-01 2.036142662147764626e-01
2.270000000000000000e+02 7.090015925413669651e-01 2.037193998441129972e-01
2.280000000000000000e+02 7.098686032430896464e-01 2.038222274087506669e-01
2.290000000000000000e+02 7.107374911128647721e-01 2.039230459723140043e-01
2.300000000000000000e+02 7.116016101230306923e-01 2.040225015490085836e-01
2.310000000000000000e+02 7.124569475048911915e-01 2.041203151285364004e-01
2.320000000000000000e+02 7.133612692608392036e-01 2.042197364841150109e-01
2.330000000000000000e+02 7.141567682054069666e-01 2.043158010723496731e-01
2.340000000000000000e+02 7.150076099104446525e-01 2.044147943015780233e-01
2.350000000000000000e+02 7.158228988276191807e-01 2.045098412698102275e-01
2.360000000000000000e+02 7.166444228111571446e-01 2.046053339069100474e-01
2.370000000000000000e+02 7.175364159396137032e-01 2.047052731659350089e-01
2.380000000000000000e+02 7.183786284783341136e-01 2.048018419330590867e-01
2.390000000000000000e+02 7.191443497885473546e-01 2.048926110884523588e-01
2.400000000000000000e+02 7.198999810258499554e-01 2.049821352772463745e-01
2.410000000000000000e+02 7.206865159589128655e-01 2.050714988996595878e-01
2.420000000000000000e+02 7.215160056793523680e-01 2.051665186504680605e-01
2.430000000000000000e+02 7.223044608496778096e-01 2.052572278984467757e-01
2.440000000000000000e+02 7.231449564679245379e-01 2.053480923274116909e-01
2.450000000000000000e+02 7.239271888492857521e-01 2.054363839451996965e-01
2.460000000000000000e+02 7.246818697471161252e-01 2.055236093935039754e-01
2.470000000000000000e+02 7.255153611595857033e-01 2.056155831926539668e-01
2.480000000000000000e+02 7.262314157339948562e-01 2.057004655337721366e-01
2.490000000000000000e+02 7.270346613086160481e-01 2.057900558806594615e-01


==> data/ComRec_ML1m_K150_lam_20.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
2.442454703563630078e-02 2.442601181933380314e-02
4.561281128381242805e-02 3.989313732220919895e-02
6.425171477160462885e-02 5.152188832363019388e-02
8.120896351608129782e-02 6.102973830110516862e-02
9.669946221865170777e-02 6.900107205515887410e-02
1.111197748239759892e-01 7.596238637740340693e-02
1.248108850738545855e-01 8.220160679068745646e-02
1.375282609392508015e-01 8.779924250166731836e-02
1.494303605958335057e-01 9.286096136812620194e-02
1.609874016043011391e-01 9.752927901614050210e-02
1.720616239082221055e-01 1.018635791673192376e-01
1.825412820965838234e-01 1.058991989786658844e-01
1.925582169246652653e-01 1.096425699778003637e-01
2.021180924311480887e-01 1.131457670811795158e-01
2.114140656556166564e-01 1.164375738184792453e-01
2.202059026803977471e-01 1.195027457020906014e-01
2.289982060190823843e-01 1.224792314608329769e-01
2.374199966295296726e-01 1.252691622932453896e-01
2.455306280331814861e-01 1.279289272426364643e-01
2.532956374993505788e-01 1.304401420296838199e-01
2.608234608143618072e-01 1.328219125363405140e-01
2.680535988108856404e-01 1.350988573218563360e-01
2.753627049514005831e-01 1.373291748310982718e-01
2.824440325589875345e-01 1.394523707362322895e-01
2.892983110497264199e-01 1.414997253125683807e-01
2.959662554761796627e-01 1.434675997612170351e-01
3.023107268117347646e-01 1.453361645891422249e-01
3.086292658500524588e-01 1.471481978604572693e-01
3.146027895363395221e-01 1.488709595302519229e-01
3.206636564857064942e-01 1.505610469244788030e-01
3.266415008866921932e-01 1.522002491616619713e-01
3.322391086599267296e-01 1.537528845427346691e-01
3.378206904202256666e-01 1.552846510769616828e-01
3.433155116093284387e-01 1.567656343882564141e-01
3.486499992303951911e-01 1.581966498198301985e-01
3.540616316345360781e-01 1.596157124411121120e-01
3.590886936115316175e-01 1.609359426730627429e-01
3.639890488318795470e-01 1.622280624063334176e-01
3.690699203472956325e-01 1.635064862127527663e-01
3.739376026321107327e-01 1.647412546200528738e-01
3.785510076927969814e-01 1.659229068522255490e-01
3.832412004060408717e-01 1.670899834526274608e-01
3.877366563881740058e-01 1.682103027372663373e-01
3.921422933403152511e-01 1.693146802502759063e-01
3.966249638881978457e-01 1.704159727608718922e-01
4.009987933147926564e-01 1.714550285267368024e-01
4.053289075565582045e-01 1.724825405706854609e-01
4.094569082994275466e-01 1.734754828251066083e-01
4.136035913773400408e-01 1.744575882658766786e-01
4.176983418004625581e-01 1.754110030343428439e-01
4.216103387013285797e-01 1.763304469669225716e-01
4.255129713167962180e-01 1.772358989251071326e-01
4.293598966031463848e-01 1.781208445724321299e-01
4.331380576948197780e-01 1.789871904572189198e-01
4.368150709747833371e-01 1.798224547327504363e-01
4.405171837740264884e-01 1.806575577410036715e-01
4.441030703850408212e-01 1.814645021043491124e-01
4.476567337747564546e-01 1.822581402158862107e-01
4.511084978724004824e-01 1.830284141840505252e-01
4.545746440257818488e-01 1.837965326782004805e-01
4.579856445622555450e-01 1.845433631813790665e-01
4.612815393119223395e-01 1.852646165637286679e-01
4.645088855293120211e-01 1.859688086595812084e-01
4.677613640450354326e-01 1.866701201909528873e-01
4.710147849851057944e-01 1.873695902845739225e-01
4.740895646914164985e-01 1.880338263880577399e-01
4.771833183288700653e-01 1.886870321213213741e-01
4.803011538003376657e-01 1.893458832857577157e-01
4.833659031282338536e-01 1.899863175953850347e-01
4.863369105330583309e-01 1.906149891969828869e-01
4.892411378116645060e-01 1.912258783671698104e-01
4.920183106319417909e-01 1.918273331421763983e-01
4.948148382602432505e-01 1.924040804579927877e-01
4.976880279231773452e-01 1.929841340717226295e-01
5.004242918992942712e-01 1.935488515075511340e-01
5.031174731349115081e-01 1.940901678230897431e-01
5.057927165415726511e-01 1.946364725670836904e-01
5.084826861450915114e-01 1.951815860015397308e-01
5.110624842379015709e-01 1.956990073561151178e-01
5.136623740676824479e-01 1.962248874161825196e-01
5.162241385776010771e-01 1.967291126760101205e-01
5.187860218898170395e-01 1.972277720244950128e-01
5.212717057223252848e-01 1.977264510971876998e-01
5.238292559222480493e-01 1.982172138820621488e-01
5.263334633592702261e-01 1.987007535962693194e-01
5.287046678498528163e-01 1.991688825204107061e-01
5.310980188762918219e-01 1.996377965574379076e-01
5.335047223145932271e-01 2.000975913888450031e-01
5.357826336910341825e-01 2.005359015707215697e-01
5.381069034184843280e-01 2.009818139568216866e-01
5.404624347483361069e-01 2.014226831697314701e-01
5.426526694642557214e-01 2.018487372800422119e-01
5.448971858510655020e-01 2.022665699723869837e-01
5.471078758697949240e-01 2.026826705525539285e-01
5.493498754500428793e-01 2.030937697285715993e-01
5.514781049233148380e-01 2.035005181053067547e-01
5.536738410198824845e-01 2.038996761608979913e-01
5.558216470689261168e-01 2.042861912716730788e-01
5.578649881944222066e-01 2.046626642502099858e-01
5.598849947966336726e-01 2.050386776605786221e-01
5.619401462085178434e-01 2.054169701392238034e-01
5.638837990364320429e-01 2.057801985173915160e-01
5.658305799710730000e-01 2.061369114648907985e-01
5.678380471997427348e-01 2.064953308828252621e-01
5.698043278352498131e-01 2.068452082463179131e-01
5.717175683481452442e-01 2.071875406126046093e-01
5.737499107597232584e-01 2.075401226440348190e-01
5.756611306264666217e-01 2.078807712362325533e-01
5.776080029900826363e-01 2.082185935781668551e-01
5.795142911684005860e-01 2.085547147148839320e-01
5.813783089257842374e-01 2.088804940203932703e-01
5.831517057365851464e-01 2.091934344451039096e-01
5.848783634729958214e-01 2.095067598257990826e-01
5.866630239328476382e-01 2.098171325636645490e-01
5.884580398925512990e-01 2.101252989866407850e-01
5.902426272928243955e-01 2.104303253519783090e-01
5.919942279265556495e-01 2.107313164818954143e-01
5.936684008892162412e-01 2.110210812010470949e-01
5.953074427920604927e-01 2.113077765439419220e-01
5.970244133936932762e-01 2.115993267172332493e-01
5.986549303289414592e-01 2.118846355504850898e-01
6.003384260310042908e-01 2.121680558790017546e-01
6.019345420644068856e-01 2.124404984225362336e-01
6.035539085123201586e-01 2.127170848383752866e-01
6.052736020646244386e-01 2.129922715439083736e-01
6.068715398058237565e-01 2.132577855968741110e-01
6.084359851999124880e-01 2.135179033986778774e-01
6.099765560478892512e-01 2.137822635639831659e-01
6.115654922106420477e-01 2.140452387566062209e-01
6.131346242228286059e-01 2.143057400476135743e-01
6.146734813477358061e-01 2.145597676477032090e-01
6.161998323531319155e-01 2.148137348094013022e-01
6.177245906704856848e-01 2.150636121947942236e-01
6.192122915890925228e-01 2.153069916232824565e-01
6.206315158748157979e-01 2.155408676273178059e-01
6.220973665220564941e-01 2.157811287859450755e-01
6.235169152212597377e-01 2.160154065971467419e-01
6.249454916019048234e-01 2.162461760259586918e-01
6.264013881501597769e-01 2.164782478651527953e-01
6.278073487283186704e-01 2.167055478399440571e-01
6.292665260013602380e-01 2.169352215096798653e-01
6.306742832164319301e-01 2.171557743882235880e-01
6.320262697760005155e-01 2.173725770107933497e-01
6.333895142300041137e-01 2.175920502913525623e-01
6.347011753052816951e-01 2.178012812316598434e-01
6.359889441780616215e-01 2.180088874872408156e-01
6.373043899491344089e-01 2.182155981488603236e-01
6.386860813315182739e-01 2.184287743104265378e-01
6.399361497493594175e-01 2.186305830062833522e-01
6.412054988441172609e-01 2.188321753491902499e-01
6.425009530726623064e-01 2.190351121543830382e-01
6.437915981805116816e-01 2.192376027192654009e-01
6.450604364638700128e-01 2.194355455295492197e-01
6.462858623095074639e-01 2.196282190834623893e-01
6.475343386741094776e-01 2.198174247539650683e-01
6.488172067837993939e-01 2.200127749054138493e-01
6.500651815343827522e-01 2.202012776684943163e-01
6.512990777237406270e-01 2.203900567737816507e-01
6.525335468112546389e-01 2.205772672927041322e-01
6.537373408920037487e-01 2.207607663947872834e-01
6.549276385430399250e-01 2.209404181719460403e-01
6.561381661638430174e-01 2.211232651099234170e-01
6.573036027177298068e-01 2.212993858188209706e-01
6.584559459225248768e-01 2.214742751195238057e-01
6.596237976817888038e-01 2.216478108677994718e-01
6.607584255947630547e-01 2.218202447690852397e-01
6.619131092138995642e-01 2.219890574846591080e-01
6.630990593320038595e-01 2.221599559563692816e-01
6.642274985607908855e-01 2.223281969736760899e-01
6.653688543315997572e-01 2.224973648204170429e-01
6.664892167170245463e-01 2.226620633625677470e-01
6.675654182077934706e-01 2.228243253787633993e-01
6.686529315232562221e-01 2.229867073072250849e-01
6.697591113337828528e-01 2.231418158425101383e-01
6.708210515129980900e-01 2.232965001756266887e-01
6.719105045688981148e-01 2.234520670318974334e-01
6.729085919129556004e-01 2.236009088599168748e-01
6.739490589043598545e-01 2.237546149231677273e-01
6.750116250006314988e-01 2.239075586525442474e-01
6.760174300921403256e-01 2.240570869243000141e-01
6.771068497497001459e-01 2.242083161201441077e-01
6.780831824201819513e-01 2.243563812640142485e-01
6.791128984501367816e-01 2.245057707096306532e-01
6.801510516773344728e-01 2.246528408819105371e-01
6.811929748113966232e-01 2.248000732708002603e-01
6.821683511848654069e-01 2.249412613895957203e-01
6.831712048937159665e-01 2.250814229114703191e-01
6.841807194477732557e-01 2.252193701094814537e-01
6.851560823586907434e-01 2.253617175898246783e-01
6.861296804645312664e-01 2.254968427194495861e-01
6.871532225680720973e-01 2.256391486250502731e-01
6.880438819708168952e-01 2.257697883416384665e-01
6.889564516444601772e-01 2.258983176015620375e-01
6.899043239814152129e-01 2.260305702394714567e-01
6.908759046891690403e-01 2.261646780076935759e-01
6.917944828771765975e-01 2.262920775932546480e-01
6.927983601082077225e-01 2.264247559851318148e-01
6.936799558822428491e-01 2.265491797177130451e-01
6.946121968014364878e-01 2.266756218553292179e-01
6.955050132708221478e-01 2.267972744179468092e-01
6.963972057366523138e-01 2.269196156108702345e-01
6.972593026564357643e-01 2.270412562927568989e-01
6.981628861856959967e-01 2.271645307963957305e-01
6.990742794797663029e-01 2.272830505495832543e-01
6.999576084727574532e-01 2.274023534547191805e-01
7.008272979658960455e-01 2.275156056905097424e-01
7.017113495115083754e-01 2.276333751591214094e-01
7.026085407202897759e-01 2.277526392160888202e-01
7.034977652562128814e-01 2.278705261866994791e-01
7.043677694778847087e-01 2.279863018263982855e-01
7.052597213394379283e-01 2.281030313930709208e-01
7.061622020556072021e-01 2.282169851461783860e-01
7.070243452528039985e-01 2.283325626131103292e-01
7.078949300280301671e-01 2.284459919289899277e-01
7.087406278128931536e-01 2.285556934225211612e-01
7.095474545445541459e-01 2.286623656931387194e-01
7.103283535462275866e-01 2.287689983956944506e-01
7.111189922898705218e-01 2.288751728712469513e-01
7.119626706537673932e-01 2.289834837826570380e-01
7.127694661103984863e-01 2.290888270614973021e-01
7.135767754518280714e-01 2.291939701211284375e-01
7.144015019390256294e-01 2.292991870783190334e-01
7.151532683367712862e-01 2.293986329458736206e-01
7.159239180746311826e-01 2.294991393149106162e-01
7.166986490032762891e-01 2.295993337398430367e-01
7.174916614462426567e-01 2.297012631230769264e-01
7.182087876003612203e-01 2.297951181542979837e-01
7.190248432158637959e-01 2.298944017721682997e-01
7.197407579931318633e-01 2.299907930682539847e-01
7.205275092289309402e-01 2.300878480583510299e-01
7.212320943242560567e-01 2.301832918840243936e-01
7.220094640684121545e-01 2.302793309979034864e-01
7.227375331270529113e-01 2.303715555324421238e-01
7.234751886668683296e-01 2.304640740892098805e-01
7.241786614987777426e-01 2.305527166294262797e-01
7.249422603744049010e-01 2.306483400512400195e-01
7.256579846549253698e-01 2.307406452894692206e-01
7.263793673581735444e-01 2.308330006563828751e-01
7.270761442538853370e-01 2.309224384972283772e-01
7.277637973165731466e-01 2.310108479077758181e-01
7.284524499521898289e-01 2.311002302079913917e-01
7.291679181024310896e-01 2.311902395401127797e-01
7.298772635517282170e-01 2.312799941063879428e-01
7.305272839054143263e-01 2.313618166877619564e-01
7.312432466346880933e-01 2.314490151173936583e-01
7.319752716949530225e-01 2.315350159897084648e-01
7.326414004052941298e-01 2.316192574793130843e-01
7.333241268731304219e-01 2.317041285144104679e-01
7.340269026267624008e-01 2.317914895876034831e-01


==> data/ML1m_gridsearch_MAP.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 1.932700183848544417e-02 2.323926794617727637e-02 2.296848833742902787e-02 2.337726939667576775e-02 1.828406752452404332e-02 1.876600369860476070e-02
2.000000000000000000e+00 3.099892123231459337e-02 3.774290480760315175e-02 3.751256847338829692e-02 3.825322741941389326e-02 2.971279204961672221e-02 3.002805882239192869e-02
3.000000000000000000e+00 3.965480635906525747e-02 4.859229262221873707e-02 4.880070055805568741e-02 4.964090668805447304e-02 3.856773975815752653e-02 3.860975035009146794e-02
4.000000000000000000e+00 4.644398001915636676e-02 5.751497305170984176e-02 5.826883294342759256e-02 5.924898647115024036e-02 4.577108457778338024e-02 4.569684268991106718e-02
5.000000000000000000e+00 5.238515030111003806e-02 6.503455803692324844e-02 6.644835062432194461e-02 6.732306732503731683e-02 5.205286741319987975e-02 5.181334929778277920e-02
6.000000000000000000e+00 5.760190172129846936e-02 7.156412044033530484e-02 7.365613631642800585e-02 7.436517197997957740e-02 5.770871756029135463e-02 5.717878873504582404e-02
7.000000000000000000e+00 6.206736583473645985e-02 7.737018425234494512e-02 7.994317942589504455e-02 8.061423556604505047e-02 6.272280692186520124e-02 6.196318536054865045e-02
8.000000000000000000e+00 6.610182786238145980e-02 8.265704978679316861e-02 8.570670915604496065e-02 8.640433223445750932e-02 6.726713048879463808e-02 6.635474412669391253e-02
9.000000000000000000e+00 6.978235865986157083e-02 8.744978935437150436e-02 9.100925567684509110e-02 9.167880998180844010e-02 7.147590364620659553e-02 7.036160618619993756e-02
1.000000000000000000e+01 7.312418499767366076e-02 9.177658975899904981e-02 9.577537515108926203e-02 9.652467154577332176e-02 7.542044585648186028e-02 7.411157572403058447e-02
1.100000000000000000e+01 7.624345001764804008e-02 9.574725138567313776e-02 1.002116490159481454e-01 1.008714718363326601e-01 7.914199541104094404e-02 7.755107486584449095e-02
1.200000000000000000e+01 7.913000271364570293e-02 9.939475992602417320e-02 1.043794354132206725e-01 1.050558073595504738e-01 8.262232988605441864e-02 8.082203772157046939e-02
1.300000000000000000e+01 8.177326512188358432e-02 1.028843866444046906e-01 1.083422339592629013e-01 1.089018212581118333e-01 8.588327512652181583e-02 8.395741702819432828e-02
1.400000000000000000e+01 8.433514255795385162e-02 1.060245359409290739e-01 1.119856554075641664e-01 1.124995342354720984e-01 8.907130280720475246e-02 8.685057327571707453e-02
1.500000000000000000e+01 8.666849912127692901e-02 1.091351407673959162e-01 1.154514994892413271e-01 1.158773498487782883e-01 9.205348359392148683e-02 8.966425300895435047e-02
1.600000000000000000e+01 8.892585491010879251e-02 1.119495212055155453e-01 1.187641830261686737e-01 1.190661548328666719e-01 9.491595681348963254e-02 9.230918404504805108e-02
1.700000000000000000e+01 9.110077142586063548e-02 1.146294124463452940e-01 1.218519240419574379e-01 1.221392147319742827e-01 9.763290856351908298e-02 9.479279042690776091e-02
1.800000000000000000e+01 9.312129410549735420e-02 1.171828418523446214e-01 1.248281320078047929e-01 1.250700769551995606e-01 1.002589652214098681e-01 9.723452674625465697e-02
1.900000000000000000e+01 9.508027586061101877e-02 1.196206252769778794e-01 1.276735883706217878e-01 1.278877171658437117e-01 1.027231875776056097e-01 9.948373761029652429e-02
2.000000000000000000e+01 9.694108829290773444e-02 1.219049791568909968e-01 1.303790536707729597e-01 1.305864720125660960e-01 1.050529721215734819e-01 1.016717670134783535e-01
2.100000000000000000e+01 9.871818596457360151e-02 1.240800727309497864e-01 1.329785023408029399e-01 1.331879489633005509e-01 1.073299822693307010e-01 1.037717998688141852e-01
2.200000000000000000e+01 1.004463226907415657e-01 1.261768557146165648e-01 1.354906738343056027e-01 1.356738711183941015e-01 1.095997409870811540e-01 1.057687824239975510e-01
2.300000000000000000e+01 1.021325019973901849e-01 1.282046296554623377e-01 1.379058830616309295e-01 1.380649007909351134e-01 1.117805944780298488e-01 1.077222717511962802e-01
2.400000000000000000e+01 1.037504314820138357e-01 1.301782583856761488e-01 1.402170301824703924e-01 1.403521340871690393e-01 1.138403586776560172e-01 1.096262873290235473e-01
2.500000000000000000e+01 1.053168940504287110e-01 1.320646194261653472e-01 1.424190690936132098e-01 1.425580523237200692e-01 1.159075880668772318e-01 1.114613123670431388e-01
2.600000000000000000e+01 1.068045136153062125e-01 1.338705208788673884e-01 1.445851618827554974e-01 1.446673258707535936e-01 1.178127319745875812e-01 1.132400265233656778e-01
2.700000000000000000e+01 1.082298729999944253e-01 1.356039796919143448e-01 1.466692376822055222e-01 1.467050055137966158e-01 1.197250085074950676e-01 1.149387441693418832e-01
2.800000000000000000e+01 1.096750165820548212e-01 1.372638142343694245e-01 1.486873428727601143e-01 1.486585558804317531e-01 1.215759208178449624e-01 1.166108201912151310e-01
2.900000000000000000e+01 1.110446763888290611e-01 1.389038542168736234e-01 1.506522895554887054e-01 1.505876958603662996e-01 1.233020463544874101e-01 1.182277119612918648e-01
3.000000000000000000e+01 1.123762362244513369e-01 1.404981651330705072e-01 1.525526126154843343e-01 1.524418326401275059e-01 1.250215611209958277e-01 1.198134916719752335e-01
3.100000000000000000e+01 1.136566760077853400e-01 1.419992128863882541e-01 1.543915575939239226e-01 1.542415098160097864e-01 1.266916787511165043e-01 1.213149911853550200e-01
3.200000000000000000e+01 1.149042210122620811e-01 1.434436669186563706e-01 1.561437715937833426e-01 1.559899691354255935e-01 1.283050526705220018e-01 1.227516820099272821e-01
3.300000000000000000e+01 1.161273149761325452e-01 1.448650181671144732e-01 1.578189589417502980e-01 1.576716732729678827e-01 1.298504190066231689e-01 1.241746533379869677e-01
3.400000000000000000e+01 1.173034315635304026e-01 1.462612938616494884e-01 1.594628204273126071e-01 1.592923283425971004e-01 1.313953821541295752e-01 1.255292257303108616e-01
3.500000000000000000e+01 1.184584033729248753e-01 1.476020050645082682e-01 1.610748494917871865e-01 1.608777776487949895e-01 1.328896827323843566e-01 1.268874021576651967e-01
3.600000000000000000e+01 1.195718259064247752e-01 1.488884888531951389e-01 1.626571806133333686e-01 1.624445361123195153e-01 1.343175673531803171e-01 1.281680656026033815e-01
3.700000000000000000e+01 1.206782647860117491e-01 1.501321736143733099e-01 1.641606150367526384e-01 1.639688880825594941e-01 1.357229516431382732e-01 1.294486964549465269e-01
3.800000000000000000e+01 1.217565589511361013e-01 1.513782344584582717e-01 1.656310120049815371e-01 1.654361878834735844e-01 1.371090064099255712e-01 1.306986485879459980e-01
3.900000000000000000e+01 1.228102806690342524e-01 1.525898759180613629e-01 1.670955810857219781e-01 1.668408953736274791e-01 1.384660474501792915e-01 1.319005172757261035e-01
4.000000000000000000e+01 1.238563384351784036e-01 1.537560135156168517e-01 1.684789591910267059e-01 1.682856932905134606e-01 1.397749260670664850e-01 1.330581154215177420e-01
4.100000000000000000e+01 1.248542571625787800e-01 1.549045505884072416e-01 1.698562562957253719e-01 1.696350962320164468e-01 1.410518965742305064e-01 1.341992346199824548e-01
4.200000000000000000e+01 1.258330611773132435e-01 1.559875015371514073e-01 1.711954618687368535e-01 1.709588077819123031e-01 1.423105718084283211e-01 1.353198284848048105e-01
4.300000000000000000e+01 1.267729570191994115e-01 1.570922833934440266e-01 1.725009284073943383e-01 1.722382524028957529e-01 1.435193226327383109e-01 1.364229406697202440e-01
4.400000000000000000e+01 1.276967760626768478e-01 1.581478858287952705e-01 1.737973474809939578e-01 1.735114513641953238e-01 1.447096119577896689e-01 1.374703113641168317e-01
4.500000000000000000e+01 1.285920172495191305e-01 1.591572456962020432e-01 1.750418489279741696e-01 1.747432144446021685e-01 1.458820325612099622e-01 1.385119774094742406e-01
4.600000000000000000e+01 1.294731843622437262e-01 1.601485449373964975e-01 1.762704928770124913e-01 1.759489696133001990e-01 1.470331798882299479e-01 1.395288513882396719e-01
4.700000000000000000e+01 1.303508234144477029e-01 1.611203774909114039e-01 1.774783595702434380e-01 1.771165072901258186e-01 1.481242625625003584e-01 1.405478481859224749e-01
4.800000000000000000e+01 1.312334081452787293e-01 1.620690625197402923e-01 1.786406123484113873e-01 1.782855384615769923e-01 1.492314986220721340e-01 1.415357290596649942e-01
4.900000000000000000e+01 1.320710041990614259e-01 1.629936034046364779e-01 1.797716975058266109e-01 1.794002847383282251e-01 1.502860070556656935e-01 1.424870144481656109e-01
5.000000000000000000e+01 1.328865229046289897e-01 1.638858047391002493e-01 1.809006495137636950e-01 1.804987120012748747e-01 1.513429980534491404e-01 1.434415509504103903e-01
5.100000000000000000e+01 1.336887125441558744e-01 1.647606015154687853e-01 1.819894985000405363e-01 1.815864001992326671e-01 1.523702533462702735e-01 1.443782846281503329e-01
5.200000000000000000e+01 1.344746587020037021e-01 1.656218418373735513e-01 1.830738448874238977e-01 1.826397976126554745e-01 1.533903853468553402e-01 1.452943008025052718e-01
5.300000000000000000e+01 1.352539121815916900e-01 1.664731042194804722e-01 1.841023382313409229e-01 1.836735428007649773e-01 1.543574945165541445e-01 1.461677699654773122e-01
5.400000000000000000e+01 1.360263612112019571e-01 1.673140957082305813e-01 1.851234839632279749e-01 1.846872560542943686e-01 1.553090749129857895e-01 1.470281714085719393e-01
5.500000000000000000e+01 1.367928573013514615e-01 1.681549806679253911e-01 1.861083102906867792e-01 1.856648045799088043e-01 1.562576791592112102e-01 1.478903183672841681e-01
5.600000000000000000e+01 1.375121208929410144e-01 1.689496170316676094e-01 1.870983649413960337e-01 1.866551509238207895e-01 1.572109662038467248e-01 1.486930839386187420e-01
5.700000000000000000e+01 1.382317612179626842e-01 1.697274483749823260e-01 1.880721463473790378e-01 1.876012625938919265e-01 1.581263104971927513e-01 1.495114880636972676e-01
5.800000000000000000e+01 1.389273321970892483e-01 1.705020966884366884e-01 1.890119824208219557e-01 1.885647599603177405e-01 1.590535390122289061e-01 1.503068279161932641e-01
5.900000000000000000e+01 1.396214107299449114e-01 1.712682551644601203e-01 1.899410194019706399e-01 1.895001276294892290e-01 1.599516899723220087e-01 1.511031714565544970e-01
6.000000000000000000e+01 1.403145167718997111e-01 1.719985339905749089e-01 1.908354903356997978e-01 1.903948907664453072e-01 1.607978901057082188e-01 1.519062385383362634e-01
6.100000000000000000e+01 1.409939033796664687e-01 1.727274242058819964e-01 1.917203137495072651e-01 1.912784182705219993e-01 1.616563126119505700e-01 1.526550935725771996e-01
6.200000000000000000e+01 1.416465147607471331e-01 1.734428507778266737e-01 1.925990953270607653e-01 1.921393234334796696e-01 1.625111112375496603e-01 1.534161050012887995e-01
6.300000000000000000e+01 1.422829312672170832e-01 1.741282402043871080e-01 1.934416308205447743e-01 1.930005511565845433e-01 1.633157003148744402e-01 1.541534187123382860e-01
6.400000000000000000e+01 1.429237517579696193e-01 1.748084898665449582e-01 1.942747505455488521e-01 1.938653056041201583e-01 1.641130481357932491e-01 1.548622821637459235e-01
6.500000000000000000e+01 1.435461546902118135e-01 1.754988748492930795e-01 1.951085120822024510e-01 1.946882914580556900e-01 1.649329964193207709e-01 1.555958400651886175e-01
6.600000000000000000e+01 1.441704449874569582e-01 1.761504436105484905e-01 1.959153105614087620e-01 1.955191761526878236e-01 1.657057567146063004e-01 1.562892805070968116e-01
6.700000000000000000e+01 1.447747407337393044e-01 1.767812522668416597e-01 1.967105883706478098e-01 1.962790509462293831e-01 1.664913206948840374e-01 1.569863562006759694e-01
6.800000000000000000e+01 1.453884318221934369e-01 1.774150604085292515e-01 1.975087843463002590e-01 1.970371920431439883e-01 1.672704667775123943e-01 1.576727320816588840e-01
6.900000000000000000e+01 1.459799570641649447e-01 1.780265462390902553e-01 1.982734764635968316e-01 1.977869758978694215e-01 1.680180046445594599e-01 1.583432590026965237e-01
7.000000000000000000e+01 1.465757346552045148e-01 1.786356877747380112e-01 1.990087277267267030e-01 1.985412688060741171e-01 1.687557880928254594e-01 1.589982099245588754e-01
7.100000000000000000e+01 1.471408899875036036e-01 1.792361638478152663e-01 1.997515842983364764e-01 1.992996638910924656e-01 1.694699461210555369e-01 1.596458403089961453e-01
7.200000000000000000e+01 1.476956364445688730e-01 1.798407366201728586e-01 2.005095701102247163e-01 2.000279124235717909e-01 1.701820851560561509e-01 1.602708542631474109e-01
7.300000000000000000e+01 1.482621857510288688e-01 1.804384919432707179e-01 2.012263014950815554e-01 2.007507079527593996e-01 1.708833649618078376e-01 1.608909386225978455e-01
7.400000000000000000e+01 1.488047976413607310e-01 1.810418863332902695e-01 2.019339219241038375e-01 2.014482091170722855e-01 1.715484073821352540e-01 1.615052256691824617e-01
7.500000000000000000e+01 1.493445129987276132e-01 1.816052725749635888e-01 2.026368546963252804e-01 2.021449926914440365e-01 1.722221229171230217e-01 1.621115535259648466e-01
7.600000000000000000e+01 1.498652935028358946e-01 1.821571381767189413e-01 2.033181437654067447e-01 2.028291723737185581e-01 1.729112968781114090e-01 1.627337655445215137e-01
7.700000000000000000e+01 1.504002643926691529e-01 1.827239979681477000e-01 2.039779271925167836e-01 2.035005818652926846e-01 1.735662883879788843e-01 1.633228757005020515e-01
7.800000000000000000e+01 1.509204094844461275e-01 1.832564440610128242e-01 2.046479211432525869e-01 2.041658558534850121e-01 1.742131166574873713e-01 1.639074552536179952e-01
7.900000000000000000e+01 1.514391045220069565e-01 1.838011305638050930e-01 2.052926153639631768e-01 2.048167490917855438e-01 1.748620555111495278e-01 1.644880072741508048e-01
8.000000000000000000e+01 1.519529405104481090e-01 1.843404516342423416e-01 2.059124979683216727e-01 2.054606055467914083e-01 1.754872509653824242e-01 1.650541403560146780e-01
8.100000000000000000e+01 1.524553844039972239e-01 1.848596346870800822e-01 2.065592174673663850e-01 2.060770554485442108e-01 1.761053075019526348e-01 1.656105775953492509e-01
8.200000000000000000e+01 1.529464361867815814e-01 1.853659831277957304e-01 2.071766778246912077e-01 2.066981896258104912e-01 1.767053226507926400e-01 1.661435021087612762e-01
8.300000000000000000e+01 1.534383228783880171e-01 1.858723440736951005e-01 2.077933942768291353e-01 2.072998113439547541e-01 1.773149711844002885e-01 1.666895652428820318e-01
8.400000000000000000e+01 1.539155316041319888e-01 1.863659102103660814e-01 2.083913589445299808e-01 2.079093042473738051e-01 1.779100941061469432e-01 1.672267336310562791e-01
8.500000000000000000e+01 1.544056292137210851e-01 1.868658211485800802e-01 2.089791398664850863e-01 2.085061027688643875e-01 1.784858505906245507e-01 1.677387801981040372e-01
8.600000000000000000e+01 1.548716658789202616e-01 1.873342204955010804e-01 2.095772444171806193e-01 2.090777756552758548e-01 1.790543312097037376e-01 1.682663390037092421e-01
8.700000000000000000e+01 1.553243049089546024e-01 1.878043834927078659e-01 2.101508361050759555e-01 2.096646821513430958e-01 1.796217977428772317e-01 1.687776118571490125e-01
8.800000000000000000e+01 1.557643068236083117e-01 1.882803119362913002e-01 2.107273800815498976e-01 2.102188159075537854e-01 1.801951787412450212e-01 1.692721840251550092e-01
8.900000000000000000e+01 1.562086684109542933e-01 1.887389068551879046e-01 2.112931081996724525e-01 2.107767430341735415e-01 1.807288165104408151e-01 1.697511475381704160e-01
9.000000000000000000e+01 1.566377108189266620e-01 1.891991980002957763e-01 2.118596778766396183e-01 2.113411726255832457e-01 1.812547739939489311e-01 1.702317883010905641e-01
9.100000000000000000e+01 1.570620507072540695e-01 1.896446463671524474e-01 2.124028720101096279e-01 2.118889941447944791e-01 1.817955054889366928e-01 1.707150047585554165e-01
9.200000000000000000e+01 1.574839098661304226e-01 1.901056604899101776e-01 2.129472865961329064e-01 2.124145262426850866e-01 1.823075118737025879e-01 1.711814646441051080e-01
9.300000000000000000e+01 1.579127388251851116e-01 1.905384874053914213e-01 2.134925419415246439e-01 2.129453578549649895e-01 1.828319760122944504e-01 1.716703380208901564e-01
9.400000000000000000e+01 1.583088265489614455e-01 1.909708145028337634e-01 2.140156004810872536e-01 2.134816137050515317e-01 1.833493886324721878e-01 1.721488500902535468e-01
9.500000000000000000e+01 1.587223736610959557e-01 1.914039358572121596e-01 2.145230211831546385e-01 2.139888506684747282e-01 1.838656500145661177e-01 1.726214290265824791e-01
9.600000000000000000e+01 1.591211794817526948e-01 1.918225043355741843e-01 2.150353806825812675e-01 2.144916234497328822e-01 1.843823897123705591e-01 1.730763491929077358e-01
9.700000000000000000e+01 1.595340705018958027e-01 1.922442786619497079e-01 2.155260137647467544e-01 2.150066518624221823e-01 1.848832810039753305e-01 1.735256968510111020e-01
9.800000000000000000e+01 1.599290965538553433e-01 1.926520228813854430e-01 2.160179665933987803e-01 2.155090563719008201e-01 1.853741036143201071e-01 1.739560027258317265e-01
9.900000000000000000e+01 1.603154889011039197e-01 1.930466705507349889e-01 2.165060847402448529e-01 2.159979991728444293e-01 1.858561656518624705e-01 1.744024916478956189e-01
1.000000000000000000e+02 1.607139583186134035e-01 1.934378839261563510e-01 2.169899764701877232e-01 2.164901574764990511e-01 1.863370561434887218e-01 1.748390218548047659e-01
1.010000000000000000e+02 1.610976968309235646e-01 1.938332770229309054e-01 2.174738483447599680e-01 2.169741599912423102e-01 1.868158635490139163e-01 1.752662975406127921e-01
1.020000000000000000e+02 1.614774375672293760e-01 1.942160073940717990e-01 2.179391024877232463e-01 2.174362979809938978e-01 1.872822409399627908e-01 1.756886431528712766e-01
1.030000000000000000e+02 1.618484141422304179e-01 1.946065069542003700e-01 2.184076002365912816e-01 2.179082311838862474e-01 1.877476903233982197e-01 1.761023178234883413e-01
1.040000000000000000e+02 1.622137812159056836e-01 1.949824873469107878e-01 2.188690339136276919e-01 2.183611673732667735e-01 1.881945984270526062e-01 1.765139742938872103e-01
1.050000000000000000e+02 1.625741565162113766e-01 1.953620918827596031e-01 2.193380512451618136e-01 2.188078364694766020e-01 1.886426001057391055e-01 1.769096775297060997e-01
1.060000000000000000e+02 1.629316895322848180e-01 1.957332036328238989e-01 2.197816716891521360e-01 2.192480236476629096e-01 1.891064250582734085e-01 1.773069478888389949e-01
1.070000000000000000e+02 1.632877931099760704e-01 1.960967572769395650e-01 2.202236396835931531e-01 2.197003684440292925e-01 1.895351098351254759e-01 1.777146855967057237e-01
1.080000000000000000e+02 1.636407847260460680e-01 1.964559507609077160e-01 2.206780384125067995e-01 2.201536049415006024e-01 1.899642310716275762e-01 1.781024630005349774e-01
1.090000000000000000e+02 1.639903066732499026e-01 1.968033895191702853e-01 2.211060225741304786e-01 2.205888491319898115e-01 1.903918485697330687e-01 1.784867391140982917e-01
1.100000000000000000e+02 1.643347684393350328e-01 1.971498856498434815e-01 2.215148055522806747e-01 2.210134646266482261e-01 1.908092531228165467e-01 1.788755925925360202e-01
1.110000000000000000e+02 1.646825553949445853e-01 1.974960908356531430e-01 2.219343700857918655e-01 2.214360598217764708e-01 1.912351601596722905e-01 1.792414003749156493e-01
1.120000000000000000e+02 1.650233044218607226e-01 1.978471532770436081e-01 2.223606050640598020e-01 2.218549280892048448e-01 1.916446026191347407e-01 1.796200062679844389e-01
1.130000000000000000e+02 1.653590482964559794e-01 1.981919407464904359e-01 2.227739273311489243e-01 2.222621270204268584e-01 1.920546322692002761e-01 1.799794216638767874e-01
1.140000000000000000e+02 1.656895203912584491e-01 1.985311185284666935e-01 2.231774611571534506e-01 2.226799150696271434e-01 1.924596952051914611e-01 1.803480929873878813e-01
1.150000000000000000e+02 1.660118724422784409e-01 1.988702181144319792e-01 2.235756601806203614e-01 2.230755024941387110e-01 1.928564347070523266e-01 1.807035001013745645e-01
1.160000000000000000e+02 1.663471814245636726e-01 1.991969976265288711e-01 2.239715001377867720e-01 2.234738953595477029e-01 1.932582567659110462e-01 1.810606977873074896e-01
1.170000000000000000e+02 1.666626217693490397e-01 1.995170103744141055e-01 2.243593976742822571e-01 2.238699744229338262e-01 1.936518864963669428e-01 1.814125343418233061e-01
1.180000000000000000e+02 1.669849444999045029e-01 1.998404068208181616e-01 2.247362234654643187e-01 2.242553670726508963e-01 1.940357086441515111e-01 1.817663235197115867e-01
1.190000000000000000e+02 1.672945944529180828e-01 2.001522710858713305e-01 2.251152268564662051e-01 2.246343633027531872e-01 1.944153204161354620e-01 1.821235754479509916e-01
1.200000000000000000e+02 1.675984631609565567e-01 2.004612012813510868e-01 2.254930786004655796e-01 2.250095733778392226e-01 1.947852904470394608e-01 1.824612796313525853e-01
1.210000000000000000e+02 1.679053360897134195e-01 2.007716022686948931e-01 2.258682687143846457e-01 2.253756889722022261e-01 1.951567893383824304e-01 1.828018706323499831e-01
1.220000000000000000e+02 1.682141428525594506e-01 2.010855328475229520e-01 2.262361925719232614e-01 2.257275154651638416e-01 1.955233195102972776e-01 1.831376891116245631e-01
1.230000000000000000e+02 1.685035015932206948e-01 2.013962066125185302e-01 2.266032785602126731e-01 2.260900038697937209e-01 1.958957166281630191e-01 1.834665909164529263e-01
1.240000000000000000e+02 1.687969420286919431e-01 2.016908598793736851e-01 2.269646949985890672e-01 2.264481245013486022e-01 1.962589883640142863e-01 1.837898742607875779e-01
1.250000000000000000e+02 1.690787768067175678e-01 2.019853928330039294e-01 2.273259617550165701e-01 2.267944319880874360e-01 1.966199850508400515e-01 1.841136309303395557e-01
1.260000000000000000e+02 1.693741017997013321e-01 2.022741152497900818e-01 2.276792277924274133e-01 2.271518622391721087e-01 1.969659967169873349e-01 1.844216068574503764e-01
1.270000000000000000e+02 1.696707285118801978e-01 2.025625182293445958e-01 2.280245493700195358e-01 2.274941416912527603e-01 1.973117767542130474e-01 1.847450237037490395e-01
1.280000000000000000e+02 1.699484620887269370e-01 2.028310377834147971e-01 2.283691546509771519e-01 2.278342269520952645e-01 1.976653476656814457e-01 1.850518009007197096e-01
1.290000000000000000e+02 1.702248380442476505e-01 2.031017840363539828e-01 2.287124438780230584e-01 2.281728518965092656e-01 1.980056615271278686e-01 1.853615654756530229e-01


==> data/ML1m_gridsearch_recall.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 1.922540143880921079e-02 2.314158601910002236e-02 2.286137777278536565e-02 2.327266881909046195e-02 1.822905152062120546e-02 1.866449275679973874e-02
2.000000000000000000e+00 3.507870723548446590e-02 4.269439201524697497e-02 4.210537602710476279e-02 4.313628894732569191e-02 3.511445613915856190e-02 3.451697772945737375e-02
3.000000000000000000e+00 4.883679827823603214e-02 5.962137427151620317e-02 5.934423754246985483e-02 6.075309873312084025e-02 5.094765995905869288e-02 4.885774843575165644e-02
4.000000000000000000e+00 6.093863266443667881e-02 7.521398520744934646e-02 7.538587586466698187e-02 7.726835454598519892e-02 6.536601891266496933e-02 6.201410577487186104e-02
5.000000000000000000e+00 7.237125446325078093e-02 8.912127643776529551e-02 9.026569014781521405e-02 9.217777210086153250e-02 7.903525266778964331e-02 7.424387647152691505e-02
6.000000000000000000e+00 8.327573452637951346e-02 1.021568299529775348e-01 1.041004754119309872e-01 1.059574775070226405e-01 9.210841283808879343e-02 8.579504897043392642e-02
7.000000000000000000e+00 9.296573976492950031e-02 1.142031328091439174e-01 1.166441939249229925e-01 1.187903922988508693e-01 1.042834189975629655e-01 9.672109367866352225e-02
8.000000000000000000e+00 1.022133641992616637e-01 1.256916363588731489e-01 1.287526748895491402e-01 1.311965862157952190e-01 1.157088812142531842e-01 1.071666961871999835e-01
9.000000000000000000e+00 1.109461451542822219e-01 1.366318614413093158e-01 1.403092427707925971e-01 1.429503668907335101e-01 1.268068154158522864e-01 1.169388508146821382e-01
1.000000000000000000e+01 1.192755409935829236e-01 1.467525449416881567e-01 1.508969721345258808e-01 1.541862605358804705e-01 1.375760085573977665e-01 1.265383819097738449e-01
1.100000000000000000e+01 1.273365930981940342e-01 1.565933924807639821e-01 1.611047066017779750e-01 1.643965901271547958e-01 1.480176346778193097e-01 1.355124324295924887e-01
1.200000000000000000e+01 1.350076071228329400e-01 1.655937108843959504e-01 1.709413913004401986e-01 1.744922147883417041e-01 1.581078822930860883e-01 1.443689740060138393e-01
1.300000000000000000e+01 1.422683704763361423e-01 1.745425120011891429e-01 1.805708834804176655e-01 1.841078869544748031e-01 1.675993663861300442e-01 1.530681971586071444e-01
1.400000000000000000e+01 1.495091793464481400e-01 1.827603839215357906e-01 1.895789153108325964e-01 1.932963359452083418e-01 1.771848015862293457e-01 1.613011426303909146e-01
1.500000000000000000e+01 1.561459500239040787e-01 1.910811986959832509e-01 1.983689796239814507e-01 2.020388897057090183e-01 1.861357884402549678e-01 1.695215974613635546e-01
1.600000000000000000e+01 1.627866926427703753e-01 1.988776549487851208e-01 2.069813617615611223e-01 2.105815274305258278e-01 1.948633607541042090e-01 1.774594377715907889e-01
1.700000000000000000e+01 1.693579354244098556e-01 2.064186392989280916e-01 2.152744622070180691e-01 2.189260720562875018e-01 2.033618454164951295e-01 1.849388275739348997e-01
1.800000000000000000e+01 1.755721731069227465e-01 2.138742222162054174e-01 2.234224117509852614e-01 2.270740941067435625e-01 2.116871252777911827e-01 1.924765706709359869e-01
1.900000000000000000e+01 1.817415976643320108e-01 2.209435951667886033e-01 2.312588181178166780e-01 2.350299852501173681e-01 2.196746859972104060e-01 1.994391625326066286e-01
2.000000000000000000e+01 1.875522081462912549e-01 2.276435559159359356e-01 2.388988312890623078e-01 2.427521953920136477e-01 2.272767343851985200e-01 2.062856191623683721e-01
2.100000000000000000e+01 1.933947846377018220e-01 2.341471258398666877e-01 2.461157471722746626e-01 2.502716279956129775e-01 2.348041421155369068e-01 2.128712667955323656e-01
2.200000000000000000e+01 1.990151105938454679e-01 2.404822536937539224e-01 2.532809825350077482e-01 2.575743616527847446e-01 2.424525308748623487e-01 2.193479677672801054e-01
2.300000000000000000e+01 2.046504144480094101e-01 2.468612644546974155e-01 2.602123073828805366e-01 2.646733573512420890e-01 2.497808455976756048e-01 2.257322399159195636e-01
2.400000000000000000e+01 2.102012504119031289e-01 2.530824666607686124e-01 2.669574044725472883e-01 2.717110342097087128e-01 2.569148249885335189e-01 2.320960086812305645e-01
2.500000000000000000e+01 2.155645163591608515e-01 2.592111769508799735e-01 2.735964316640016047e-01 2.784709834926611949e-01 2.640189047069482764e-01 2.383091818731092049e-01
2.600000000000000000e+01 2.207832549256419641e-01 2.651370760852643782e-01 2.800442259612670459e-01 2.851337985321599211e-01 2.707067408252263885e-01 2.444731172342241576e-01
2.700000000000000000e+01 2.258792189043220267e-01 2.709107407195172623e-01 2.863427798091877641e-01 2.915054613496472768e-01 2.773934810441355814e-01 2.503178852938823251e-01
2.800000000000000000e+01 2.311696666392944188e-01 2.764982617517905417e-01 2.926380263193452125e-01 2.977668013228259580e-01 2.840042451696302983e-01 2.562788264958364426e-01
2.900000000000000000e+01 2.361961177339012008e-01 2.820922055129509443e-01 2.987144916015863627e-01 3.039621225275326855e-01 2.902293079988969571e-01 2.619081415275036351e-01
3.000000000000000000e+01 2.410406012643009077e-01 2.876177795736991061e-01 3.048625377196033659e-01 3.099869723627653451e-01 2.964566248740673204e-01 2.675893726266356243e-01
3.100000000000000000e+01 2.457421233857476350e-01 2.929453584509779107e-01 3.107370462609254091e-01 3.158921194177906067e-01 3.025394823330445071e-01 2.730555029236720332e-01
3.200000000000000000e+01 2.502786327852176140e-01 2.980569243874819918e-01 3.163379131300244063e-01 3.216741596728233121e-01 3.084798543575966723e-01 2.782708281300597108e-01
3.300000000000000000e+01 2.550054200369837876e-01 3.030453521918526349e-01 3.217511405222895915e-01 3.272633286276048770e-01 3.141466473520975189e-01 2.834941852280202790e-01
3.400000000000000000e+01 2.594329903360008127e-01 3.080843637651171640e-01 3.271560718193118888e-01 3.327158493020869745e-01 3.200361885907226922e-01 2.884304202053813437e-01
3.500000000000000000e+01 2.638896370625447019e-01 3.128279536686138229e-01 3.324963967747761595e-01 3.380650503869048751e-01 3.256385390051330653e-01 2.935200112482695411e-01
3.600000000000000000e+01 2.682612592406026786e-01 3.175491146647061447e-01 3.377165111569127021e-01 3.433304304956656949e-01 3.309512816292404791e-01 2.984275632535408618e-01
3.700000000000000000e+01 2.727091054309037088e-01 3.222369469635854577e-01 3.427655239101666806e-01 3.485666461666627747e-01 3.362921983841299922e-01 3.033017396198314786e-01
3.800000000000000000e+01 2.770507315899980449e-01 3.268938479231061067e-01 3.477546938910625607e-01 3.537474318421279795e-01 3.416828679433765448e-01 3.080737397301217539e-01
3.900000000000000000e+01 2.813602308964383569e-01 3.314062700212039303e-01 3.527804508040922604e-01 3.585705789189206349e-01 3.470217429769105744e-01 3.127347209745722223e-01
4.000000000000000000e+01 2.856741547369681666e-01 3.358283603632218339e-01 3.574613366681429483e-01 3.636881737175476914e-01 3.519598165558289193e-01 3.171399810084337689e-01
4.100000000000000000e+01 2.897889680006832669e-01 3.400715348033926388e-01 3.622863881810887698e-01 3.685362722159130633e-01 3.569299162175936235e-01 3.216010760152310244e-01
4.200000000000000000e+01 2.938466989120468997e-01 3.442590691225319577e-01 3.669314572281556774e-01 3.732811601095814003e-01 3.620060287838088864e-01 3.260241077233528295e-01
4.300000000000000000e+01 2.977051317325746238e-01 3.486250519148574312e-01 3.716107139077699517e-01 3.778771742360997332e-01 3.667558603932505878e-01 3.304479429362880971e-01
4.400000000000000000e+01 3.015165635363093455e-01 3.527635714786897525e-01 3.762264703940634281e-01 3.825729700999402350e-01 3.714475301472215385e-01 3.345594615866941957e-01
4.500000000000000000e+01 3.052959922593778685e-01 3.567299211065505515e-01 3.805662117571991243e-01 3.870152494525400111e-01 3.761856737102140524e-01 3.387519628654457882e-01
4.600000000000000000e+01 3.090716989520034264e-01 3.606046716290473575e-01 3.850375655628376359e-01 3.915108715116826232e-01 3.807379523171079416e-01 3.428903627789151587e-01
4.700000000000000000e+01 3.127889430297250417e-01 3.645052640307846481e-01 3.895282731404124399e-01 3.958296750500236438e-01 3.850584588038219458e-01 3.470010037207807985e-01
4.800000000000000000e+01 3.166306579358234563e-01 3.683041565732855238e-01 3.937350154026694193e-01 4.002363987296284620e-01 3.895909458269654069e-01 3.510093134210192645e-01
4.900000000000000000e+01 3.202544705486486398e-01 3.720097363721205364e-01 3.978569358006897594e-01 4.044370172641740258e-01 3.938703119286495191e-01 3.548989961641747515e-01
5.000000000000000000e+01 3.237579817250115233e-01 3.756630015488461316e-01 4.021088699814368006e-01 4.086031964245400161e-01 3.981967072010615949e-01 3.587268441550851561e-01
5.100000000000000000e+01 3.272893960360782062e-01 3.792654104982452479e-01 4.060838817807185808e-01 4.127519348789708276e-01 4.024252050269354619e-01 3.626658661317797572e-01
5.200000000000000000e+01 3.306785074598618257e-01 3.828703825535140215e-01 4.102232223801956512e-01 4.168585022305270060e-01 4.065139808969352453e-01 3.665840967488070423e-01
5.300000000000000000e+01 3.341673816421955601e-01 3.863787857478622190e-01 4.141357224592201458e-01 4.207223411688260084e-01 4.104570599715650636e-01 3.702098199788915744e-01
5.400000000000000000e+01 3.376343358218940605e-01 3.898995135771931020e-01 4.179937253340636483e-01 4.246752321943305652e-01 4.145279162522947924e-01 3.738533099919186808e-01
5.500000000000000000e+01 3.410082284804955011e-01 3.934044007820612920e-01 4.217001394675644610e-01 4.284734461153830720e-01 4.186210117833077948e-01 3.775572273955217772e-01
5.600000000000000000e+01 3.442238767444391612e-01 3.967967332620099818e-01 4.254829825774042451e-01 4.323861613181513852e-01 4.226625996648364358e-01 3.810557686230769958e-01
5.700000000000000000e+01 3.475071850918196592e-01 4.000657301755066175e-01 4.292982881451023469e-01 4.361188601817981292e-01 4.263947104200562777e-01 3.846502771429780587e-01
5.800000000000000000e+01 3.506795041255368339e-01 4.033917091231423724e-01 4.329086506359915432e-01 4.399991659516255815e-01 4.302341240617204576e-01 3.881416456207127386e-01
5.900000000000000000e+01 3.539502792891414673e-01 4.067257995523296810e-01 4.364488858996258824e-01 4.437819987002659117e-01 4.340224521904669785e-01 3.916016977859994030e-01
6.000000000000000000e+01 3.570874266595367441e-01 4.098263345885302944e-01 4.399062141033238671e-01 4.473179324143712887e-01 4.375826573775688511e-01 3.951419848054660844e-01
6.100000000000000000e+01 3.603003398525068679e-01 4.129064224029656005e-01 4.434832526789030949e-01 4.508006585975263825e-01 4.413362252548964082e-01 3.984047864276077378e-01
6.200000000000000000e+01 3.633515143914143319e-01 4.160341154489680671e-01 4.469422974489217770e-01 4.542315349652129575e-01 4.450832267209868798e-01 4.018624453251896655e-01
6.300000000000000000e+01 3.663129750355729741e-01 4.190396030270145400e-01 4.503897055384336046e-01 4.577012419396598863e-01 4.486189862761844616e-01 4.051149746053271938e-01
6.400000000000000000e+01 3.692373693829427150e-01 4.220126738528385824e-01 4.537599889401416897e-01 4.612505259912759170e-01 4.520571492944689407e-01 4.083839670101519492e-01
6.500000000000000000e+01 3.721999047187684595e-01 4.251168558467256497e-01 4.571154956544555281e-01 4.646131765854308870e-01 4.555716321157017856e-01 4.117215888320974182e-01
6.600000000000000000e+01 3.751174087652553446e-01 4.279865211324322960e-01 4.603220908278771728e-01 4.681175330592743933e-01 4.589816310450487435e-01 4.149284233703477431e-01
6.700000000000000000e+01 3.780568745475186843e-01 4.307237521913968026e-01 4.635017211229229828e-01 4.713024937843850459e-01 4.624804219472032352e-01 4.181079702948862775e-01
6.800000000000000000e+01 3.809863471562454640e-01 4.335212772476063070e-01 4.667322390241399610e-01 4.744118615256824878e-01 4.659347913734835367e-01 4.212186567814717453e-01
6.900000000000000000e+01 3.838493971432105356e-01 4.362024113728845132e-01 4.698930376424984567e-01 4.775064767697101420e-01 4.692590725650026551e-01 4.243257142476516419e-01
7.000000000000000000e+01 3.868060480670293400e-01 4.389205359241702409e-01 4.729005545299224123e-01 4.807516439778078965e-01 4.725299880372185735e-01 4.273398273354016563e-01
7.100000000000000000e+01 3.895609482071867857e-01 4.416221295286318349e-01 4.760081286847368531e-01 4.839519902135264173e-01 4.757048139282235577e-01 4.303163841698783854e-01
7.200000000000000000e+01 3.921330241493919955e-01 4.444397231887030619e-01 4.791034402246951984e-01 4.869922854990159089e-01 4.788672119492568546e-01 4.331587405912186162e-01
7.300000000000000000e+01 3.948538582057310453e-01 4.471986216671936520e-01 4.820641892668812156e-01 4.900416524076828262e-01 4.819909565515183569e-01 4.360590614153632139e-01
7.400000000000000000e+01 3.975530861516543002e-01 4.500262817344122812e-01 4.851657744345570511e-01 4.929774216439241075e-01 4.849143688514153672e-01 4.389845001155903148e-01
7.500000000000000000e+01 4.002338036571608804e-01 4.526699595225064376e-01 4.880658157504915162e-01 4.959623763505716099e-01 4.880514272789061581e-01 4.418439326566767633e-01
7.600000000000000000e+01 4.028593914265791720e-01 4.551738684651573386e-01 4.909954355969911033e-01 4.989111175347344385e-01 4.911886423028567483e-01 4.448134002207100313e-01
7.700000000000000000e+01 4.055695037137767578e-01 4.577682317306212001e-01 4.938003940569511974e-01 5.017626858137096413e-01 4.941955151429188176e-01 4.476239541606979455e-01
7.800000000000000000e+01 4.081101720053239013e-01 4.602174331536088570e-01 4.966922390681162147e-01 5.045771243765471148e-01 4.971147554079197728e-01 4.504232334526291348e-01
7.900000000000000000e+01 4.106881975242527849e-01 4.627933957896300243e-01 4.993877919436944257e-01 5.074152925786644674e-01 5.000312183391993903e-01 4.532090083433193417e-01
8.000000000000000000e+01 4.133284216998953653e-01 4.652967469177089477e-01 5.020206835373163257e-01 5.101985402008112347e-01 5.028282250310774915e-01 4.559366253213691378e-01
8.100000000000000000e+01 4.159230422120395176e-01 4.677774306445546260e-01 5.047091491512741834e-01 5.128526201265956042e-01 5.056418125418260523e-01 4.586998501393995675e-01
8.200000000000000000e+01 4.183856421620735788e-01 4.701265761389104014e-01 5.073862207796588919e-01 5.155482932601153090e-01 5.083618630454339593e-01 4.612760889752073323e-01
8.300000000000000000e+01 4.208762235331049428e-01 4.725261759865004296e-01 5.100853258074734553e-01 5.182070686335960019e-01 5.111373640206650082e-01 4.639960527063541895e-01
8.400000000000000000e+01 4.232949564910808982e-01 4.749673446536178956e-01 5.126983351385659970e-01 5.209481031588354405e-01 5.138295878936283145e-01 4.665603642480997126e-01
8.500000000000000000e+01 4.258601001420283527e-01 4.773947430288079663e-01 5.152202773698844052e-01 5.236341857466102478e-01 5.165079103630721979e-01 4.690175394175193357e-01
8.600000000000000000e+01 4.283558394219417753e-01 4.796214950259185539e-01 5.178489603451515988e-01 5.261988228520467770e-01 5.191141320689607319e-01 4.715275805755141381e-01
8.700000000000000000e+01 4.306698330106722983e-01 4.818639927501465747e-01 5.203573210685891182e-01 5.287391819125797365e-01 5.217081151138821538e-01 4.740188927392997020e-01
8.800000000000000000e+01 4.329392731927793059e-01 4.842318983575962243e-01 5.228648003701181768e-01 5.311095252894009189e-01 5.243758710654907729e-01 4.764637720374830798e-01
8.900000000000000000e+01 4.352394003093957853e-01 4.864730994452280965e-01 5.254035882866531226e-01 5.336423713528073431e-01 5.268377779159304497e-01 4.788011921229256007e-01
9.000000000000000000e+01 4.374218428242671597e-01 4.887321465971442569e-01 5.279753470957641026e-01 5.361524837394616716e-01 5.293009336910762253e-01 4.812319469376972747e-01
9.100000000000000000e+01 4.396161074664652335e-01 4.909345438519120974e-01 5.304588380529912106e-01 5.386039726070478428e-01 5.317767465939593485e-01 4.836390469925315738e-01
9.200000000000000000e+01 4.418621542907941180e-01 4.932937550103455582e-01 5.328502154702606797e-01 5.409957623603262045e-01 5.341903186728085284e-01 4.859738166166863715e-01
9.300000000000000000e+01 4.441019299408583421e-01 4.955075620347625387e-01 5.352216307192600997e-01 5.434380692720801598e-01 5.366201548232232277e-01 4.884836729492321172e-01
9.400000000000000000e+01 4.461485864775440735e-01 4.976961389067138808e-01 5.374995425283780603e-01 5.458836187101240300e-01 5.391150854737130071e-01 4.909020103328931572e-01
9.500000000000000000e+01 4.484144258874213085e-01 4.998672336927795223e-01 5.397932783238759136e-01 5.482236503315792708e-01 5.416335923820245757e-01 4.933479439950763656e-01
9.600000000000000000e+01 4.504609238083175926e-01 5.019631030416886741e-01 5.420524397451352838e-01 5.504889570765137963e-01 5.441657688450407537e-01 4.957135626983933951e-01
9.700000000000000000e+01 4.526931708453836301e-01 5.040734533996577005e-01 5.442335929228026004e-01 5.528196561757529048e-01 5.465808532989511193e-01 4.980935727953516023e-01
9.800000000000000000e+01 4.547983832596600440e-01 5.060341211185915844e-01 5.464557657320325834e-01 5.551367271928261404e-01 5.489288488203634131e-01 5.002329509523154583e-01
9.900000000000000000e+01 4.568994390980917197e-01 5.079972329717791224e-01 5.487250465755055817e-01 5.573567073807111916e-01 5.512524926306573425e-01 5.025372441497308884e-01
1.000000000000000000e+02 4.590943273149097892e-01 5.099512906907618381e-01 5.509170433574408499e-01 5.596864296872630096e-01 5.536050914090575592e-01 5.048738587748093920e-01
1.010000000000000000e+02 4.611647410316484508e-01 5.120436908960932509e-01 5.531450794098813351e-01 5.619491245007557367e-01 5.557955698491856555e-01 5.071096518887100446e-01
1.020000000000000000e+02 4.631941700262806050e-01 5.139866217357343947e-01 5.552895668943336194e-01 5.641233528272336928e-01 5.580863559184263689e-01 5.093314537848174783e-01
1.030000000000000000e+02 4.651754486347323136e-01 5.160221507795884621e-01 5.574989007618156300e-01 5.663605992947976508e-01 5.602963839195335138e-01 5.114861877094678544e-01
1.040000000000000000e+02 4.671277001491935255e-01 5.179697729951794338e-01 5.596980777002754648e-01 5.684765537068067198e-01 5.624937775276999119e-01 5.136465888445824746e-01
1.050000000000000000e+02 4.690876214050245796e-01 5.198836261861062846e-01 5.618684857815831046e-01 5.705422901294725513e-01 5.646274564726030398e-01 5.156869098419846198e-01
1.060000000000000000e+02 4.710212261761462238e-01 5.218126933926061639e-01 5.639237546563162784e-01 5.725624588732040054e-01 5.669344984352326922e-01 5.176947950880584903e-01
1.070000000000000000e+02 4.730142159942238300e-01 5.237348659110825366e-01 5.660260590069960962e-01 5.747201102031205266e-01 5.690429223737611952e-01 5.198110133718653048e-01
1.080000000000000000e+02 4.749439664658560711e-01 5.256396641371678946e-01 5.682551388448805474e-01 5.769068417135487792e-01 5.711150355745264751e-01 5.218716073051939963e-01
1.090000000000000000e+02 4.769130413888038045e-01 5.275168781964182374e-01 5.703108712910578415e-01 5.789681884855704119e-01 5.732714920715289431e-01 5.239261030399788854e-01
1.100000000000000000e+02 4.787986798402869004e-01 5.293063165137557036e-01 5.722142112497623501e-01 5.810784953990913992e-01 5.752986315744290646e-01 5.259492007887955900e-01
1.110000000000000000e+02 4.807397990730236659e-01 5.311128919469992882e-01 5.742754751755887455e-01 5.831303691733603634e-01 5.772907023932813964e-01 5.278605293829288225e-01
1.120000000000000000e+02 4.827107292774269753e-01 5.329882663454081904e-01 5.763432713769295335e-01 5.851944493626911603e-01 5.793016927597516297e-01 5.299348012865449098e-01
1.130000000000000000e+02 4.844908138052415048e-01 5.348832834907338851e-01 5.783004803035866059e-01 5.870708584525669016e-01 5.813501483810050718e-01 5.318746713186194297e-01
1.140000000000000000e+02 4.863611070551271398e-01 5.367933913311195848e-01 5.801226311730995899e-01 5.891537078307471642e-01 5.833896259204721657e-01 5.339339158280660413e-01
1.150000000000000000e+02 4.881883234992683285e-01 5.386078607323698808e-01 5.819932340873115173e-01 5.910432615673741896e-01 5.853759387532204705e-01 5.358152176855291993e-01
1.160000000000000000e+02 4.900922438429643480e-01 5.403847982886668122e-01 5.839843345139611452e-01 5.929519551886652806e-01 5.873471811435284629e-01 5.377474976420466568e-01
1.170000000000000000e+02 4.919079907254528816e-01 5.420852971882084148e-01 5.858011441348703885e-01 5.948763981455090777e-01 5.892580680545310701e-01 5.397145994898646659e-01
1.180000000000000000e+02 4.938075980436756884e-01 5.439083136283655584e-01 5.876100861988808877e-01 5.968318605456921500e-01 5.911386700099734437e-01 5.417061091860225774e-01
1.190000000000000000e+02 4.955987987748217694e-01 5.456579660179277091e-01 5.894880701625722086e-01 5.987009454828563504e-01 5.929794796650507127e-01 5.436551684568109444e-01
1.200000000000000000e+02 4.972829725341613161e-01 5.473068226805319902e-01 5.913156177121741131e-01 6.004974619492409182e-01 5.948033167932095244e-01 5.455556152263040248e-01
1.210000000000000000e+02 4.990569162367747280e-01 5.490083109596491928e-01 5.930942560648574391e-01 6.022749797896319590e-01 5.966288010166116429e-01 5.474065027167984709e-01
1.220000000000000000e+02 5.008421074453605071e-01 5.507299871811347503e-01 5.948282428799825938e-01 6.039338863222587506e-01 5.984638727236593070e-01 5.492060404828835729e-01
1.230000000000000000e+02 5.025246091149135896e-01 5.523579234361517543e-01 5.966304297148610214e-01 6.057739746420468530e-01 6.003754057182454362e-01 5.510722553443661020e-01
1.240000000000000000e+02 5.042281829315747865e-01 5.539929735100047603e-01 5.983732369785412786e-01 6.075990715993621061e-01 6.021697921171893508e-01 5.528601133813157986e-01
1.250000000000000000e+02 5.059154943320742781e-01 5.556741560612655784e-01 6.001213906914809604e-01 6.092549795859036887e-01 6.040127410578983724e-01 5.547226271405939491e-01
1.260000000000000000e+02 5.076740007909728014e-01 5.572611850925242027e-01 6.018343448042714483e-01 6.111231135327210851e-01 6.057129604876506646e-01 5.564571101118538365e-01
1.270000000000000000e+02 5.093933457215860106e-01 5.588468634517196332e-01 6.035545161169824091e-01 6.128212342994622253e-01 6.075084716781254945e-01 5.582974255705941413e-01
1.280000000000000000e+02 5.110124250384343592e-01 5.603192423811752532e-01 6.053897929033574821e-01 6.145517129789046518e-01 6.093048469720544480e-01 5.600028740290394769e-01
1.290000000000000000e+02 5.125832667004348586e-01 5.617848480554110679e-01 6.070877270366178413e-01 6.162862057471973909e-01 6.110238999590558162e-01 5.616703594578785763e-01


==> data/NMF_IBM_may29.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 1.273514567349600668e-01 1.273514567349600668e-01
2.000000000000000000e+00 2.393121470526059780e-01 2.286480329435840730e-01
3.000000000000000000e+00 3.346396124744322464e-01 3.118211565150338926e-01
4.000000000000000000e+00 4.114157634406873654e-01 3.765049600227125537e-01
5.000000000000000000e+00 4.693472682954222819e-01 4.230263764593371056e-01
6.000000000000000000e+00 5.113288001200690935e-01 4.537392707307405515e-01
7.000000000000000000e+00 5.398850354249296046e-01 4.720042333980024596e-01
8.000000000000000000e+00 5.600858498052720957e-01 4.823721738233102685e-01
9.000000000000000000e+00 5.759678462702729762e-01 4.884771699286734603e-01
1.000000000000000000e+01 5.890035576560910258e-01 4.923712536831978404e-01
1.100000000000000000e+01 5.998585480993787744e-01 4.950166330896097477e-01
1.200000000000000000e+01 6.097707765468747265e-01 4.971609540589866927e-01
1.300000000000000000e+01 6.185722056659884727e-01 4.989353640865374917e-01
1.400000000000000000e+01 6.272985531351166211e-01 5.005700792773633001e-01
1.500000000000000000e+01 6.355531662230319290e-01 5.020545836017109576e-01
1.600000000000000000e+01 6.436563455936592515e-01 5.034120266086969941e-01
1.700000000000000000e+01 6.514868973387295537e-01 5.046893290779315144e-01
1.800000000000000000e+01 6.585202149325780629e-01 5.058096560184262014e-01
1.900000000000000000e+01 6.655131815153758623e-01 5.068731728571207462e-01
2.000000000000000000e+01 6.722514512379914597e-01 5.078859937960763515e-01
2.100000000000000000e+01 6.784508250559064813e-01 5.087712330074775080e-01
2.200000000000000000e+01 6.843495597897695237e-01 5.096198451809774710e-01
2.300000000000000000e+01 6.901602323935485117e-01 5.104388395525606414e-01
2.400000000000000000e+01 6.958133339151810759e-01 5.111879680339492804e-01
2.500000000000000000e+01 7.014626633339449135e-01 5.119421994417712174e-01
2.600000000000000000e+01 7.071160796420404848e-01 5.126495878054129207e-01
2.700000000000000000e+01 7.123564946128387865e-01 5.133031923831821164e-01
2.800000000000000000e+01 7.173254380198070823e-01 5.139257000103870654e-01
2.900000000000000000e+01 7.224623346072098773e-01 5.145328448299657520e-01
3.000000000000000000e+01 7.274536796439033948e-01 5.151160663903583403e-01
3.100000000000000000e+01 7.322902049636023092e-01 5.156685261575819634e-01
3.200000000000000000e+01 7.370146377783355351e-01 5.162055577105681969e-01
3.300000000000000000e+01 7.415993505364794069e-01 5.167050786789900707e-01
3.400000000000000000e+01 7.462141052767989891e-01 5.171898427107053386e-01
3.500000000000000000e+01 7.505746656681984152e-01 5.176461435143081546e-01
3.600000000000000000e+01 7.550766530706973789e-01 5.181109487495056953e-01
3.700000000000000000e+01 7.593467075993378668e-01 5.185428696773123347e-01
3.800000000000000000e+01 7.633909504022733383e-01 5.189561806632158047e-01
3.900000000000000000e+01 7.675869985588330557e-01 5.193646317730944428e-01
4.000000000000000000e+01 7.716649210050322560e-01 5.197513168590222055e-01
4.100000000000000000e+01 7.755606527217455692e-01 5.201184200259868495e-01
4.200000000000000000e+01 7.792193141008998403e-01 5.204606487638940848e-01
4.300000000000000000e+01 7.826523270018931333e-01 5.207810164802838537e-01
4.400000000000000000e+01 7.862521250315466226e-01 5.211019120670894456e-01
4.500000000000000000e+01 7.898726090007097689e-01 5.214162546617572280e-01
4.600000000000000000e+01 7.931880173912280174e-01 5.217115925247365338e-01
4.700000000000000000e+01 7.966977083549749983e-01 5.220172688327608945e-01
4.800000000000000000e+01 8.001328564293367362e-01 5.222993425862799688e-01
4.900000000000000000e+01 8.034483918562987936e-01 5.225778870695814149e-01


==> data/NMF_ML1m_10it.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 9.892223176705390239e-03 9.893523092112103956e-03
2.000000000000000000e+00 1.780154727501450859e-02 1.518672056440323846e-02
3.000000000000000000e+00 2.513372406097907213e-02 1.898188735153808968e-02
4.000000000000000000e+00 3.226095961925517369e-02 2.208142669842730332e-02
5.000000000000000000e+00 3.904107799981913068e-02 2.473810938212951671e-02
6.000000000000000000e+00 4.563718596198498151e-02 2.710428940662568814e-02
7.000000000000000000e+00 5.189792179702171909e-02 2.918880474401624320e-02
8.000000000000000000e+00 5.804540593316721148e-02 3.111345325731426983e-02
9.000000000000000000e+00 6.396083412673106428e-02 3.286291807327099829e-02
1.000000000000000000e+01 6.964410654927864763e-02 3.447193174476468475e-02
1.100000000000000000e+01 7.510358277085521506e-02 3.598266520456582657e-02
1.200000000000000000e+01 8.037136814433180898e-02 3.737314916552606642e-02
1.300000000000000000e+01 8.540430735965315323e-02 3.866011646103317823e-02
1.400000000000000000e+01 9.035709621736548458e-02 3.988335906554520138e-02
1.500000000000000000e+01 9.515821933784304743e-02 4.103163209970827480e-02
1.600000000000000000e+01 9.980426730473553054e-02 4.211812506601327055e-02
1.700000000000000000e+01 1.043808062573390177e-01 4.315423573351934855e-02
1.800000000000000000e+01 1.087594619240554172e-01 4.411954528723314312e-02
1.900000000000000000e+01 1.130142038380080316e-01 4.503676798149489069e-02
2.000000000000000000e+01 1.171947544417942244e-01 4.591360054991242001e-02
2.100000000000000000e+01 1.211328270233144738e-01 4.674114014856783211e-02
2.200000000000000000e+01 1.249474906821828185e-01 4.752590039837635560e-02
2.300000000000000000e+01 1.286345883418466840e-01 4.826354915047938871e-02
2.400000000000000000e+01 1.322709487677484474e-01 4.897082563785776915e-02
2.500000000000000000e+01 1.357814615513452117e-01 4.965257252212922079e-02
2.600000000000000000e+01 1.392555430609733191e-01 5.031105540988529273e-02
2.700000000000000000e+01 1.426078419774333972e-01 5.094706037252839242e-02
2.800000000000000000e+01 1.459601481073281859e-01 5.156017390017721830e-02
2.900000000000000000e+01 1.491205020109635238e-01 5.214404087615441552e-02
3.000000000000000000e+01 1.522974805216754102e-01 5.272207263216924233e-02
3.100000000000000000e+01 1.554421481164036389e-01 5.328586477534367344e-02
3.200000000000000000e+01 1.584844789810787302e-01 5.382077977951087167e-02
3.300000000000000000e+01 1.614476037410775555e-01 5.434056622023228367e-02
3.400000000000000000e+01 1.643214109890900332e-01 5.484855828046780735e-02
3.500000000000000000e+01 1.672650878108297434e-01 5.535010202344797098e-02
3.600000000000000000e+01 1.701334510639543052e-01 5.583722214608530243e-02
3.700000000000000000e+01 1.728598217849144358e-01 5.629871507256299645e-02
3.800000000000000000e+01 1.755097305200346014e-01 5.675063439548811567e-02
3.900000000000000000e+01 1.781809849338226170e-01 5.720271956922446527e-02
4.000000000000000000e+01 1.807934394790102484e-01 5.763867357347258330e-02
4.100000000000000000e+01 1.834449384465010047e-01 5.807441533637805464e-02
4.200000000000000000e+01 1.859672078861157318e-01 5.848365019104440066e-02
4.300000000000000000e+01 1.885516257728525602e-01 5.889149023637690883e-02
4.400000000000000000e+01 1.911263430943279662e-01 5.929751648682173026e-02
4.500000000000000000e+01 1.936151920412958194e-01 5.968773367459256213e-02
4.600000000000000000e+01 1.960746880526815228e-01 6.007164392463015118e-02
4.700000000000000000e+01 1.985163754374971723e-01 6.045375077550739495e-02
4.800000000000000000e+01 2.008976760577720622e-01 6.082494978785852463e-02
4.900000000000000000e+01 2.033188410041487371e-01 6.119108165340430422e-02
5.000000000000000000e+01 2.056145167786773698e-01 6.154269401013805207e-02
5.100000000000000000e+01 2.079754232652933632e-01 6.189458561939534947e-02
5.200000000000000000e+01 2.103298651153164556e-01 6.224332377770125380e-02
5.300000000000000000e+01 2.126634883423398070e-01 6.258337769612161428e-02
5.400000000000000000e+01 2.149631782252839074e-01 6.291466082618507594e-02
5.500000000000000000e+01 2.172714533623883171e-01 6.324167552041852491e-02
5.600000000000000000e+01 2.195777148570292325e-01 6.356841169926751023e-02
5.700000000000000000e+01 2.218749777890755559e-01 6.388837896270559147e-02
5.800000000000000000e+01 2.241575406292062034e-01 6.420507921958185094e-02
5.900000000000000000e+01 2.262908831708353441e-01 6.450652633810632919e-02
6.000000000000000000e+01 2.284599966319852404e-01 6.480096687761631447e-02
6.100000000000000000e+01 2.306471770268793964e-01 6.510378145028157537e-02
6.200000000000000000e+01 2.328480155229995241e-01 6.540481889073271327e-02
6.300000000000000000e+01 2.349783605494471517e-01 6.569707174736030830e-02
6.400000000000000000e+01 2.372000129977364091e-01 6.598295954501925964e-02
6.500000000000000000e+01 2.393000182131933828e-01 6.626710805226394829e-02
6.600000000000000000e+01 2.413432783298500584e-01 6.653888480223281443e-02
6.700000000000000000e+01 2.433436897015570644e-01 6.680304673069201171e-02
6.800000000000000000e+01 2.454885482114436690e-01 6.707793426918068347e-02
6.900000000000000000e+01 2.475601415509509073e-01 6.734568917028083135e-02
7.000000000000000000e+01 2.496478270545053890e-01 6.760447593495448604e-02
7.100000000000000000e+01 2.516215452728871038e-01 6.785496494317988514e-02
7.200000000000000000e+01 2.534933418744685363e-01 6.810251516806870020e-02
7.300000000000000000e+01 2.554873438805194685e-01 6.835209905663737484e-02
7.400000000000000000e+01 2.574472976293460391e-01 6.859681705832595955e-02
7.500000000000000000e+01 2.594213253974799738e-01 6.884050193807632334e-02
7.600000000000000000e+01 2.613251035071063044e-01 6.907728673406608733e-02
7.700000000000000000e+01 2.632519235185774575e-01 6.931449850359057419e-02
7.800000000000000000e+01 2.650766781510578429e-01 6.954934198383277977e-02
7.900000000000000000e+01 2.669295038989959457e-01 6.977630668548717718e-02
8.000000000000000000e+01 2.686798172901890824e-01 6.999369013134838780e-02
8.100000000000000000e+01 2.705523999935668944e-01 7.021854678925303073e-02
8.200000000000000000e+01 2.723889916576514580e-01 7.043772529859192166e-02
8.300000000000000000e+01 2.741340886378045849e-01 7.065645582207995268e-02
8.400000000000000000e+01 2.759205860237162744e-01 7.087049713489183833e-02
8.500000000000000000e+01 2.777454503855217860e-01 7.108725021246688203e-02
8.600000000000000000e+01 2.795567414522432403e-01 7.129660168691666355e-02
8.700000000000000000e+01 2.813895619100900136e-01 7.150853981681104532e-02
8.800000000000000000e+01 2.831345633374025561e-01 7.171563035969935607e-02
8.900000000000000000e+01 2.848495341095513833e-01 7.191935225290788103e-02
9.000000000000000000e+01 2.865884872081500001e-01 7.212181592676801534e-02
9.100000000000000000e+01 2.882951711615300838e-01 7.232259310847069522e-02
9.200000000000000000e+01 2.900652329137389795e-01 7.252239602587620682e-02
9.300000000000000000e+01 2.918085279174525981e-01 7.272122767469824112e-02
9.400000000000000000e+01 2.935073657313962969e-01 7.291246839902040811e-02
9.500000000000000000e+01 2.951618153361652008e-01 7.309971018099507833e-02
9.600000000000000000e+01 2.966801300359643290e-01 7.327907075336370646e-02
9.700000000000000000e+01 2.982196656438547144e-01 7.345989292866823839e-02
9.800000000000000000e+01 2.999192687888121989e-01 7.364763280275131441e-02
9.900000000000000000e+01 3.015865872271122905e-01 7.382877775868505743e-02
1.000000000000000000e+02 3.032370944257689604e-01 7.401030023067053931e-02
1.010000000000000000e+02 3.048701563083174304e-01 7.418955222784601178e-02
1.020000000000000000e+02 3.065454458491578826e-01 7.436815760192827529e-02
1.030000000000000000e+02 3.080637753476426210e-01 7.453953781704789061e-02
1.040000000000000000e+02 3.096086630541065587e-01 7.470960908235499409e-02
1.050000000000000000e+02 3.112203529408952840e-01 7.488094537866663014e-02
1.060000000000000000e+02 3.128487684277769798e-01 7.505637742179177563e-02
1.070000000000000000e+02 3.145150895878234265e-01 7.522615246575613257e-02
1.080000000000000000e+02 3.160558766278318554e-01 7.539054536827866082e-02
1.090000000000000000e+02 3.175741020299990280e-01 7.555488521216195685e-02
1.100000000000000000e+02 3.190503432000464934e-01 7.571697280902123239e-02
1.110000000000000000e+02 3.205806183762638373e-01 7.587955029417949027e-02
1.120000000000000000e+02 3.220517806663570903e-01 7.604074503200712598e-02
1.130000000000000000e+02 3.236534156411845498e-01 7.620465198229381398e-02
1.140000000000000000e+02 3.251038664042834037e-01 7.636053104672488323e-02
1.150000000000000000e+02 3.266428342982334310e-01 7.651902744221245056e-02
1.160000000000000000e+02 3.281066688877138926e-01 7.666841097300282348e-02
1.170000000000000000e+02 3.296731841038236799e-01 7.682356413016251662e-02
1.180000000000000000e+02 3.312080947072704729e-01 7.697679190708521524e-02
1.190000000000000000e+02 3.327488542167837959e-01 7.712949931630085076e-02
1.200000000000000000e+02 3.341491111973695638e-01 7.727439128468657770e-02
1.210000000000000000e+02 3.356454119110321432e-01 7.742406204655462310e-02
1.220000000000000000e+02 3.370800220733886632e-01 7.756842508914085776e-02
1.230000000000000000e+02 3.385689742875291341e-01 7.771328032663284147e-02
1.240000000000000000e+02 3.400455485888141949e-01 7.785913046265255377e-02
1.250000000000000000e+02 3.414850051832699629e-01 7.800232961091928263e-02
1.260000000000000000e+02 3.429141348923075427e-01 7.814615311579715951e-02
1.270000000000000000e+02 3.444167380739241446e-01 7.828698148201111706e-02
1.280000000000000000e+02 3.459217676291586052e-01 7.843165616548233854e-02
1.290000000000000000e+02 3.473042532348910028e-01 7.857230296113454360e-02
1.300000000000000000e+02 3.487445929299604064e-01 7.871455966355846157e-02
1.310000000000000000e+02 3.501361704558170751e-01 7.885264529768490349e-02
1.320000000000000000e+02 3.515759014053488896e-01 7.899032633682018245e-02
1.330000000000000000e+02 3.530322645293766382e-01 7.912633801543381140e-02
1.340000000000000000e+02 3.544999864244353649e-01 7.926468541585597605e-02
1.350000000000000000e+02 3.558232027770857342e-01 7.939590787600950272e-02
1.360000000000000000e+02 3.571509875659005240e-01 7.952549677134949924e-02
1.370000000000000000e+02 3.585090327518170583e-01 7.965271254180406046e-02
1.380000000000000000e+02 3.598864990994341539e-01 7.978503409960452375e-02
1.390000000000000000e+02 3.612178470505952865e-01 7.991054017285374733e-02
1.400000000000000000e+02 3.626014851266859407e-01 8.003724043054862014e-02
1.410000000000000000e+02 3.639215805787166524e-01 8.016375076955235823e-02
1.420000000000000000e+02 3.653246797802730539e-01 8.029058835092203750e-02
1.430000000000000000e+02 3.666352603078891215e-01 8.041548693362569888e-02
1.440000000000000000e+02 3.680179884207070429e-01 8.053948253441479965e-02
1.450000000000000000e+02 3.692714330708599668e-01 8.065651656482306087e-02
1.460000000000000000e+02 3.705178611226270791e-01 8.077633823733382235e-02
1.470000000000000000e+02 3.718357068837178647e-01 8.089922028329474268e-02
1.480000000000000000e+02 3.730958428958073281e-01 8.101681184568554350e-02
1.490000000000000000e+02 3.743720644919850127e-01 8.113387772796429309e-02
1.500000000000000000e+02 3.756754433415457339e-01 8.125368403557113595e-02
1.510000000000000000e+02 3.769139476628211582e-01 8.136921708032870959e-02
1.520000000000000000e+02 3.782245387827601335e-01 8.148943295727925640e-02
1.530000000000000000e+02 3.795453595288338922e-01 8.160397007115351153e-02
1.540000000000000000e+02 3.808672388490496052e-01 8.172347211518619925e-02
1.550000000000000000e+02 3.821543724189518931e-01 8.183834682285000273e-02
1.560000000000000000e+02 3.834556916548693684e-01 8.195241312965208247e-02
1.570000000000000000e+02 3.847844450282590922e-01 8.206782079603082425e-02
1.580000000000000000e+02 3.859720121249287650e-01 8.217712299399436426e-02
1.590000000000000000e+02 3.872125869793502373e-01 8.228941643984075127e-02
1.600000000000000000e+02 3.884179527043215563e-01 8.239638435188387233e-02
1.610000000000000000e+02 3.897351685657583498e-01 8.250843621340492318e-02
1.620000000000000000e+02 3.910122265530527885e-01 8.262144595522008528e-02
1.630000000000000000e+02 3.921732014766419194e-01 8.272439814798965285e-02
1.640000000000000000e+02 3.933384156827171019e-01 8.283076488781303259e-02
1.650000000000000000e+02 3.945418218595032611e-01 8.294001142188503484e-02
1.660000000000000000e+02 3.957824151730793272e-01 8.304826464711193013e-02
1.670000000000000000e+02 3.969987184122450996e-01 8.315688154100545071e-02
1.680000000000000000e+02 3.981770115766385398e-01 8.326032292160555348e-02
1.690000000000000000e+02 3.994074227028087121e-01 8.336744798593133388e-02
1.700000000000000000e+02 4.005838303049305549e-01 8.347045266420620446e-02
1.710000000000000000e+02 4.017982420146956057e-01 8.357502090020292596e-02
1.720000000000000000e+02 4.030302539224067115e-01 8.367912453481145263e-02
1.730000000000000000e+02 4.041851694635290593e-01 8.378142232496538222e-02
1.740000000000000000e+02 4.053681319145900908e-01 8.388064155325458682e-02
1.750000000000000000e+02 4.065835392613224575e-01 8.397864551468764427e-02
1.760000000000000000e+02 4.077800555831599949e-01 8.407988756931752961e-02
1.770000000000000000e+02 4.089965887109155984e-01 8.417998455244297962e-02
1.780000000000000000e+02 4.101866999580751627e-01 8.427894613725281370e-02
1.790000000000000000e+02 4.113259412020221495e-01 8.437713964467274952e-02
1.800000000000000000e+02 4.125027552106280138e-01 8.447351889893003896e-02
1.810000000000000000e+02 4.136565159984906814e-01 8.456812911826278034e-02
1.820000000000000000e+02 4.147853482863927410e-01 8.466218672167841186e-02
1.830000000000000000e+02 4.159759427233196694e-01 8.475713076458005202e-02
1.840000000000000000e+02 4.171520893943563291e-01 8.485400367292086909e-02
1.850000000000000000e+02 4.184170221321618088e-01 8.495165682878139113e-02
1.860000000000000000e+02 4.195797422003216814e-01 8.504397942625747941e-02
1.870000000000000000e+02 4.207412375978070718e-01 8.513916166194332447e-02
1.880000000000000000e+02 4.218391411685399328e-01 8.523265503189020320e-02
1.890000000000000000e+02 4.229839165708771942e-01 8.532641274370036943e-02
1.900000000000000000e+02 4.241311316684703847e-01 8.541783039759895391e-02
1.910000000000000000e+02 4.253179438350085939e-01 8.551228365898126682e-02
1.920000000000000000e+02 4.264519264006141341e-01 8.560255411188487373e-02
1.930000000000000000e+02 4.275200499312358238e-01 8.569334856925855948e-02
1.940000000000000000e+02 4.286599773800055524e-01 8.578572712094126307e-02
1.950000000000000000e+02 4.297734116201654131e-01 8.587562915983014411e-02
1.960000000000000000e+02 4.308947044905455659e-01 8.596431679067660647e-02
1.970000000000000000e+02 4.320391425557053577e-01 8.605498416728955824e-02
1.980000000000000000e+02 4.331918952111043497e-01 8.614553671282973446e-02
1.990000000000000000e+02 4.342398535032499507e-01 8.623153506978623040e-02
2.000000000000000000e+02 4.353179021160001327e-01 8.631706078350374900e-02
2.010000000000000000e+02 4.363238415011675420e-01 8.640133357740047149e-02
2.020000000000000000e+02 4.374278400016813895e-01 8.648628593291819711e-02
2.030000000000000000e+02 4.385815655426157367e-01 8.657393626969239753e-02
2.040000000000000000e+02 4.396088921527420146e-01 8.665980161442854435e-02
2.050000000000000000e+02 4.406359224135915631e-01 8.674372217132289564e-02
2.060000000000000000e+02 4.416680541949890015e-01 8.682588995177123459e-02
2.070000000000000000e+02 4.427970599603751056e-01 8.690963499155952843e-02
2.080000000000000000e+02 4.438183600863079836e-01 8.699209801695860500e-02
2.090000000000000000e+02 4.448832038621786666e-01 8.707280277230503018e-02
2.100000000000000000e+02 4.459392005325169550e-01 8.715653806144045557e-02
2.110000000000000000e+02 4.469946210220190896e-01 8.723889934702880322e-02
2.120000000000000000e+02 4.480299517220402428e-01 8.732096519148602187e-02
2.130000000000000000e+02 4.491296479175980738e-01 8.740235878141539017e-02
2.140000000000000000e+02 4.501888618525624053e-01 8.748250564072025670e-02
2.150000000000000000e+02 4.512383882882881059e-01 8.756407242360719767e-02
2.160000000000000000e+02 4.522890634421949940e-01 8.764313923915016680e-02
2.170000000000000000e+02 4.533070326196865785e-01 8.772036604089987477e-02
2.180000000000000000e+02 4.543363704006951886e-01 8.779849403486542081e-02
2.190000000000000000e+02 4.553642814668317218e-01 8.787642026710948406e-02
2.200000000000000000e+02 4.563726216867171059e-01 8.795317366982131901e-02
2.210000000000000000e+02 4.573200635347301479e-01 8.802954851611533016e-02
2.220000000000000000e+02 4.583160386404623865e-01 8.810493847611841622e-02
2.230000000000000000e+02 4.593006432243849635e-01 8.817962226357063671e-02
2.240000000000000000e+02 4.603125367893690645e-01 8.825656580182210387e-02
2.250000000000000000e+02 4.612825790659713654e-01 8.833092868975130074e-02
2.260000000000000000e+02 4.623274890274888804e-01 8.840475544221834681e-02
2.270000000000000000e+02 4.633313543411380353e-01 8.847649365877535699e-02
2.280000000000000000e+02 4.643000530409409077e-01 8.855059539305963623e-02
2.290000000000000000e+02 4.653096761378126556e-01 8.862424317888191461e-02
2.300000000000000000e+02 4.662452902093810470e-01 8.869794632073112195e-02
2.310000000000000000e+02 4.671683684281907056e-01 8.876724301571750630e-02
2.320000000000000000e+02 4.680976279648483285e-01 8.883899464687550207e-02
2.330000000000000000e+02 4.690029873148987005e-01 8.891012757464947236e-02
2.340000000000000000e+02 4.699489377108955201e-01 8.898143203964710424e-02
2.350000000000000000e+02 4.709166789484283133e-01 8.905147797507469154e-02
2.360000000000000000e+02 4.719018005765102663e-01 8.912226104397190374e-02
2.370000000000000000e+02 4.728824523269582469e-01 8.919454619173908250e-02
2.380000000000000000e+02 4.738305061883084646e-01 8.926159571637584667e-02
2.390000000000000000e+02 4.747715657804652545e-01 8.933012633458999041e-02
2.400000000000000000e+02 4.757402713333949706e-01 8.940076825589582388e-02
2.410000000000000000e+02 4.766807711142383996e-01 8.947104827637980540e-02
2.420000000000000000e+02 4.776754467147056316e-01 8.954205353000968537e-02
2.430000000000000000e+02 4.785705254331545366e-01 8.960957742528700976e-02
2.440000000000000000e+02 4.795569921500495436e-01 8.967820400964029992e-02
2.450000000000000000e+02 4.805277692062544515e-01 8.974577295877519956e-02
2.460000000000000000e+02 4.814185325271717053e-01 8.981367432348670576e-02
2.470000000000000000e+02 4.822783920154154469e-01 8.987906627414693483e-02
2.480000000000000000e+02 4.832919355893662283e-01 8.994878198910621903e-02
2.490000000000000000e+02 4.842240994673625565e-01 9.001483025282444594e-02


==> data/WALS_IBM_may29.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 1.381507496848914107e-01 1.381507496848914107e-01
2.000000000000000000e+00 2.588445242079200903e-01 2.461943106820637939e-01
3.000000000000000000e+00 3.619549156962585945e-01 3.344997029610117800e-01
4.000000000000000000e+00 4.452848017530863789e-01 4.032872388302640720e-01
5.000000000000000000e+00 5.086512802846550052e-01 4.526558794400686869e-01
6.000000000000000000e+00 5.539099338656900962e-01 4.851380151836273691e-01
7.000000000000000000e+00 5.865288888275976831e-01 5.054562337136151440e-01
8.000000000000000000e+00 6.101489677115251586e-01 5.175580393701499915e-01
9.000000000000000000e+00 6.283780463392528715e-01 5.249648902415505747e-01
1.000000000000000000e+01 6.430953748315756391e-01 5.299025261708113499e-01
1.100000000000000000e+01 6.562132539801132092e-01 5.335408320532080140e-01
1.200000000000000000e+01 6.679904047348166340e-01 5.365029214176633143e-01
1.300000000000000000e+01 6.790620482486300347e-01 5.390534367176132990e-01
1.400000000000000000e+01 6.892323927274246476e-01 5.412930508461987200e-01
1.500000000000000000e+01 6.986843166029446106e-01 5.432710229515540501e-01
1.600000000000000000e+01 7.076297161364570876e-01 5.450881496929882442e-01
1.700000000000000000e+01 7.159354657385291754e-01 5.467099467395226675e-01
1.800000000000000000e+01 7.240704009803544672e-01 5.482389345843718953e-01
1.900000000000000000e+01 7.316258679927685193e-01 5.496060189265753460e-01
2.000000000000000000e+01 7.390146632012517536e-01 5.508807656986659529e-01
2.100000000000000000e+01 7.462741866519452261e-01 5.521123391836230132e-01
2.200000000000000000e+01 7.529457984563623363e-01 5.531900404426690621e-01
2.300000000000000000e+01 7.595143973419373751e-01 5.542182559843211731e-01
2.400000000000000000e+01 7.654621504180217917e-01 5.551646187996518433e-01
2.500000000000000000e+01 7.713181311339335489e-01 5.560423222652096653e-01
2.600000000000000000e+01 7.772429623330939785e-01 5.569109503424556351e-01
2.700000000000000000e+01 7.825061377600502910e-01 5.576839042243499911e-01
2.800000000000000000e+01 7.879753994997756861e-01 5.584159376876118852e-01
2.900000000000000000e+01 7.931017225687355676e-01 5.591050262951487992e-01
3.000000000000000000e+01 7.978501629179209909e-01 5.597349895523416885e-01
3.100000000000000000e+01 8.027906728106033452e-01 5.603657936100809867e-01
3.200000000000000000e+01 8.071311926654014535e-01 5.609225802771506952e-01
3.300000000000000000e+01 8.114960092398602054e-01 5.614705637003846173e-01
3.400000000000000000e+01 8.158868275754908028e-01 5.619917320082256085e-01
3.500000000000000000e+01 8.200485218357003170e-01 5.624863121632575069e-01
3.600000000000000000e+01 8.241411819296950991e-01 5.629714528539896401e-01
3.700000000000000000e+01 8.280006165862748846e-01 5.634176535210543291e-01
3.800000000000000000e+01 8.318039133469579127e-01 5.638509204717121470e-01
3.900000000000000000e+01 8.351655355063194452e-01 5.642442323370291390e-01
4.000000000000000000e+01 8.389303204209346276e-01 5.646378421116059476e-01
4.100000000000000000e+01 8.424179246188031600e-01 5.650140693490155464e-01
4.200000000000000000e+01 8.460254409328258340e-01 5.653870351121863536e-01
4.300000000000000000e+01 8.491577621944620402e-01 5.657170443542897109e-01
4.400000000000000000e+01 8.524013640356965515e-01 5.660490693149367036e-01
4.500000000000000000e+01 8.555008980364401383e-01 5.663520037375464611e-01
4.600000000000000000e+01 8.586422948346180695e-01 5.666573350534089837e-01
4.700000000000000000e+01 8.617386419239758677e-01 5.669550536546938968e-01
4.800000000000000000e+01 8.644742928241535562e-01 5.672247091987031586e-01
4.900000000000000000e+01 8.672774484384061511e-01 5.674930598621966693e-01


==> data/WALS_ML1m_10it.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 1.753668182974001122e-02 1.753722000584125376e-02
2.000000000000000000e+00 3.379498099723347859e-02 2.804469018786458906e-02
3.000000000000000000e+00 4.862236766607905963e-02 3.579226764382082565e-02
4.000000000000000000e+00 6.265642925498124405e-02 4.213377965352688159e-02
5.000000000000000000e+00 7.631594404793670683e-02 4.771874427311061095e-02
6.000000000000000000e+00 8.897911793622204080e-02 5.260052575224213184e-02
7.000000000000000000e+00 1.010371243237488392e-01 5.694316245826596540e-02
8.000000000000000000e+00 1.127079883353713924e-01 6.091386116286101604e-02
9.000000000000000000e+00 1.240417992791429252e-01 6.464744226973026531e-02
1.000000000000000000e+01 1.347641265497959984e-01 6.805583567525284872e-02
1.100000000000000000e+01 1.452108145932186345e-01 7.124223921375297253e-02
1.200000000000000000e+01 1.553265689442528130e-01 7.423928170096419366e-02
1.300000000000000000e+01 1.650056923594252767e-01 7.707375808481180257e-02
1.400000000000000000e+01 1.743041924741884074e-01 7.973717149716583186e-02
1.500000000000000000e+01 1.835491500395580733e-01 8.229557810588072897e-02
1.600000000000000000e+01 1.926158238233799669e-01 8.476817929190967604e-02
1.700000000000000000e+01 2.009231442096914011e-01 8.702039665988613171e-02
1.800000000000000000e+01 2.093932073435471608e-01 8.927237472973668930e-02
1.900000000000000000e+01 2.176831345748124480e-01 9.144144743578123957e-02
2.000000000000000000e+01 2.256486305070936060e-01 9.348973191168057084e-02
2.100000000000000000e+01 2.334512482969807179e-01 9.547962474439232461e-02
2.200000000000000000e+01 2.412855792948356559e-01 9.742349798100378988e-02
2.300000000000000000e+01 2.486709199476008214e-01 9.926357290120992050e-02
2.400000000000000000e+01 2.557192505053191289e-01 1.010146792571576524e-01
2.500000000000000000e+01 2.629596114642799853e-01 1.027412208499227375e-01
2.600000000000000000e+01 2.697800197488526286e-01 1.043827733254911044e-01
2.700000000000000000e+01 2.765122570891012654e-01 1.060037008629978322e-01
2.800000000000000000e+01 2.831245628878825693e-01 1.075618602606549512e-01
2.900000000000000000e+01 2.897006855244839696e-01 1.090931677226165547e-01
3.000000000000000000e+01 2.960724864377581311e-01 1.105675654144787079e-01
3.100000000000000000e+01 3.022688685300297107e-01 1.119975953772065630e-01
3.200000000000000000e+01 3.083173910752217139e-01 1.133807833676326732e-01
3.300000000000000000e+01 3.142385897403764394e-01 1.147120773904602570e-01
3.400000000000000000e+01 3.200590040226310995e-01 1.160246726154044589e-01
3.500000000000000000e+01 3.257787321576985362e-01 1.173100513555582480e-01
3.600000000000000000e+01 3.314064115898007756e-01 1.185551574524605356e-01
3.700000000000000000e+01 3.368589966883521192e-01 1.197591239533497554e-01
3.800000000000000000e+01 3.421948185303608225e-01 1.209282364280078875e-01
3.900000000000000000e+01 3.475670431369042856e-01 1.220807314451308329e-01
4.000000000000000000e+01 3.526680332972624288e-01 1.231844685175748633e-01
4.100000000000000000e+01 3.577993979514277889e-01 1.242817821448787274e-01
4.200000000000000000e+01 3.629304743918683185e-01 1.253640208497863728e-01
4.300000000000000000e+01 3.680539514243348909e-01 1.264313543077099922e-01
4.400000000000000000e+01 3.730184642097201242e-01 1.274619728397114737e-01
4.500000000000000000e+01 3.778832115667947744e-01 1.284854479981600295e-01
4.600000000000000000e+01 3.826615209514561133e-01 1.294696165973870938e-01
4.700000000000000000e+01 3.872454491002577104e-01 1.304229100392162166e-01
4.800000000000000000e+01 3.918292680201701517e-01 1.313548606037793220e-01
4.900000000000000000e+01 3.962347801048164420e-01 1.322736985052671566e-01
5.000000000000000000e+01 4.006215528796332470e-01 1.331734979217693016e-01
5.100000000000000000e+01 4.048644745259772915e-01 1.340421706443056804e-01
5.200000000000000000e+01 4.091822006349102869e-01 1.349052945154335381e-01
5.300000000000000000e+01 4.133590799694250029e-01 1.357506156882280490e-01
5.400000000000000000e+01 4.175284637324075954e-01 1.365803329219905105e-01
5.500000000000000000e+01 4.216813014286561745e-01 1.373958349865044837e-01
5.600000000000000000e+01 4.258277675217401192e-01 1.382089445805495254e-01
5.700000000000000000e+01 4.298314814424523678e-01 1.389949034604608669e-01
5.800000000000000000e+01 4.337404824955069516e-01 1.397591519332342103e-01
5.900000000000000000e+01 4.374224029229646926e-01 1.404942562753569990e-01
6.000000000000000000e+01 4.411764925417677730e-01 1.412246809712693618e-01
6.100000000000000000e+01 4.449418911600104831e-01 1.419524297897906684e-01
6.200000000000000000e+01 4.486126307589424211e-01 1.426630075876797188e-01
6.300000000000000000e+01 4.522401953441090861e-01 1.433593772143137990e-01
6.400000000000000000e+01 4.557505546616454351e-01 1.440378204965726550e-01
6.500000000000000000e+01 4.593786754918841586e-01 1.447217895089616679e-01
6.600000000000000000e+01 4.628475144728557700e-01 1.453876284960602394e-01
6.700000000000000000e+01 4.664185003021781850e-01 1.460523673032804726e-01
6.800000000000000000e+01 4.698791811959632247e-01 1.467004945398588112e-01
6.900000000000000000e+01 4.731657650764438672e-01 1.473262084715056264e-01
7.000000000000000000e+01 4.764493908623777529e-01 1.479469840684606574e-01
7.100000000000000000e+01 4.796590053204745074e-01 1.485447014183043923e-01
7.200000000000000000e+01 4.828426009744053449e-01 1.491296596760035564e-01
7.300000000000000000e+01 4.861199936584568726e-01 1.497175471274888869e-01
7.400000000000000000e+01 4.893083363539451613e-01 1.503019696101766667e-01
7.500000000000000000e+01 4.925062200207277474e-01 1.508777747949893999e-01
7.600000000000000000e+01 4.955932233228357853e-01 1.514437988481565078e-01
7.700000000000000000e+01 4.986039146577667669e-01 1.519889590609240781e-01
7.800000000000000000e+01 5.016049683359672384e-01 1.525261543328313985e-01
7.900000000000000000e+01 5.045867291606600524e-01 1.530613264896519277e-01
8.000000000000000000e+01 5.074576270120918497e-01 1.535858680757991868e-01
8.100000000000000000e+01 5.104470874323866481e-01 1.541146770249573472e-01
8.200000000000000000e+01 5.132993737899060882e-01 1.546265023432722430e-01
8.300000000000000000e+01 5.160995277565560979e-01 1.551259044433760670e-01
8.400000000000000000e+01 5.187990789582839213e-01 1.556143151501931110e-01
8.500000000000000000e+01 5.215839992797410840e-01 1.561045068233697375e-01
8.600000000000000000e+01 5.242260717218842903e-01 1.565815544274410109e-01
8.700000000000000000e+01 5.268261714548739816e-01 1.570461463523570300e-01
8.800000000000000000e+01 5.295110092518925393e-01 1.575155984530359210e-01
8.900000000000000000e+01 5.321498428562957406e-01 1.579685896003187318e-01
9.000000000000000000e+01 5.347646341738546694e-01 1.584218788429561375e-01
9.100000000000000000e+01 5.372986586508301521e-01 1.588620528760882888e-01
9.200000000000000000e+01 5.397624871965247539e-01 1.592889829116484190e-01
9.300000000000000000e+01 5.422948062612397147e-01 1.597251462644750375e-01
9.400000000000000000e+01 5.447101512540841739e-01 1.601464433702734502e-01
9.500000000000000000e+01 5.471970921897981732e-01 1.605630296310379401e-01
9.600000000000000000e+01 5.495517183340342671e-01 1.609754597422828892e-01
9.700000000000000000e+01 5.520349917775456694e-01 1.613909263926255333e-01
9.800000000000000000e+01 5.543565552833498167e-01 1.617913024817007606e-01
9.900000000000000000e+01 5.566786123342718495e-01 1.621887524747936404e-01
1.000000000000000000e+02 5.590103016650447287e-01 1.625827202137313243e-01
1.010000000000000000e+02 5.613038046363025835e-01 1.629738929985074525e-01
1.020000000000000000e+02 5.636206155369846149e-01 1.633621752072462741e-01
1.030000000000000000e+02 5.658975221009177048e-01 1.637347389990054802e-01
1.040000000000000000e+02 5.681604783206781750e-01 1.641074684237618653e-01
1.050000000000000000e+02 5.703957300242675776e-01 1.644777685793128164e-01
1.060000000000000000e+02 5.726293017952397424e-01 1.648465923205604533e-01
1.070000000000000000e+02 5.748338415965000836e-01 1.652079817976339626e-01
1.080000000000000000e+02 5.768867341218469891e-01 1.655542330539899742e-01
1.090000000000000000e+02 5.789530599673466948e-01 1.658977605831440383e-01
1.100000000000000000e+02 5.810576508283746833e-01 1.662472905827289127e-01
1.110000000000000000e+02 5.831459570241447343e-01 1.665867538263684500e-01
1.120000000000000000e+02 5.852280467176154133e-01 1.669290157585352763e-01
1.130000000000000000e+02 5.872978536486339607e-01 1.672656379488414169e-01
1.140000000000000000e+02 5.894002097609811752e-01 1.676056055233965392e-01
1.150000000000000000e+02 5.913887155534151008e-01 1.679286309957961076e-01
1.160000000000000000e+02 5.933586561423018768e-01 1.682444518391005284e-01
1.170000000000000000e+02 5.953080522734198743e-01 1.685580513094508681e-01
1.180000000000000000e+02 5.971750120793668515e-01 1.688692955686630914e-01
1.190000000000000000e+02 5.991214269706346407e-01 1.691833350800245328e-01
1.200000000000000000e+02 6.010086290925316099e-01 1.694936023118102097e-01
1.210000000000000000e+02 6.028514184312594448e-01 1.697918041341783812e-01
1.220000000000000000e+02 6.047347301121318575e-01 1.700886940687694748e-01
1.230000000000000000e+02 6.066023618896015934e-01 1.703858732095651918e-01
1.240000000000000000e+02 6.084071707072973290e-01 1.706771054342651750e-01
1.250000000000000000e+02 6.102161324312131985e-01 1.709648570997737427e-01
1.260000000000000000e+02 6.120076723910624628e-01 1.712513788401295589e-01
1.270000000000000000e+02 6.137796627925732329e-01 1.715339200214040516e-01
1.280000000000000000e+02 6.155010208332132304e-01 1.718077870688844433e-01
1.290000000000000000e+02 6.171999289990357518e-01 1.720763731394684692e-01
1.300000000000000000e+02 6.189172885514434563e-01 1.723461580296997975e-01
1.310000000000000000e+02 6.207184886332651752e-01 1.726220368295159902e-01
1.320000000000000000e+02 6.224216525726056215e-01 1.728909541053810506e-01
1.330000000000000000e+02 6.241402269566775907e-01 1.731545255709465991e-01
1.340000000000000000e+02 6.258457432207963356e-01 1.734204618157514366e-01
1.350000000000000000e+02 6.275379414629115304e-01 1.736756931618200495e-01
1.360000000000000000e+02 6.292350988903119280e-01 1.739309341443492918e-01
1.370000000000000000e+02 6.308606086495150977e-01 1.741847597143073856e-01
1.380000000000000000e+02 6.325468418533970461e-01 1.744402210679826537e-01
1.390000000000000000e+02 6.341727054177987988e-01 1.746859275463994721e-01
1.400000000000000000e+02 6.357511647356938189e-01 1.749238502362013004e-01
1.410000000000000000e+02 6.373053161399705457e-01 1.751658029186319576e-01
1.420000000000000000e+02 6.389197249373792520e-01 1.754016471983284031e-01
1.430000000000000000e+02 6.404985501026729811e-01 1.756406623577193848e-01
1.440000000000000000e+02 6.420494420495124199e-01 1.758757326586173064e-01
1.450000000000000000e+02 6.435926445958666253e-01 1.761079504338688706e-01
1.460000000000000000e+02 6.450993158086003598e-01 1.763352158209771925e-01
1.470000000000000000e+02 6.465845882849515780e-01 1.765597799590394867e-01
1.480000000000000000e+02 6.480357512195304981e-01 1.767783639166299881e-01
1.490000000000000000e+02 6.494848198181524257e-01 1.769948178249449999e-01
1.500000000000000000e+02 6.509753688410173655e-01 1.772126717902415272e-01
1.510000000000000000e+02 6.524250371613746768e-01 1.774329533242016421e-01
1.520000000000000000e+02 6.538388237087987553e-01 1.776474911696182823e-01
1.530000000000000000e+02 6.552482649084161448e-01 1.778588071578410812e-01
1.540000000000000000e+02 6.566529565360332832e-01 1.780646006107269308e-01
1.550000000000000000e+02 6.580886178084494054e-01 1.782691201402221703e-01
1.560000000000000000e+02 6.595489403645394821e-01 1.784820247841653051e-01
1.570000000000000000e+02 6.609936145159425180e-01 1.786898851812584732e-01
1.580000000000000000e+02 6.623190920577887164e-01 1.788865789700307685e-01
1.590000000000000000e+02 6.636805184319964912e-01 1.790829173191986201e-01
1.600000000000000000e+02 6.650363102044177799e-01 1.792772139001243825e-01
1.610000000000000000e+02 6.663847826516847705e-01 1.794722588455582024e-01
1.620000000000000000e+02 6.677237015490964378e-01 1.796689690509987170e-01
1.630000000000000000e+02 6.690476038189531183e-01 1.798602003757102386e-01
1.640000000000000000e+02 6.703891062617214347e-01 1.800563228601333721e-01
1.650000000000000000e+02 6.717599935917627496e-01 1.802483920707941556e-01
1.660000000000000000e+02 6.731682020945820577e-01 1.804450785358933385e-01
1.670000000000000000e+02 6.744210399561263447e-01 1.806272700508261275e-01
1.680000000000000000e+02 6.756230115084819188e-01 1.808038325858399575e-01
1.690000000000000000e+02 6.768592348132321801e-01 1.809849788905735779e-01
1.700000000000000000e+02 6.781159950099900913e-01 1.811652959181779265e-01
1.710000000000000000e+02 6.793754946887863300e-01 1.813470545612967111e-01
1.720000000000000000e+02 6.806131333006872897e-01 1.815206304817765515e-01
1.730000000000000000e+02 6.818675418687384360e-01 1.816961061668150856e-01
1.740000000000000000e+02 6.830900892779934175e-01 1.818644103498701092e-01
1.750000000000000000e+02 6.843296730971759612e-01 1.820382694225141096e-01
1.760000000000000000e+02 6.855411067088216237e-01 1.822069333344346620e-01
1.770000000000000000e+02 6.868101389049608985e-01 1.823795444898072549e-01
1.780000000000000000e+02 6.879437859519414999e-01 1.825445240977066341e-01
1.790000000000000000e+02 6.891077343202358652e-01 1.827089317223296594e-01
1.800000000000000000e+02 6.903014981036524889e-01 1.828719045100045681e-01
1.810000000000000000e+02 6.914775758085580648e-01 1.830339675025323964e-01
1.820000000000000000e+02 6.926335504985515756e-01 1.831958358059063985e-01
1.830000000000000000e+02 6.937986929965364036e-01 1.833534807239580455e-01
1.840000000000000000e+02 6.948869773337826850e-01 1.835049750911010580e-01
1.850000000000000000e+02 6.960162042380907410e-01 1.836585354633863409e-01
1.860000000000000000e+02 6.971337950812923623e-01 1.838112238301568835e-01
1.870000000000000000e+02 6.982759238148680270e-01 1.839661714123578262e-01
1.880000000000000000e+02 6.994106929936549921e-01 1.841189141536096197e-01
1.890000000000000000e+02 7.004652667188717707e-01 1.842655639054013583e-01
1.900000000000000000e+02 7.016142841527006624e-01 1.844161494316554351e-01
1.910000000000000000e+02 7.027369092724413679e-01 1.845651969262876169e-01
1.920000000000000000e+02 7.038322436159427653e-01 1.847114240665692908e-01
1.930000000000000000e+02 7.048614342076626738e-01 1.848544916625652901e-01
1.940000000000000000e+02 7.059571058333966587e-01 1.849997681602289223e-01
1.950000000000000000e+02 7.070086465615392779e-01 1.851420462627026420e-01
1.960000000000000000e+02 7.080515262549235134e-01 1.852852038334066032e-01
1.970000000000000000e+02 7.090226569610262874e-01 1.854231484917248096e-01
1.980000000000000000e+02 7.101032966583461503e-01 1.855654295338960980e-01
1.990000000000000000e+02 7.110846863289447262e-01 1.857017084022048459e-01
2.000000000000000000e+02 7.120765533505384326e-01 1.858392092921826444e-01
2.010000000000000000e+02 7.130420403151792597e-01 1.859727710050759764e-01
2.020000000000000000e+02 7.139936959466862687e-01 1.861066145683388517e-01
2.030000000000000000e+02 7.150564135396700882e-01 1.862454331291494569e-01
2.040000000000000000e+02 7.160808125188350415e-01 1.863763819389498144e-01
2.050000000000000000e+02 7.170780333994786204e-01 1.865102731357469179e-01
2.060000000000000000e+02 7.181236672104955865e-01 1.866468152189323659e-01
2.070000000000000000e+02 7.191670252731602320e-01 1.867842310441830966e-01
2.080000000000000000e+02 7.201745293126867731e-01 1.869120920892271553e-01
2.090000000000000000e+02 7.211359351195782974e-01 1.870421729945635769e-01
2.100000000000000000e+02 7.220870653276707518e-01 1.871646032835193318e-01
2.110000000000000000e+02 7.230334980447682414e-01 1.872878815348633375e-01
2.120000000000000000e+02 7.239298303920074229e-01 1.874092598657394748e-01
2.130000000000000000e+02 7.249089526272850526e-01 1.875356606741799825e-01
2.140000000000000000e+02 7.258336526327252569e-01 1.876557850330038135e-01
2.150000000000000000e+02 7.267418556293577803e-01 1.877766365815000671e-01
2.160000000000000000e+02 7.276942881691282894e-01 1.878982012467791951e-01
2.170000000000000000e+02 7.286080221641259014e-01 1.880189954908159655e-01
2.180000000000000000e+02 7.295627856018989110e-01 1.881393756256154737e-01
2.190000000000000000e+02 7.304568669269981829e-01 1.882557310480685586e-01
2.200000000000000000e+02 7.313650952221668611e-01 1.883694890843995995e-01
2.210000000000000000e+02 7.323060381954196174e-01 1.884878409492425078e-01
2.220000000000000000e+02 7.332111447026784523e-01 1.886039884764852959e-01
2.230000000000000000e+02 7.341428201200451698e-01 1.887153488163442472e-01
2.240000000000000000e+02 7.349835750460201877e-01 1.888279245404905216e-01
2.250000000000000000e+02 7.358908191445323599e-01 1.889415886869387495e-01
2.260000000000000000e+02 7.367427837987456929e-01 1.890488717476475622e-01
2.270000000000000000e+02 7.376458038674170714e-01 1.891602861753674258e-01
2.280000000000000000e+02 7.384795732403890423e-01 1.892663710776590069e-01
2.290000000000000000e+02 7.393627498891981453e-01 1.893781222558736932e-01
2.300000000000000000e+02 7.401960456094947016e-01 1.894878716474498181e-01
2.310000000000000000e+02 7.410020299587597448e-01 1.895913857506587308e-01
2.320000000000000000e+02 7.418876186221605717e-01 1.896996163644528444e-01
2.330000000000000000e+02 7.427829308934940089e-01 1.898083193386500833e-01
2.340000000000000000e+02 7.436064253309038197e-01 1.899129360276174128e-01
2.350000000000000000e+02 7.444596734079734768e-01 1.900166403349481947e-01
2.360000000000000000e+02 7.453263799535295719e-01 1.901203977112374266e-01
2.370000000000000000e+02 7.461229086278088340e-01 1.902208757342570000e-01
2.380000000000000000e+02 7.469849360068868682e-01 1.903241357104869247e-01
2.390000000000000000e+02 7.478270113790894680e-01 1.904251685263488592e-01
2.400000000000000000e+02 7.486623838013225507e-01 1.905268506688277130e-01
2.410000000000000000e+02 7.494523955697713902e-01 1.906252093211943666e-01
2.420000000000000000e+02 7.502304882507951911e-01 1.907238980664280603e-01
2.430000000000000000e+02 7.509779916186992699e-01 1.908197887636852996e-01
2.440000000000000000e+02 7.517689131141050973e-01 1.909143853176243910e-01
2.450000000000000000e+02 7.525435976269299054e-01 1.910105119300014587e-01
2.460000000000000000e+02 7.533206808816370614e-01 1.911077220715189651e-01
2.470000000000000000e+02 7.541617410978977976e-01 1.912068109390650528e-01
2.480000000000000000e+02 7.549273894135495322e-01 1.912986862325499193e-01
2.490000000000000000e+02 7.556632767934706729e-01 1.913927889039168662e-01


==> data/freq_IBM_may29.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 6.832710852861473283e-02 6.832710852861473283e-02
2.000000000000000000e+00 1.061523706114164550e-01 9.987445038919620655e-02
3.000000000000000000e+00 1.390903056108874214e-01 1.186485058004346227e-01
4.000000000000000000e+00 1.846889093508897739e-01 1.404285798340700053e-01
5.000000000000000000e+00 2.365037698594223137e-01 1.664809931647515395e-01
6.000000000000000000e+00 2.881677731404725940e-01 1.925404972129288184e-01
7.000000000000000000e+00 3.320784923152835244e-01 2.141584459160460752e-01
8.000000000000000000e+00 3.639204305115157911e-01 2.302592133080521575e-01
9.000000000000000000e+00 3.869766321978990176e-01 2.421389722253721455e-01
1.000000000000000000e+01 4.030594367434016112e-01 2.504378913947177820e-01
1.100000000000000000e+01 4.143140006665905761e-01 2.559699829945977778e-01
1.200000000000000000e+01 4.217192392938646228e-01 2.593194538767313317e-01
1.300000000000000000e+01 4.265774311686134634e-01 2.611893297685789483e-01
1.400000000000000000e+01 4.306033469649596657e-01 2.623296166477527280e-01
1.500000000000000000e+01 4.341675661079500981e-01 2.630660016334771534e-01
1.600000000000000000e+01 4.379985224123850163e-01 2.636588057106639127e-01
1.700000000000000000e+01 4.427397859859084628e-01 2.642945962264062199e-01
1.800000000000000000e+01 4.488134525259988572e-01 2.650097110784905841e-01
1.900000000000000000e+01 4.552011429459700276e-01 2.657508515209350275e-01
2.000000000000000000e+01 4.617178636127311497e-01 2.664840207160451002e-01
2.100000000000000000e+01 4.679337604099108039e-01 2.672063792827221174e-01
2.200000000000000000e+01 4.741542468971515767e-01 2.679446251477926588e-01
2.300000000000000000e+01 4.864255549395439804e-01 2.689691165556190033e-01
2.400000000000000000e+01 4.963380259545803197e-01 2.699679899680820783e-01
2.500000000000000000e+01 5.070423241936393710e-01 2.710032269268105032e-01
2.600000000000000000e+01 5.205442460136849858e-01 2.721823487409918974e-01
2.700000000000000000e+01 5.392174218861378598e-01 2.735464336751695646e-01
2.800000000000000000e+01 5.548868317831427976e-01 2.748583823206047771e-01
2.900000000000000000e+01 5.682469115524390046e-01 2.759795156802242744e-01
3.000000000000000000e+01 5.822713905673843060e-01 2.770325505607650340e-01
3.100000000000000000e+01 5.980004049269385114e-01 2.781806485599960799e-01
3.200000000000000000e+01 6.135221229536420573e-01 2.793635872927466846e-01
3.300000000000000000e+01 6.272550197884668721e-01 2.804817215399654784e-01
3.400000000000000000e+01 6.395765858080419974e-01 2.815167318041656430e-01
3.500000000000000000e+01 6.513592758678350414e-01 2.824640608500094685e-01
3.600000000000000000e+01 6.641894149776549350e-01 2.834428845453123014e-01
3.700000000000000000e+01 6.780577900031365957e-01 2.845268356408761634e-01
3.800000000000000000e+01 6.918395673546882119e-01 2.857282853026757996e-01
3.900000000000000000e+01 7.036432001516793600e-01 2.868770972443074330e-01
4.000000000000000000e+01 7.125499778682028440e-01 2.878361330053615941e-01
4.100000000000000000e+01 7.197629940021429418e-01 2.885935354279977605e-01
4.200000000000000000e+01 7.256358295462089769e-01 2.891757150949147981e-01
4.300000000000000000e+01 7.309001744277850987e-01 2.896683902913860242e-01
4.400000000000000000e+01 7.361290933381038348e-01 2.901420240962842012e-01
4.500000000000000000e+01 7.410984442727284183e-01 2.905957424442169867e-01
4.600000000000000000e+01 7.463426270133882712e-01 2.910431113014707583e-01
4.700000000000000000e+01 7.521165773017940426e-01 2.914940829058930150e-01
4.800000000000000000e+01 7.579972893721116378e-01 2.919393204951787890e-01
4.900000000000000000e+01 7.633911893985411146e-01 2.923439577850217574e-01


==> data/freq_ML1m_10it.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 1.121949796932146526e-02 1.122069474938807571e-02
2.000000000000000000e+00 2.075069114758930702e-02 1.716805171579062483e-02
3.000000000000000000e+00 2.798612829448294051e-02 2.110192545497772965e-02
4.000000000000000000e+00 3.511817335051393291e-02 2.428938062960285180e-02
5.000000000000000000e+00 4.200660979699431807e-02 2.701148115100730426e-02
6.000000000000000000e+00 4.840968157521736981e-02 2.935167170170410733e-02
7.000000000000000000e+00 5.402781080044686407e-02 3.132369605603742280e-02
8.000000000000000000e+00 5.976132050898035064e-02 3.313415598304262494e-02
9.000000000000000000e+00 6.536190263926056065e-02 3.479719876608983187e-02
1.000000000000000000e+01 7.096987233835029552e-02 3.635264818716964219e-02
1.100000000000000000e+01 7.662775618315020854e-02 3.783692947886872077e-02
1.200000000000000000e+01 8.206832425384032181e-02 3.923036149163103281e-02
1.300000000000000000e+01 8.715347470847377431e-02 4.051365701386806795e-02
1.400000000000000000e+01 9.208432047814818500e-02 4.172509126333250051e-02
1.500000000000000000e+01 9.676411014168601055e-02 4.283690339321304108e-02
1.600000000000000000e+01 1.017366480387488781e-01 4.392016804080692977e-02
1.700000000000000000e+01 1.065694835302734289e-01 4.495136569711625368e-02
1.800000000000000000e+01 1.110502371404791661e-01 4.591441074794261334e-02
1.900000000000000000e+01 1.154666916979056462e-01 4.683517627460728749e-02
2.000000000000000000e+01 1.197470011964131553e-01 4.770408244740483722e-02
2.100000000000000000e+01 1.241506965127138207e-01 4.856336006946597450e-02
2.200000000000000000e+01 1.285175955758978139e-01 4.938224149736713392e-02
2.300000000000000000e+01 1.327258870707667682e-01 5.015706246527357193e-02
2.400000000000000000e+01 1.366710441777288232e-01 5.090484120752832714e-02
2.500000000000000000e+01 1.404304006734450883e-01 5.160556424454783297e-02
2.600000000000000000e+01 1.436706720368253754e-01 5.223908061941615749e-02
2.700000000000000000e+01 1.468565022186893720e-01 5.285624468953661892e-02
2.800000000000000000e+01 1.500365100980240451e-01 5.345016103438589988e-02
2.900000000000000000e+01 1.531444833190016286e-01 5.402589237465961480e-02
3.000000000000000000e+01 1.562822897524212551e-01 5.459109254390627497e-02
3.100000000000000000e+01 1.595392624001339132e-01 5.515493917513992345e-02
3.200000000000000000e+01 1.624749191436697104e-01 5.566535985956472254e-02
3.300000000000000000e+01 1.654230525463369905e-01 5.616748512915765990e-02
3.400000000000000000e+01 1.681870575828958159e-01 5.664950140152286845e-02
3.500000000000000000e+01 1.709363970464064242e-01 5.712459498949817166e-02
3.600000000000000000e+01 1.738401526576113243e-01 5.759850143763808883e-02
3.700000000000000000e+01 1.767759395383692589e-01 5.807121002479255500e-02
3.800000000000000000e+01 1.797727588870255411e-01 5.852734836880813668e-02
3.900000000000000000e+01 1.825757599929259956e-01 5.895942834886652717e-02
4.000000000000000000e+01 1.853790810051547111e-01 5.938635984639521748e-02
4.100000000000000000e+01 1.881429337470853502e-01 5.980817769702730102e-02
4.200000000000000000e+01 1.908627262164097893e-01 6.021924832547499024e-02
4.300000000000000000e+01 1.935957898263658827e-01 6.062985306618343118e-02
4.400000000000000000e+01 1.962092231704027079e-01 6.101319126268619358e-02
4.500000000000000000e+01 1.989096864439059975e-01 6.140460948299335947e-02
4.600000000000000000e+01 2.015345939131735764e-01 6.178274889584011581e-02
4.700000000000000000e+01 2.040781234344778705e-01 6.215036711496553512e-02
4.800000000000000000e+01 2.065754380509233490e-01 6.250989784587207554e-02
4.900000000000000000e+01 2.091457519932211351e-01 6.287073234927148535e-02
5.000000000000000000e+01 2.116209228109016405e-01 6.321818455150449156e-02
5.100000000000000000e+01 2.140865447687673173e-01 6.355865240341866673e-02
5.200000000000000000e+01 2.164030267838350508e-01 6.388890812691518095e-02
5.300000000000000000e+01 2.186795524807706725e-01 6.421693462223984628e-02
5.400000000000000000e+01 2.208571814590221949e-01 6.453155783717798299e-02
5.500000000000000000e+01 2.230797196953387129e-01 6.484528169069279924e-02
5.600000000000000000e+01 2.252212067173374743e-01 6.514171791481579432e-02
5.700000000000000000e+01 2.273266487347853637e-01 6.543822831176399069e-02
5.800000000000000000e+01 2.294710112594744444e-01 6.572672072812643651e-02
5.900000000000000000e+01 2.315493316750521502e-01 6.601391455846250533e-02
6.000000000000000000e+01 2.337321672433584907e-01 6.630622384999083907e-02
6.100000000000000000e+01 2.358399146039483474e-01 6.659018367777369551e-02
6.200000000000000000e+01 2.379419413666027938e-01 6.687334189660959494e-02
6.300000000000000000e+01 2.398713474343683316e-01 6.713780384525565303e-02
6.400000000000000000e+01 2.418313753113389142e-01 6.740675946239257921e-02
6.500000000000000000e+01 2.437301692452973900e-01 6.766635502885973152e-02
6.600000000000000000e+01 2.456426171865232488e-01 6.792130156031826738e-02
6.700000000000000000e+01 2.476581802594947090e-01 6.818250417002948149e-02
6.800000000000000000e+01 2.495955375649365482e-01 6.843892263686927879e-02
6.900000000000000000e+01 2.516191879965402056e-01 6.870073939895098014e-02
7.000000000000000000e+01 2.537582618568296478e-01 6.895995883182905184e-02
7.100000000000000000e+01 2.558566668831939173e-01 6.921255329432053627e-02
7.200000000000000000e+01 2.579344488779528044e-01 6.945949352196559290e-02
7.300000000000000000e+01 2.600776498495767086e-01 6.970855007116660840e-02
7.400000000000000000e+01 2.621749463382352929e-01 6.995309374840358307e-02
7.500000000000000000e+01 2.642897070300773144e-01 7.019553309313206202e-02
7.600000000000000000e+01 2.663461430251747863e-01 7.043598977846943221e-02
7.700000000000000000e+01 2.684353277132081605e-01 7.067922110563040761e-02
7.800000000000000000e+01 2.703336833846438636e-01 7.091251697344172489e-02
7.900000000000000000e+01 2.722469597367428440e-01 7.114327321914366842e-02
8.000000000000000000e+01 2.741996640506200178e-01 7.136886212633783422e-02
8.100000000000000000e+01 2.762505468400380249e-01 7.159774211291902724e-02
8.200000000000000000e+01 2.782578167545950443e-01 7.182678266732801797e-02
8.300000000000000000e+01 2.801752338702171996e-01 7.204748656095691373e-02
8.400000000000000000e+01 2.820501328932498164e-01 7.226242154402041928e-02
8.500000000000000000e+01 2.838346361663003914e-01 7.247236793891434492e-02
8.600000000000000000e+01 2.856677890095982164e-01 7.268216611080302592e-02
8.700000000000000000e+01 2.874743113046746568e-01 7.288978287178225768e-02
8.800000000000000000e+01 2.893130203881112417e-01 7.309793470167369467e-02
8.900000000000000000e+01 2.910225979597907409e-01 7.329958454587383321e-02
9.000000000000000000e+01 2.927696193911070721e-01 7.350067962699090296e-02
9.100000000000000000e+01 2.944570761258207825e-01 7.369384153805073889e-02
9.200000000000000000e+01 2.961759338505658978e-01 7.388890829516799041e-02
9.300000000000000000e+01 2.979076836445779253e-01 7.408259576410554381e-02
9.400000000000000000e+01 2.996409714996495222e-01 7.427536297734885218e-02
9.500000000000000000e+01 3.012841912651946230e-01 7.446078524987682912e-02
9.600000000000000000e+01 3.030638722698155152e-01 7.465185674113013203e-02
9.700000000000000000e+01 3.048529808014370790e-01 7.484177790068539948e-02
9.800000000000000000e+01 3.066460469678380374e-01 7.502731424149877704e-02
9.900000000000000000e+01 3.083774782296997419e-01 7.520885100496996212e-02
1.000000000000000000e+02 3.101383871048339347e-01 7.539404496099966213e-02
1.010000000000000000e+02 3.117651776364521177e-01 7.556624285443599987e-02
1.020000000000000000e+02 3.134660753270867017e-01 7.574036941278541879e-02
1.030000000000000000e+02 3.151095527855141687e-01 7.591265685571081667e-02
1.040000000000000000e+02 3.167633008226190539e-01 7.608642809998629464e-02
1.050000000000000000e+02 3.184553786794844799e-01 7.625978683893408494e-02
1.060000000000000000e+02 3.201058414361691029e-01 7.643438665987006830e-02
1.070000000000000000e+02 3.217007328714808212e-01 7.659579409407675510e-02
1.080000000000000000e+02 3.232860002479311379e-01 7.675929888112009714e-02
1.090000000000000000e+02 3.249414945477152594e-01 7.692618747732229978e-02
1.100000000000000000e+02 3.266455583211954616e-01 7.709300234527489970e-02
1.110000000000000000e+02 3.282126069297898741e-01 7.725807868204376261e-02
1.120000000000000000e+02 3.297988206982747639e-01 7.741613212355304141e-02
1.130000000000000000e+02 3.314474554564521003e-01 7.757429770487252185e-02
1.140000000000000000e+02 3.330273699083094452e-01 7.772915373440288100e-02
1.150000000000000000e+02 3.346389818212069933e-01 7.788645952450538867e-02
1.160000000000000000e+02 3.362576519108685380e-01 7.804508148736347128e-02
1.170000000000000000e+02 3.378910346436512779e-01 7.820207137694751287e-02
1.180000000000000000e+02 3.394395778953993581e-01 7.834960007878684352e-02
1.190000000000000000e+02 3.410353656448639748e-01 7.850674877091967652e-02
1.200000000000000000e+02 3.425953139232910116e-01 7.865743913780923191e-02
1.210000000000000000e+02 3.441289574142535335e-01 7.880670455813854058e-02
1.220000000000000000e+02 3.456366571906506202e-01 7.895737449886240655e-02
1.230000000000000000e+02 3.471453889247701485e-01 7.910156564890377662e-02
1.240000000000000000e+02 3.485882516682399235e-01 7.924024954148248256e-02
1.250000000000000000e+02 3.500729900473339429e-01 7.938331004288122494e-02
1.260000000000000000e+02 3.514441765532318462e-01 7.952082472920307676e-02
1.270000000000000000e+02 3.528608562794041670e-01 7.966026460772572537e-02
1.280000000000000000e+02 3.542946148935082196e-01 7.980156823865992843e-02
1.290000000000000000e+02 3.556431351921571782e-01 7.993540148499321540e-02
1.300000000000000000e+02 3.570124134875485300e-01 8.006790304613872755e-02
1.310000000000000000e+02 3.584273232001637943e-01 8.020705338137336382e-02
1.320000000000000000e+02 3.597299740393200551e-01 8.033922029629833594e-02
1.330000000000000000e+02 3.610457466253068626e-01 8.046740815625760823e-02
1.340000000000000000e+02 3.623574811215671265e-01 8.059990576391110051e-02
1.350000000000000000e+02 3.636493986477337126e-01 8.072688519648432703e-02
1.360000000000000000e+02 3.649991844749279069e-01 8.085726123715539226e-02
1.370000000000000000e+02 3.663490858011526630e-01 8.098874943429391904e-02
1.380000000000000000e+02 3.676087534733973317e-01 8.111222034486652299e-02
1.390000000000000000e+02 3.689129116502243289e-01 8.123858921790431953e-02
1.400000000000000000e+02 3.701774351787999184e-01 8.136417995984256135e-02
1.410000000000000000e+02 3.714275133143730701e-01 8.148700973320356644e-02
1.420000000000000000e+02 3.727939395032245362e-01 8.161298736994818115e-02
1.430000000000000000e+02 3.741689260348362578e-01 8.173937825048081807e-02
1.440000000000000000e+02 3.754314700608086808e-01 8.186385856036923481e-02
1.450000000000000000e+02 3.767025844510285548e-01 8.198608554151765038e-02
1.460000000000000000e+02 3.779296562911464985e-01 8.210193311522948068e-02
1.470000000000000000e+02 3.792136139157672448e-01 8.221904522792355952e-02
1.480000000000000000e+02 3.804212526346230083e-01 8.233592604444463225e-02
1.490000000000000000e+02 3.817092602599852502e-01 8.245593553633338846e-02
1.500000000000000000e+02 3.829843629045976972e-01 8.257458460163469294e-02
1.510000000000000000e+02 3.842604433440869882e-01 8.269177095174165548e-02
1.520000000000000000e+02 3.855279388894996551e-01 8.280748531047246730e-02
1.530000000000000000e+02 3.867618007721860818e-01 8.291915853936748793e-02
1.540000000000000000e+02 3.880625202903018045e-01 8.303310154517518082e-02
1.550000000000000000e+02 3.893622247550536652e-01 8.314699634651634419e-02
1.560000000000000000e+02 3.907108960949167709e-01 8.326494632406078455e-02
1.570000000000000000e+02 3.919916223192789761e-01 8.337952517540514474e-02
1.580000000000000000e+02 3.933222909732398964e-01 8.349717780127845213e-02
1.590000000000000000e+02 3.945812548435378986e-01 8.360854199336689718e-02
1.600000000000000000e+02 3.958199911392321080e-01 8.371615428208725729e-02
1.610000000000000000e+02 3.970893479376014223e-01 8.382820346346391005e-02
1.620000000000000000e+02 3.983603694737975487e-01 8.393751404744623223e-02
1.630000000000000000e+02 3.996286668765701711e-01 8.404821389643403473e-02
1.640000000000000000e+02 4.009034522739613471e-01 8.415702170902475410e-02
1.650000000000000000e+02 4.021352161089919441e-01 8.426298532293317878e-02
1.660000000000000000e+02 4.033329449386457988e-01 8.436875191232243165e-02
1.670000000000000000e+02 4.046062461154906753e-01 8.447744076763494259e-02
1.680000000000000000e+02 4.057583969721715311e-01 8.457736962036296879e-02
1.690000000000000000e+02 4.070248363071201081e-01 8.468475153196600158e-02
1.700000000000000000e+02 4.083518461376899333e-01 8.479017560513366081e-02
1.710000000000000000e+02 4.095185369893285521e-01 8.489417820310340979e-02
1.720000000000000000e+02 4.107098487161911504e-01 8.499416495563934248e-02
1.730000000000000000e+02 4.118687116033026840e-01 8.509920688048339121e-02
1.740000000000000000e+02 4.129915629798667775e-01 8.519764744986224603e-02
1.750000000000000000e+02 4.141360660227438872e-01 8.529700037247153754e-02
1.760000000000000000e+02 4.152222417597673521e-01 8.539336622416718314e-02
1.770000000000000000e+02 4.163420377398768246e-01 8.548959357917762514e-02
1.780000000000000000e+02 4.174950476040752978e-01 8.558997140519278291e-02
1.790000000000000000e+02 4.186113916081731778e-01 8.568834083862301998e-02
1.800000000000000000e+02 4.196976020568239929e-01 8.578503970865146433e-02
1.810000000000000000e+02 4.207903923342789509e-01 8.587875519273480140e-02
1.820000000000000000e+02 4.219031372775468025e-01 8.597091376651334882e-02
1.830000000000000000e+02 4.231008278992089977e-01 8.606972642846984212e-02
1.840000000000000000e+02 4.242256488905381540e-01 8.616386888760843576e-02
1.850000000000000000e+02 4.253540674962798529e-01 8.625704416687500486e-02
1.860000000000000000e+02 4.264560072885930642e-01 8.634989489010218289e-02
1.870000000000000000e+02 4.276129236181446802e-01 8.644525861228889718e-02
1.880000000000000000e+02 4.287620422135130505e-01 8.653855250562257628e-02
1.890000000000000000e+02 4.298875049292553707e-01 8.663162502629684347e-02
1.900000000000000000e+02 4.309982158597812085e-01 8.671884019475480099e-02
1.910000000000000000e+02 4.320878684840065431e-01 8.680915650813623985e-02
1.920000000000000000e+02 4.332203807091238867e-01 8.689944214318350013e-02
1.930000000000000000e+02 4.343727233117734565e-01 8.699204453946067506e-02
1.940000000000000000e+02 4.354492859796267878e-01 8.707682277286449279e-02
1.950000000000000000e+02 4.365732480551268169e-01 8.716689750922694546e-02
1.960000000000000000e+02 4.377253196090378773e-01 8.725935670721146620e-02
1.970000000000000000e+02 4.388642795630149362e-01 8.734538938687597120e-02
1.980000000000000000e+02 4.399212631190535516e-01 8.742903468247498200e-02
1.990000000000000000e+02 4.410597293033585720e-01 8.751665035288150318e-02
2.000000000000000000e+02 4.421358091805097645e-01 8.760032571949874503e-02
2.010000000000000000e+02 4.432313842048847818e-01 8.768817059282396631e-02
2.020000000000000000e+02 4.444056001178127713e-01 8.777590415981992300e-02
2.030000000000000000e+02 4.454981981020605941e-01 8.786046026621442684e-02
2.040000000000000000e+02 4.465956036532351403e-01 8.794647716556111550e-02
2.050000000000000000e+02 4.476049908915433195e-01 8.802668846126958380e-02
2.060000000000000000e+02 4.486869831511882678e-01 8.811152314830690557e-02
2.070000000000000000e+02 4.497197920471422972e-01 8.819397504838782931e-02
2.080000000000000000e+02 4.508262783991960343e-01 8.827840323499935860e-02
2.090000000000000000e+02 4.518572823839125396e-01 8.836009683961759675e-02
2.100000000000000000e+02 4.529253533849642577e-01 8.844336363335086881e-02
2.110000000000000000e+02 4.539702069647486571e-01 8.852352474082013367e-02
2.120000000000000000e+02 4.549966104661390953e-01 8.860508830515474721e-02
2.130000000000000000e+02 4.560736834207053669e-01 8.868620944832578123e-02
2.140000000000000000e+02 4.570791618952519397e-01 8.876499950559003926e-02
2.150000000000000000e+02 4.580950396290349169e-01 8.884166145002067583e-02
2.160000000000000000e+02 4.590880537152955965e-01 8.892018237924213808e-02
2.170000000000000000e+02 4.601268203591640238e-01 8.899721174539482194e-02
2.180000000000000000e+02 4.611289186909320881e-01 8.907348243818583033e-02
2.190000000000000000e+02 4.621536504565270653e-01 8.914967543018846585e-02
2.200000000000000000e+02 4.631564571161115862e-01 8.922631810709348577e-02
2.210000000000000000e+02 4.642272036356057119e-01 8.930388842490447066e-02
2.220000000000000000e+02 4.651913961848946899e-01 8.937590476057233335e-02
2.230000000000000000e+02 4.661983658789222162e-01 8.945305007138436293e-02
2.240000000000000000e+02 4.671964595287328437e-01 8.952686692334924090e-02
2.250000000000000000e+02 4.681542489042945787e-01 8.959945913991707034e-02
2.260000000000000000e+02 4.691181301546655802e-01 8.967365941104132876e-02
2.270000000000000000e+02 4.701109110384634748e-01 8.974826809956239215e-02
2.280000000000000000e+02 4.711404264285486421e-01 8.982209016186527839e-02
2.290000000000000000e+02 4.720761758341953107e-01 8.989317882740019416e-02
2.300000000000000000e+02 4.729675929694854841e-01 8.996122309591957078e-02
2.310000000000000000e+02 4.739291128120303731e-01 9.003127712820734041e-02
2.320000000000000000e+02 4.748986742887503776e-01 9.010338287429171811e-02
2.330000000000000000e+02 4.758752451232864389e-01 9.017391954963693834e-02
2.340000000000000000e+02 4.768820094424910394e-01 9.024274469595197634e-02
2.350000000000000000e+02 4.778097845554817868e-01 9.031267785306063001e-02
2.360000000000000000e+02 4.787369871349596018e-01 9.038205289520637176e-02
2.370000000000000000e+02 4.796652823034260327e-01 9.045092391636132267e-02
2.380000000000000000e+02 4.806133751617833183e-01 9.051742153057412699e-02
2.390000000000000000e+02 4.815320343729096453e-01 9.058515919326892707e-02
2.400000000000000000e+02 4.824879262616944553e-01 9.065554820238171108e-02
2.410000000000000000e+02 4.834050877314027828e-01 9.072287655044170007e-02
2.420000000000000000e+02 4.843681001555604770e-01 9.079186228133814818e-02
2.430000000000000000e+02 4.853145072822536155e-01 9.085878426101980099e-02
2.440000000000000000e+02 4.862710880722005968e-01 9.092685950263529326e-02
2.450000000000000000e+02 4.871825611231376252e-01 9.099256609677115748e-02
2.460000000000000000e+02 4.880768703971395395e-01 9.106143993948428994e-02
2.470000000000000000e+02 4.890060938538495217e-01 9.112714071127031579e-02
2.480000000000000000e+02 4.899144133476432961e-01 9.119203110972484705e-02
2.490000000000000000e+02 4.908788833536591456e-01 9.125857978988000108e-02


==> data/movielens_comprop_lam0.dat <==
1.000000000000000000e+01 1.316196894512349502e-01 9.999999999999998890e-01 6.548154156622688904e-02 2.905870445344129305e+00 5.044337748344370098e+00 1.148400000000000091e+03 3.046779999999999745e+03
1.500000000000000000e+01 1.425327285651914744e-01 9.999999999999998890e-01 7.461211368337632155e-02 3.348785425101214130e+00 6.472880794701985963e+00 8.822933333333332939e+02 2.606413333333332957e+03
2.000000000000000000e+01 1.506235842518410528e-01 1.000000000000000222e+00 8.132263168699691014e-02 3.569483805668016707e+00 7.871556291390727544e+00 7.053300000000000409e+02 2.377210000000000036e+03
3.000000000000000000e+01 1.618758293882148758e-01 9.999999999999998890e-01 9.265070922704629619e-02 4.081427125506072784e+00 9.838609271523178990e+00 5.376599999999999682e+02 1.980840000000000146e+03
4.000000000000000000e+01 1.671408468665576685e-01 1.000000000000000444e+00 1.000602332445775094e-01 4.860576923076923350e+00 1.154874172185430403e+01 4.802250000000000227e+02 1.743860000000000127e+03
5.000000000000000000e+01 1.650639012044521903e-01 1.000000000000000444e+00 1.074957827204497951e-01 5.581224696356274606e+00 1.346049668874172056e+01 4.411399999999999864e+02 1.626028000000000247e+03
7.000000000000000000e+01 1.659853740607213080e-01 9.999999999999984457e-01 1.182456886300372045e-01 6.820748987854251766e+00 1.643900662251655831e+01 3.850800000000000409e+02 1.418451428571428778e+03
9.000000000000000000e+01 1.656854169846993519e-01 9.999999999999984457e-01 1.272867190913117563e-01 8.369635627530364275e+00 1.875327814569536500e+01 3.675199999999999818e+02 1.258553333333333512e+03
1.100000000000000000e+02 1.619454227072137376e-01 9.999999999999973355e-01 1.314677095348702474e-01 1.096639676113360373e+01 2.031784768211920422e+01 3.939927272727272793e+02 1.115634545454545560e+03
1.500000000000000000e+02 1.563113285809482611e-01 1.000000000000002442e+00 1.431310726000241118e-01 1.596295546558704537e+01 2.123857615894039697e+01 4.205706666666666820e+02 8.552066666666667061e+02
2.000000000000000000e+02 1.572026500496231938e-01 1.000000000000000666e+00 1.551623497833716503e-01 2.019524291497975810e+01 2.335476821192052910e+01 3.990579999999999927e+02 7.053140000000000782e+02
2.500000000000000000e+02 1.448094123175105996e-01 1.000000000000000666e+00 1.628619341375424356e-01 2.472479757085020324e+01 2.552943708609271312e+01 3.908496000000000095e+02 6.167912000000000035e+02


==> data/movielens_comprop_lam100.dat <==
1.000000000000000000e+01 1.275065073237182656e-01 9.999999999999998890e-01 8.242924362805402472e-02 3.087044534412955343e+00 4.628079470198675160e+00 1.220000000000000000e+03 2.795360000000000127e+03
1.500000000000000000e+01 1.408443235781176028e-01 9.999999999999998890e-01 9.841291531407478366e-02 3.762854251012145212e+00 5.944370860927152833e+00 9.913866666666667697e+02 2.393599999999999909e+03
2.000000000000000000e+01 1.503380336948606233e-01 1.000000000000000222e+00 1.145662552776958998e-01 4.338917004048583159e+00 7.089933774834437763e+00 8.573699999999998909e+02 2.141159999999999854e+03
3.000000000000000000e+01 1.606205564099848770e-01 9.999999999999998890e-01 1.358321149603409494e-01 5.496255060728745256e+00 9.067284768211919754e+00 7.240399999999999636e+02 1.825546666666666624e+03
4.000000000000000000e+01 1.664762056089597875e-01 1.000000000000000444e+00 1.516114658618975819e-01 6.736184210526316107e+00 1.090420529801324712e+01 6.655349999999998545e+02 1.646534999999999854e+03
5.000000000000000000e+01 1.713818912728317934e-01 1.000000000000000444e+00 1.641509387355584715e-01 7.815637651821861098e+00 1.301357615894039554e+01 6.177479999999999336e+02 1.572039999999999964e+03
7.000000000000000000e+01 1.750466001940678418e-01 9.999999999999984457e-01 1.820228699277142148e-01 1.015025303643724541e+01 1.634327814569536486e+01 5.730542857142856974e+02 1.410191428571428332e+03
9.000000000000000000e+01 1.788432640030077070e-01 9.999999999999984457e-01 1.951505754029979056e-01 1.255592105263157876e+01 1.977291390728477083e+01 5.513444444444444343e+02 1.326982222222222390e+03
1.100000000000000000e+02 1.806202674881497716e-01 9.999999999999973355e-01 2.061690721153641159e-01 1.447586032388663924e+01 2.382046357615893584e+01 5.200781818181818608e+02 1.307960000000000036e+03
1.500000000000000000e+02 1.833343461740749025e-01 1.000000000000002442e+00 2.192799830639052816e-01 1.860662955465586776e+01 3.155341059602648812e+01 4.902226666666666688e+02 1.270550666666666757e+03
2.000000000000000000e+02 1.850549256354098171e-01 1.000000000000000666e+00 2.317092563472134548e-01 2.163856275303643883e+01 4.296807947019868124e+01 4.275779999999999745e+02 1.297635999999999967e+03
2.500000000000000000e+02 1.858657259381610583e-01 1.000000000000000666e+00 2.380339806536536096e-01 2.504443319838056681e+01 5.311884105960264435e+01 3.959024000000000001e+02 1.283351200000000063e+03


==> data/movielens_comprop_lam30.dat <==
1.000000000000000000e+01 1.302947244779565916e-01 9.999999999999998890e-01 7.315165191534406253e-02 2.921153846153845990e+00 4.785397350993377152e+00 1.154440000000000055e+03 2.890380000000000109e+03
1.500000000000000000e+01 1.439058085163240630e-01 9.999999999999998890e-01 8.713296049791346976e-02 3.362348178137652077e+00 6.035894039735099526e+00 8.858666666666667879e+02 2.430453333333333376e+03
2.000000000000000000e+01 1.531857355894470363e-01 1.000000000000000222e+00 9.915072308780702171e-02 3.719989878542509842e+00 7.110629139072846883e+00 7.350700000000001637e+02 2.147409999999999854e+03
3.000000000000000000e+01 1.643753866007743314e-01 9.999999999999998890e-01 1.191729839912308853e-01 4.437550607287449544e+00 8.874900662251654637e+00 5.845733333333333803e+02 1.786813333333333048e+03
4.000000000000000000e+01 1.740676159635067000e-01 1.000000000000000444e+00 1.352543219603294378e-01 5.003744939271254744e+00 1.034735099337748387e+01 4.943700000000000045e+02 1.562450000000000045e+03
5.000000000000000000e+01 1.792692943669259853e-01 1.000000000000000444e+00 1.514334417982866055e-01 5.541548582995950767e+00 1.195794701986755015e+01 4.380040000000000191e+02 1.444519999999999982e+03
7.000000000000000000e+01 1.841162717561548312e-01 9.999999999999984457e-01 1.747061483776551072e-01 6.691447368421052033e+00 1.456437086092715383e+01 3.777799999999999727e+02 1.256697142857142808e+03
9.000000000000000000e+01 1.892171784680661273e-01 9.999999999999984457e-01 1.905135154459597358e-01 7.319635627530364452e+00 1.715066225165562841e+01 3.214133333333332985e+02 1.151000000000000000e+03
1.100000000000000000e+02 1.912541941892260677e-01 9.999999999999973355e-01 2.081399207986598943e-01 8.247216599190283048e+00 1.963711920529801347e+01 2.963000000000000114e+02 1.078256363636363631e+03
1.500000000000000000e+02 1.937312073733371554e-01 1.000000000000002442e+00 2.327985398289690588e-01 1.019524291497975632e+01 2.331937086092715106e+01 2.686106666666667024e+02 9.389933333333333394e+02
2.000000000000000000e+02 1.953039109409139273e-01 1.000000000000000666e+00 2.579528567061207256e-01 1.285576923076922995e+01 2.771940397350993379e+01 2.540299999999999727e+02 8.371259999999999764e+02
2.500000000000000000e+02 1.960019546476345353e-01 1.000000000000000666e+00 2.782961196609846088e-01 1.536700404858299507e+01 3.167761589403973232e+01 2.429215999999999553e+02 7.653311999999999671e+02


==> data/outmtx_ML.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 2.786834309013724951e-03 8.570630589200664475e-04
2.000000000000000000e+00 4.674607007307911115e-03 1.817982809536686272e-03
3.000000000000000000e+00 6.941293545712987241e-03 2.791377154586307998e-03
4.000000000000000000e+00 8.568483902732654256e-03 3.799260645557636477e-03
5.000000000000000000e+00 1.033618005380814928e-02 4.601779850417766875e-03
6.000000000000000000e+00 1.203609726799225420e-02 5.704433114962044298e-03
7.000000000000000000e+00 1.412846068393290057e-02 6.687826902995090174e-03
8.000000000000000000e+00 1.609883903718579978e-02 7.345555815895381778e-03
9.000000000000000000e+00 1.891175883669451649e-02 8.475867195369666401e-03
1.000000000000000000e+01 2.037585204949595233e-02 9.364519311605886895e-03
1.100000000000000000e+01 2.195383006272371568e-02 1.041484069402436909e-02
1.200000000000000000e+01 2.379800125024743307e-02 1.148252536864942559e-02
1.300000000000000000e+01 2.510397728582456148e-02 1.225417690065224406e-02
1.400000000000000000e+01 2.657851341468656092e-02 1.320077782705385457e-02
1.500000000000000000e+01 2.816235335581546845e-02 1.420332633224921995e-02
1.600000000000000000e+01 2.966990237488546095e-02 1.512726054956993818e-02
1.700000000000000000e+01 3.079048762598388458e-02 1.609584918215532096e-02
1.800000000000000000e+01 3.247029318692039312e-02 1.704526833365188621e-02
1.900000000000000000e+01 3.414410399928198558e-02 1.807125148358953645e-02
2.000000000000000000e+01 3.592969482465541847e-02 1.902375152376830497e-02
2.100000000000000000e+01 3.819577117886336498e-02 1.979471583073267801e-02
2.200000000000000000e+01 4.038708869440616606e-02 2.082786190440853724e-02
2.300000000000000000e+01 4.240281199192615785e-02 2.153735832512087764e-02
2.400000000000000000e+01 4.398507108115722042e-02 2.248237102471309021e-02
2.500000000000000000e+01 4.540869943743687520e-02 2.339933024153290422e-02
2.600000000000000000e+01 4.718804585632443288e-02 2.440888744865764293e-02
2.700000000000000000e+01 4.832754630656362765e-02 2.519655272547757091e-02
2.800000000000000000e+01 4.964891614257228858e-02 2.590298524041921568e-02
2.900000000000000000e+01 5.083621504952075265e-02 2.678039775304174100e-02
3.000000000000000000e+01 5.219198373758973664e-02 2.772225292598920129e-02
3.100000000000000000e+01 5.333836087176145602e-02 2.849462987914909776e-02
3.200000000000000000e+01 5.474272583629263833e-02 2.927712231450167388e-02
3.300000000000000000e+01 5.591065394125626503e-02 3.009407367092832922e-02
3.400000000000000000e+01 5.724709909023970728e-02 3.098435724474384728e-02
3.500000000000000000e+01 5.866395581264826492e-02 3.192042521005094419e-02
3.600000000000000000e+01 6.051351029524323216e-02 3.278791991642745346e-02
3.700000000000000000e+01 6.201526570497997715e-02 3.377455362970979702e-02
3.800000000000000000e+01 6.337580168824984150e-02 3.489453046942567194e-02
3.900000000000000000e+01 6.500828152155253836e-02 3.580185892919864055e-02
4.000000000000000000e+01 6.612996058712800052e-02 3.676897666107947077e-02
4.100000000000000000e+01 6.731507197434122292e-02 3.770379077664962747e-02
4.200000000000000000e+01 6.883342126699386332e-02 3.872607142436468308e-02
4.300000000000000000e+01 7.008672600643098272e-02 3.977812290543157603e-02
4.400000000000000000e+01 7.148367297820722166e-02 4.074740065258750099e-02
4.500000000000000000e+01 7.319413829299253882e-02 4.168967187440836969e-02
4.600000000000000000e+01 7.501537835788291142e-02 4.272309138692940989e-02
4.700000000000000000e+01 7.605871746499849595e-02 4.356865364866104040e-02
4.800000000000000000e+01 7.734312248113944799e-02 4.433282006028359951e-02
4.900000000000000000e+01 7.843973364966169703e-02 4.526694259872316578e-02
5.000000000000000000e+01 7.982902066414396258e-02 4.616516275813933867e-02
5.100000000000000000e+01 8.105596524043325035e-02 4.713459043361503675e-02
5.200000000000000000e+01 8.269600973105796504e-02 4.804652026197021170e-02
5.300000000000000000e+01 8.500126094740072247e-02 4.908156317923351164e-02
5.400000000000000000e+01 8.614143704086535402e-02 4.987981874043996566e-02
5.500000000000000000e+01 8.761688266373084122e-02 5.074791862667015624e-02
5.600000000000000000e+01 8.910084646795322916e-02 5.159209094755450031e-02
5.700000000000000000e+01 9.041596857598648007e-02 5.244287229690568902e-02
5.800000000000000000e+01 9.159684475124546532e-02 5.344608784548963987e-02
5.900000000000000000e+01 9.330865014208536423e-02 5.417898981900826083e-02
6.000000000000000000e+01 9.486761242537151972e-02 5.504264680862218373e-02
6.100000000000000000e+01 9.634107263953547995e-02 5.596685917026076457e-02
6.200000000000000000e+01 9.774150397028875947e-02 5.684637914257583552e-02
6.300000000000000000e+01 9.924639785373720602e-02 5.764302479397885592e-02
6.400000000000000000e+01 1.003808275338866629e-01 5.863769456594233875e-02
6.500000000000000000e+01 1.019685278984924365e-01 5.952720051959332209e-02
6.600000000000000000e+01 1.039029377625527994e-01 6.040278771950154113e-02
6.700000000000000000e+01 1.052275168478517681e-01 6.122877046733932876e-02
6.800000000000000000e+01 1.068152765165979318e-01 6.228351279450219241e-02
6.900000000000000000e+01 1.082916162096315832e-01 6.328121466908077919e-02
7.000000000000000000e+01 1.102509984561356460e-01 6.411776803953884996e-02
7.100000000000000000e+01 1.123868436580155589e-01 6.526605582051425714e-02
7.200000000000000000e+01 1.134682998232896950e-01 6.621257411605840915e-02
7.300000000000000000e+01 1.144936831530938004e-01 6.720133266625612223e-02
7.400000000000000000e+01 1.158003831789586741e-01 6.840905929218750459e-02
7.500000000000000000e+01 1.167429806477429943e-01 6.926830932945543529e-02
7.600000000000000000e+01 1.178772825698902876e-01 7.011982247733319906e-02
7.700000000000000000e+01 1.189379833912558027e-01 7.111930759278796421e-02
7.800000000000000000e+01 1.201615900888645116e-01 7.199090461312068756e-02
7.900000000000000000e+01 1.213110824000954296e-01 7.295856299062297712e-02
8.000000000000000000e+01 1.222904046435716874e-01 7.389974627147359587e-02
8.100000000000000000e+01 1.237058415341922568e-01 7.472748290855527054e-02
8.200000000000000000e+01 1.249478320833905115e-01 7.564623131844493142e-02
8.300000000000000000e+01 1.260993219543671551e-01 7.660175108448097347e-02
8.400000000000000000e+01 1.273981762073946589e-01 7.773992999243702073e-02
8.500000000000000000e+01 1.285999191385160390e-01 7.849674967251533964e-02
8.600000000000000000e+01 1.300973554820546441e-01 7.940830674745288920e-02
8.700000000000000000e+01 1.312086252733608294e-01 8.026327092082967407e-02
8.800000000000000000e+01 1.324834084639516241e-01 8.102178303991577901e-02
8.900000000000000000e+01 1.335119749815078527e-01 8.190166404884161033e-02
9.000000000000000000e+01 1.347440764742651176e-01 8.266163596698426763e-02
9.100000000000000000e+01 1.360447220444174210e-01 8.382040378074134823e-02
9.200000000000000000e+01 1.372628459674875012e-01 8.497960520171948806e-02
9.300000000000000000e+01 1.383958085115455650e-01 8.579621818659285970e-02
9.400000000000000000e+01 1.397397977870245278e-01 8.681874484903756573e-02
9.500000000000000000e+01 1.406890914135052184e-01 8.795035316921033519e-02
9.600000000000000000e+01 1.417150932734632385e-01 8.888243107436273605e-02
9.700000000000000000e+01 1.427805525760628691e-01 8.981483187531656698e-02
9.800000000000000000e+01 1.439970183682898197e-01 9.072377432236260197e-02
9.900000000000000000e+01 1.450138547024382718e-01 9.147419773821081901e-02
1.000000000000000000e+02 1.459589606679782825e-01 9.236355109478452952e-02
1.010000000000000000e+02 1.471333301524548332e-01 9.314465740665642257e-02
1.020000000000000000e+02 1.482879842022060135e-01 9.420874922375763183e-02
1.030000000000000000e+02 1.492856474497606389e-01 9.520011625891088014e-02
1.040000000000000000e+02 1.502801390662767966e-01 9.605931474314942375e-02
1.050000000000000000e+02 1.514472813921212135e-01 9.680577097809332787e-02
1.060000000000000000e+02 1.526583884527779877e-01 9.774500140021395722e-02
1.070000000000000000e+02 1.537782886395077098e-01 9.887046174119205888e-02
1.080000000000000000e+02 1.548513352963878653e-01 9.990457602847650775e-02
1.090000000000000000e+02 1.559317510956389208e-01 1.007218304657423597e-01
1.100000000000000000e+02 1.570812947369368551e-01 1.015886550684991507e-01
1.110000000000000000e+02 1.580566674974647479e-01 1.024044491657615241e-01
1.120000000000000000e+02 1.592026620558377736e-01 1.032842911101735234e-01
1.130000000000000000e+02 1.605451597915768525e-01 1.040823084739828236e-01
1.140000000000000000e+02 1.616420644354610303e-01 1.051705834096948455e-01
1.150000000000000000e+02 1.626782744340692644e-01 1.061701141439193308e-01
1.160000000000000000e+02 1.636690713009285592e-01 1.070505706032196941e-01
1.170000000000000000e+02 1.650575436559467701e-01 1.079232574082210627e-01
1.180000000000000000e+02 1.662593242423918427e-01 1.087605293061832124e-01
1.190000000000000000e+02 1.671332191704938408e-01 1.097404195952629974e-01
1.200000000000000000e+02 1.681837940178026181e-01 1.106095662763587756e-01
1.210000000000000000e+02 1.692900843903392960e-01 1.115738026958999346e-01
1.220000000000000000e+02 1.706021497980328150e-01 1.124685753065549076e-01
1.230000000000000000e+02 1.715741771789946468e-01 1.133416199336727964e-01
1.240000000000000000e+02 1.724618578750090336e-01 1.141641136342469026e-01
1.250000000000000000e+02 1.737488293740906131e-01 1.150598574411410835e-01
1.260000000000000000e+02 1.748234246417621762e-01 1.160331527166162113e-01
1.270000000000000000e+02 1.762295762614027039e-01 1.170029629002476007e-01
1.280000000000000000e+02 1.772741848971591816e-01 1.179668911846774304e-01
1.290000000000000000e+02 1.784332676216033031e-01 1.188002106250083401e-01
1.300000000000000000e+02 1.796061179606376901e-01 1.197062351932135643e-01
1.310000000000000000e+02 1.807238871755845744e-01 1.206412755326731479e-01
1.320000000000000000e+02 1.820422120304019675e-01 1.214723465380858763e-01
1.330000000000000000e+02 1.831500928675574014e-01 1.223132595888038743e-01
1.340000000000000000e+02 1.842224264883438045e-01 1.231767235650600145e-01
1.350000000000000000e+02 1.854625506167130733e-01 1.241623395747711717e-01
1.360000000000000000e+02 1.864758286186048164e-01 1.252650828296823504e-01
1.370000000000000000e+02 1.876330263076273763e-01 1.262824946077620858e-01
1.380000000000000000e+02 1.887813204904839337e-01 1.272377048779491648e-01
1.390000000000000000e+02 1.899056185815689857e-01 1.281890943953301332e-01
1.400000000000000000e+02 1.909259913349116156e-01 1.292099820407113242e-01
1.410000000000000000e+02 1.925783614352649387e-01 1.301165850494354070e-01
1.420000000000000000e+02 1.935456943515215800e-01 1.310334905348932433e-01
1.430000000000000000e+02 1.945744732208735117e-01 1.320682588312148686e-01
1.440000000000000000e+02 1.956479848396926735e-01 1.331639513881655024e-01
1.450000000000000000e+02 1.967612673124640166e-01 1.341730184826136762e-01
1.460000000000000000e+02 1.983448550470681415e-01 1.350291846989804811e-01
1.470000000000000000e+02 1.994089527503198345e-01 1.359555192626165365e-01
1.480000000000000000e+02 2.005274039951768783e-01 1.369666897469470346e-01
1.490000000000000000e+02 2.016338084917995432e-01 1.379126841543690807e-01
1.500000000000000000e+02 2.026299953238022977e-01 1.387360097556125660e-01
1.510000000000000000e+02 2.035481028426131545e-01 1.397175050122647366e-01
1.520000000000000000e+02 2.045159264913149477e-01 1.405207808672059300e-01
1.530000000000000000e+02 2.054715212636170907e-01 1.413648110977746286e-01
1.540000000000000000e+02 2.065789155728842696e-01 1.422116891065901556e-01
1.550000000000000000e+02 2.074756398996163431e-01 1.430056141133791148e-01
1.560000000000000000e+02 2.087390574279669453e-01 1.440868860732957835e-01
1.570000000000000000e+02 2.098690091764942589e-01 1.448271390610295639e-01
1.580000000000000000e+02 2.109764725719264211e-01 1.458737255204879402e-01
1.590000000000000000e+02 2.119312989959556415e-01 1.468897128219625314e-01
1.600000000000000000e+02 2.131061564591153479e-01 1.479154913459741483e-01
1.610000000000000000e+02 2.140406852672425697e-01 1.489768557870586596e-01
1.620000000000000000e+02 2.149418026079455146e-01 1.500602617622047996e-01
1.630000000000000000e+02 2.158742607581566053e-01 1.510459936616063148e-01
1.640000000000000000e+02 2.169086734278788675e-01 1.518469194533341726e-01
1.650000000000000000e+02 2.182659326818656154e-01 1.526475251820702261e-01
1.660000000000000000e+02 2.193134202755722406e-01 1.534734003665622348e-01
1.670000000000000000e+02 2.203837571393431893e-01 1.541789774191918427e-01
1.680000000000000000e+02 2.214411154106064039e-01 1.551891683412590095e-01
1.690000000000000000e+02 2.224503744818915052e-01 1.560642807569138091e-01
1.700000000000000000e+02 2.236059564442618997e-01 1.570303991526234288e-01
1.710000000000000000e+02 2.246516255707650955e-01 1.583533034208438883e-01
1.720000000000000000e+02 2.256905583373154112e-01 1.594027454104868236e-01
1.730000000000000000e+02 2.267550152859317547e-01 1.602934360686241455e-01
1.740000000000000000e+02 2.276800461543283249e-01 1.611194299816353370e-01
1.750000000000000000e+02 2.289060457927552528e-01 1.623874887520735943e-01
1.760000000000000000e+02 2.299308129276400603e-01 1.634687766111301843e-01
1.770000000000000000e+02 2.310553076298945130e-01 1.646669072654020627e-01
1.780000000000000000e+02 2.319304564967127891e-01 1.655274186542646797e-01
1.790000000000000000e+02 2.330263287799740624e-01 1.664738355244744505e-01
1.800000000000000000e+02 2.339602226270248442e-01 1.672555754141767104e-01
1.810000000000000000e+02 2.350697434939469366e-01 1.682096050739831372e-01
1.820000000000000000e+02 2.362252178752487219e-01 1.693384978620803560e-01
1.830000000000000000e+02 2.374933314502921944e-01 1.700855358357247771e-01
1.840000000000000000e+02 2.385427693343242506e-01 1.711402446597478089e-01
1.850000000000000000e+02 2.396628614643132871e-01 1.722838993331402557e-01
1.860000000000000000e+02 2.407498800661235783e-01 1.732352770386865470e-01
1.870000000000000000e+02 2.417967454805898531e-01 1.742121420086613914e-01
1.880000000000000000e+02 2.428358816255755948e-01 1.752367381882009301e-01
1.890000000000000000e+02 2.437520632224870198e-01 1.764632245342790118e-01
1.900000000000000000e+02 2.450001803851412641e-01 1.773930706149594860e-01
1.910000000000000000e+02 2.460646451936391865e-01 1.782375672486976315e-01
1.920000000000000000e+02 2.471017483434870265e-01 1.792575143281709693e-01
1.930000000000000000e+02 2.481435409843237017e-01 1.800850086895264823e-01
1.940000000000000000e+02 2.494169910267320378e-01 1.808601255074958614e-01
1.950000000000000000e+02 2.505193288356880599e-01 1.818763735926623160e-01
1.960000000000000000e+02 2.515521324936291769e-01 1.828891699768880330e-01
1.970000000000000000e+02 2.526938754966728262e-01 1.839020851497755460e-01
1.980000000000000000e+02 2.538315502596415474e-01 1.851810982815808304e-01
1.990000000000000000e+02 2.549925306613806120e-01 1.861597386450646319e-01
2.000000000000000000e+02 2.566869663873327378e-01 1.870400335824726201e-01
2.010000000000000000e+02 2.578854152189468674e-01 1.879621217818916723e-01
2.020000000000000000e+02 2.588246359927668383e-01 1.889078919535184808e-01
2.030000000000000000e+02 2.598695793099375928e-01 1.896704819888333227e-01
2.040000000000000000e+02 2.610869385836628309e-01 1.905887038529549549e-01
2.050000000000000000e+02 2.620861065470888041e-01 1.914391339201507447e-01
2.060000000000000000e+02 2.632831937685914392e-01 1.924744624674213922e-01
2.070000000000000000e+02 2.646023284532085240e-01 1.935805479627190906e-01
2.080000000000000000e+02 2.660063145408899654e-01 1.945026293202561374e-01
2.090000000000000000e+02 2.670042048889279540e-01 1.956902176735990651e-01
2.100000000000000000e+02 2.681854347710004305e-01 1.967340951046819275e-01
2.110000000000000000e+02 2.692727139914978807e-01 1.976012144083706124e-01
2.120000000000000000e+02 2.704122672492740853e-01 1.985432412857257578e-01
2.130000000000000000e+02 2.713847601576629409e-01 1.995046408864631915e-01
2.140000000000000000e+02 2.725109314630139723e-01 2.005269523620108463e-01
2.150000000000000000e+02 2.738351318670890211e-01 2.014332627295459532e-01
2.160000000000000000e+02 2.748745100534413788e-01 2.023022281340212947e-01
2.170000000000000000e+02 2.759677680052611826e-01 2.031663955021828227e-01
2.180000000000000000e+02 2.773931569813119502e-01 2.041173312993075639e-01
2.190000000000000000e+02 2.787576415116071460e-01 2.050388607877315639e-01
2.200000000000000000e+02 2.802471767248249646e-01 2.058130042782743696e-01
2.210000000000000000e+02 2.814835672228591656e-01 2.069675784396238227e-01
2.220000000000000000e+02 2.827135232166390622e-01 2.078522809451419096e-01
2.230000000000000000e+02 2.840590014411390474e-01 2.087599183505274014e-01
2.240000000000000000e+02 2.852116342000357019e-01 2.098700651733503564e-01
2.250000000000000000e+02 2.862980232932318403e-01 2.108221307103839426e-01
2.260000000000000000e+02 2.877178191627594583e-01 2.117466547852568659e-01
2.270000000000000000e+02 2.889543866218743928e-01 2.127073391914457989e-01
2.280000000000000000e+02 2.901463376040434028e-01 2.138425138463578568e-01
2.290000000000000000e+02 2.912859739813368765e-01 2.147133585985738224e-01
2.300000000000000000e+02 2.924540976104039181e-01 2.154550233648960533e-01
2.310000000000000000e+02 2.938778550597704875e-01 2.164516839698450434e-01
2.320000000000000000e+02 2.952073958601329484e-01 2.175092104788629854e-01
2.330000000000000000e+02 2.966219772770365415e-01 2.183365676089797369e-01
2.340000000000000000e+02 2.979326925288837691e-01 2.191826240547494753e-01
2.350000000000000000e+02 2.990669165675348684e-01 2.201115349455046999e-01
2.360000000000000000e+02 2.999291357771384225e-01 2.210205189249056790e-01
2.370000000000000000e+02 3.011855798613950475e-01 2.220111042290031922e-01
2.380000000000000000e+02 3.022738717418494425e-01 2.230507887372587539e-01
2.390000000000000000e+02 3.034074686509387608e-01 2.242095865535241317e-01
2.400000000000000000e+02 3.044660476645306146e-01 2.253148127661211697e-01
2.410000000000000000e+02 3.057378869644686303e-01 2.260806192492546551e-01
2.420000000000000000e+02 3.075295279592641373e-01 2.269399199041995108e-01
2.430000000000000000e+02 3.088688499625254491e-01 2.278094287192990175e-01
2.440000000000000000e+02 3.103820705272984926e-01 2.286620952496028758e-01
2.450000000000000000e+02 3.113086509843667193e-01 2.294655202835432228e-01
2.460000000000000000e+02 3.125566613611924227e-01 2.303343270245185870e-01
2.470000000000000000e+02 3.138747426948798047e-01 2.311155978591502014e-01
2.480000000000000000e+02 3.149831442827666361e-01 2.320842544418923459e-01
2.490000000000000000e+02 3.165735228404016888e-01 2.329573474909476527e-01
2.500000000000000000e+02 3.181525301037478326e-01 2.338689499931261018e-01
2.510000000000000000e+02 3.193957164120275749e-01 2.350526177231979374e-01
2.520000000000000000e+02 3.207389874147610342e-01 2.359800596322348953e-01
2.530000000000000000e+02 3.219281609533609090e-01 2.369274644269428465e-01
2.540000000000000000e+02 3.231090823451419070e-01 2.378628064508909734e-01
2.550000000000000000e+02 3.243500570086722545e-01 2.387619340338612284e-01
2.560000000000000000e+02 3.259073904149238365e-01 2.396173766749324918e-01
2.570000000000000000e+02 3.272354166333895087e-01 2.404797045994678806e-01
2.580000000000000000e+02 3.284851712313949235e-01 2.416581666033463804e-01
2.590000000000000000e+02 3.297058942493154010e-01 2.426600518390735206e-01
2.600000000000000000e+02 3.307905728492109287e-01 2.434247513229678972e-01
2.610000000000000000e+02 3.320640462940225301e-01 2.442717006132031909e-01
2.620000000000000000e+02 3.333787487836228358e-01 2.452676265858165505e-01
2.630000000000000000e+02 3.345581659570743827e-01 2.460799535881655897e-01
2.640000000000000000e+02 3.356423742907674312e-01 2.471897970272789458e-01
2.650000000000000000e+02 3.372464107369192443e-01 2.480580227621025646e-01
2.660000000000000000e+02 3.381290649222326583e-01 2.488822654358097963e-01
2.670000000000000000e+02 3.394329173907111308e-01 2.500319445632368520e-01
2.680000000000000000e+02 3.406683783401218135e-01 2.511085581072854955e-01
2.690000000000000000e+02 3.417075986375921470e-01 2.521461076249384980e-01
2.700000000000000000e+02 3.428654459261616938e-01 2.531917812863693218e-01
2.710000000000000000e+02 3.440383293370470885e-01 2.541721293547987148e-01
2.720000000000000000e+02 3.452215313044310063e-01 2.550875855851273966e-01
2.730000000000000000e+02 3.463963163138676360e-01 2.560173780411604816e-01
2.740000000000000000e+02 3.474425960738129482e-01 2.569587877918451668e-01
2.750000000000000000e+02 3.486291057680895311e-01 2.577376425381884273e-01
2.760000000000000000e+02 3.496721727003763158e-01 2.584748281706353290e-01
2.770000000000000000e+02 3.507001935105253931e-01 2.593785292508725138e-01
2.780000000000000000e+02 3.517064122814568261e-01 2.602004682463789353e-01
2.790000000000000000e+02 3.526103657460417096e-01 2.612148227751168172e-01
2.800000000000000000e+02 3.539870423428166935e-01 2.621701639103026227e-01
2.810000000000000000e+02 3.550861301519196989e-01 2.632909962466298825e-01
2.820000000000000000e+02 3.562478465882878975e-01 2.642177579405344812e-01
2.830000000000000000e+02 3.573298388655886115e-01 2.650566506773094910e-01
2.840000000000000000e+02 3.582596857772468724e-01 2.660147193024935963e-01
2.850000000000000000e+02 3.593272079098820404e-01 2.668618135580080875e-01
2.860000000000000000e+02 3.602785827663216311e-01 2.678917473274246563e-01
2.870000000000000000e+02 3.610148300624211881e-01 2.686484824569140284e-01
2.880000000000000000e+02 3.619159507282900812e-01 2.695797769367354602e-01
2.890000000000000000e+02 3.631599460577705774e-01 2.705381966781159053e-01
2.900000000000000000e+02 3.642610625945202907e-01 2.716829700074498422e-01
2.910000000000000000e+02 3.652707337831120893e-01 2.725037974321620760e-01
2.920000000000000000e+02 3.664319584692741771e-01 2.736559537511361051e-01
2.930000000000000000e+02 3.672781761361808561e-01 2.748030932223692324e-01
2.940000000000000000e+02 3.684600414901962884e-01 2.758570801751681900e-01
2.950000000000000000e+02 3.694780963877870583e-01 2.767131012910185595e-01
2.960000000000000000e+02 3.705146729680557360e-01 2.776177728424344959e-01
2.970000000000000000e+02 3.715887421761564502e-01 2.784609220493908244e-01
2.980000000000000000e+02 3.724872324597728324e-01 2.792984667012385347e-01
2.990000000000000000e+02 3.736038597423855245e-01 2.802188590688751146e-01


==> data/recall_K100_lam0_numit150.dat <==
0 0
1 0.013422
2 0.0255215
3 0.0364155
4 0.0467042
5 0.0563587
6 0.0655197
7 0.0742123
8 0.0823628
9 0.0902059
10 0.0976589
11 0.104811
12 0.111666
13 0.118278
14 0.124596
15 0.130685
16 0.136557
17 0.142283
18 0.147748
19 0.153098
20 0.158317
21 0.163343
22 0.16825
23 0.173091
24 0.177769
25 0.182409
26 0.186897
27 0.191289
28 0.195521
29 0.199687
30 0.203744
31 0.207772
32 0.21162
33 0.215447
34 0.219208
35 0.222879
36 0.226519
37 0.230105
38 0.233574
39 0.237017
40 0.240411
41 0.243736
42 0.247001
43 0.250228
44 0.253425
45 0.25656
46 0.259615
47 0.262606
48 0.265603
49 0.268537
50 0.271433
51 0.274259
52 0.277079
53 0.279849
54 0.282603
55 0.285322
56 0.287988
57 0.2906
58 0.293165
59 0.295703
60 0.298211
61 0.300671
62 0.303147
63 0.305563
64 0.307986
65 0.310346
66 0.312649
67 0.314934
68 0.317243
69 0.31953
70 0.321773
71 0.324011
72 0.32622
73 0.328407
74 0.330537
75 0.332651
76 0.334747
77 0.336824
78 0.338845
79 0.340881
80 0.342915
81 0.344866
82 0.346873
83 0.348836
84 0.350779
85 0.352716
86 0.354626
87 0.356518
88 0.358387
89 0.360212
90 0.362026
91 0.363834
92 0.365623
93 0.367397
94 0.369156
95 0.370914
96 0.372619
97 0.374311
98 0.375999
99 0.377695
100 0.379343
101 0.381
102 0.382645
103 0.384273
104 0.385864
105 0.387466
106 0.389054
107 0.390613
108 0.392188
109 0.39374
110 0.395295
111 0.396831
112 0.398349
113 0.399825
114 0.401314
115 0.402807
116 0.404287
117 0.405759
118 0.407197
119 0.408644
120 0.410054
121 0.411476
122 0.412896
123 0.414296
124 0.415687
125 0.417061
126 0.418411
127 0.419757
128 0.421097
129 0.422435
130 0.423761
131 0.425091
132 0.426415
133 0.427708
134 0.428987
135 0.430254
136 0.431543
137 0.432812
138 0.434071
139 0.43529
140 0.436537
141 0.437762
142 0.438993
143 0.440185
144 0.441389
145 0.442609
146 0.443807
147 0.444976
148 0.446149
149 0.447308
150 0.448488
151 0.44965
152 0.450768
153 0.451873
154 0.452977
155 0.454069
156 0.455186
157 0.456294
158 0.457381
159 0.458463
160 0.459549
161 0.460635
162 0.461708
163 0.46277
164 0.463829
165 0.464883
166 0.465936
167 0.466966
168 0.467994
169 0.46903
170 0.470067
171 0.471075
172 0.47209
173 0.473095
174 0.474083
175 0.475081
176 0.476081
177 0.477059
178 0.478052
179 0.479039
180 0.480012
181 0.480959
182 0.481905
183 0.48285
184 0.483781
185 0.48474
186 0.48565
187 0.486552
188 0.487494
189 0.488406
190 0.489312
191 0.49023
192 0.491118
193 0.492027
194 0.492913
195 0.493796
196 0.494671
197 0.495539
198 0.496417
199 0.497266
200 0.498132
201 0.499017
202 0.499874
203 0.500719
204 0.501558
205 0.502397
206 0.503237
207 0.504068
208 0.504911
209 0.505725
210 0.506544
211 0.507355
212 0.508166
213 0.508959
214 0.509759
215 0.510573
216 0.511366
217 0.512159
218 0.51296
219 0.513739
220 0.514521
221 0.515292
222 0.516045
223 0.516817
224 0.517558
225 0.518308
226 0.519051
227 0.519798
228 0.520543
229 0.521283
230 0.522029
231 0.52277
232 0.523502
233 0.524236
234 0.524986
235 0.525718
236 0.52644
237 0.527161
238 0.527877
239 0.528588
240 0.529309
241 0.530007
242 0.530719
243 0.531413
244 0.532115
245 0.532809
246 0.533497
247 0.534184
248 0.534858
249 0.535542
250 0.536233
251 0.536918
252 0.53758
253 0.538257
254 0.538912
255 0.539573
256 0.54024
257 0.540884
258 0.541544
259 0.5422
260 0.542843
261 0.543481
262 0.544113
263 0.544756
264 0.545377
265 0.545993
266 0.546611
267 0.547224
268 0.547848
269 0.548468
270 0.549095
271 0.549715
272 0.550325
273 0.55094
274 0.551543
275 0.552166
276 0.552764
277 0.553345
278 0.553929
279 0.554517
280 0.555107
281 0.555697
282 0.556278
283 0.556861
284 0.557461
285 0.558031
286 0.558608
287 0.559176
288 0.559756
289 0.560339
290 0.5609
291 0.561462
292 0.562019
293 0.562569
294 0.563128
295 0.563691
296 0.564239
297 0.564792
298 0.56534
299 0.565887
300 0.566436
301 0.566988
302 0.567543
303 0.568085
304 0.56862
305 0.569145
306 0.569679
307 0.570208
308 0.570743
309 0.571276
310 0.571796
311 0.572326
312 0.572856
313 0.573394
314 0.573907
315 0.574403
316 0.574915
317 0.57543
318 0.575948
319 0.57646
320 0.57696
321 0.577456
322 0.577964
323 0.578449
324 0.578939
325 0.579426
326 0.579928
327 0.580414
328 0.580911
329 0.581412
330 0.581891
331 0.582364
332 0.582859
333 0.583331
334 0.583804
335 0.584287
336 0.584761
337 0.585249
338 0.585727
339 0.586202
340 0.586669
341 0.58714
342 0.587602
343 0.588072
344 0.588523
345 0.588986
346 0.589455
347 0.589915
348 0.590385
349 0.590829
350 0.591278
351 0.591714
352 0.59217
353 0.592632
354 0.593071
355 0.593507
356 0.593967
357 0.594393
358 0.594826
359 0.595257
360 0.595697
361 0.596144
362 0.596578
363 0.597015
364 0.597448
365 0.597872
366 0.598308
367 0.598734
368 0.599162
369 0.59958
370 0.600001
371 0.600436
372 0.600853
373 0.601267
374 0.601677
375 0.602092
376 0.602519
377 0.602927
378 0.603329
379 0.603746
380 0.604164
381 0.604562
382 0.604961
383 0.605372
384 0.605782
385 0.606172
386 0.606573
387 0.606969
388 0.607375
389 0.60778
390 0.608172
391 0.608567
392 0.608953
393 0.60935
394 0.609748
395 0.610136
396 0.610524
397 0.610902
398 0.611291
399 0.611676
400 0.612066
401 0.612449
402 0.61284
403 0.613235
404 0.613607
405 0.613981
406 0.614356
407 0.614736
408 0.615118
409 0.615496
410 0.615873
411 0.616241
412 0.616615
413 0.616974
414 0.617331
415 0.617694
416 0.61806
417 0.618426
418 0.618787
419 0.619137
420 0.619498
421 0.61986
422 0.620218
423 0.620577
424 0.620932
425 0.621271
426 0.62163
427 0.621992
428 0.622348
429 0.622698
430 0.623042
431 0.623388
432 0.623737
433 0.624079
434 0.624434
435 0.624786
436 0.625134
437 0.625467
438 0.625787
439 0.626117
440 0.62646
441 0.626789
442 0.627124
443 0.627458
444 0.627795
445 0.628128
446 0.62847
447 0.628804
448 0.629144
449 0.629475
450 0.629797
451 0.630121
452 0.630453
453 0.630776
454 0.631098
455 0.631425
456 0.631746
457 0.632081
458 0.632403
459 0.632724
460 0.633057
461 0.633374
462 0.633688
463 0.634001
464 0.634313
465 0.634637
466 0.634961
467 0.635277
468 0.635587
469 0.635896
470 0.636206
471 0.636516
472 0.636815
473 0.637123
474 0.63743
475 0.637736
476 0.638044
477 0.638354
478 0.638661
479 0.638964
480 0.639266
481 0.639583
482 0.639876
483 0.640172
484 0.640465
485 0.640759
486 0.641066
487 0.641362
488 0.641659
489 0.641947
490 0.642251
491 0.642545
492 0.642829
493 0.643116
494 0.643415
495 0.643708
496 0.643995
497 0.644274
498 0.644565
499 0.644846
500 0.645134


==> data/recall_K100_lam100_numit150.dat <==
0 0
1 0.0162219
2 0.0299387
3 0.0425074
4 0.0542607
5 0.0651892
6 0.0753176
7 0.0848622
8 0.0939053
9 0.102473
10 0.110731
11 0.118552
12 0.126054
13 0.13333
14 0.140364
15 0.147099
16 0.153593
17 0.159864
18 0.165915
19 0.171823
20 0.177553
21 0.183126
22 0.188594
23 0.193865
24 0.19907
25 0.204128
26 0.209054
27 0.213821
28 0.218498
29 0.223109
30 0.227576
31 0.231989
32 0.2363
33 0.240531
34 0.244681
35 0.248717
36 0.252668
37 0.256571
38 0.260351
39 0.264107
40 0.267805
41 0.27145
42 0.275053
43 0.278601
44 0.282092
45 0.285474
46 0.288814
47 0.292099
48 0.295349
49 0.298521
50 0.301694
51 0.304826
52 0.30789
53 0.310944
54 0.313957
55 0.316947
56 0.319806
57 0.322674
58 0.325512
59 0.328341
60 0.331135
61 0.3338
62 0.336465
63 0.339135
64 0.341765
65 0.344349
66 0.346952
67 0.349498
68 0.352008
69 0.354487
70 0.356922
71 0.359312
72 0.361705
73 0.364069
74 0.366428
75 0.368762
76 0.371088
77 0.373356
78 0.375581
79 0.377795
80 0.380001
81 0.382153
82 0.384324
83 0.386473
84 0.388611
85 0.390689
86 0.392792
87 0.394827
88 0.396879
89 0.398895
90 0.400906
91 0.402888
92 0.404873
93 0.406846
94 0.40874
95 0.410647
96 0.412555
97 0.414444
98 0.416322
99 0.418149
100 0.419974
101 0.421799
102 0.423597
103 0.425375
104 0.427165
105 0.428906
106 0.430651
107 0.432401
108 0.434095
109 0.435795
110 0.437486
111 0.439119
112 0.440778
113 0.44245
114 0.444098
115 0.445724
116 0.447349
117 0.448957
118 0.450551
119 0.452131
120 0.453717
121 0.455279
122 0.456831
123 0.458358
124 0.459875
125 0.461371
126 0.462865
127 0.46433
128 0.465798
129 0.467295
130 0.468763
131 0.470216
132 0.471661
133 0.473082
134 0.47448
135 0.475891
136 0.477261
137 0.478619
138 0.479982
139 0.481332
140 0.482706
141 0.484038
142 0.485381
143 0.486706
144 0.488014
145 0.489335
146 0.490636
147 0.491949
148 0.493234
149 0.494532
150 0.49579
151 0.497039
152 0.498301
153 0.499529
154 0.500778
155 0.502034
156 0.503268
157 0.504481
158 0.505666
159 0.506865
160 0.508054
161 0.509231
162 0.510393
163 0.511554
164 0.512709
165 0.513855
166 0.515012
167 0.516129
168 0.517246
169 0.518381
170 0.519496
171 0.520629
172 0.521715
173 0.522823
174 0.523914
175 0.525
176 0.526085
177 0.52716
178 0.528213
179 0.52929
180 0.530352
181 0.531394
182 0.532445
183 0.533487
184 0.534536
185 0.535549
186 0.536554
187 0.53757
188 0.538565
189 0.539576
190 0.540594
191 0.541576
192 0.542564
193 0.543537
194 0.544515
195 0.545481
196 0.546431
197 0.547377
198 0.548328
199 0.549272
200 0.55021
201 0.551143
202 0.552077
203 0.552995
204 0.553945
205 0.554868
206 0.555783
207 0.556702
208 0.557602
209 0.558505
210 0.559415
211 0.560307
212 0.561201
213 0.56208
214 0.562949
215 0.563818
216 0.564666
217 0.56551
218 0.566365
219 0.567224
220 0.568078
221 0.568936
222 0.569782
223 0.570624
224 0.571473
225 0.572315
226 0.573129
227 0.573952
228 0.57476
229 0.57558
230 0.5764
231 0.577227
232 0.578013
233 0.578817
234 0.579606
235 0.580403
236 0.581174
237 0.581948
238 0.582726
239 0.583502
240 0.584263
241 0.585039
242 0.585791
243 0.586557
244 0.587299
245 0.588049
246 0.588789
247 0.589524
248 0.590264
249 0.590997
250 0.591731
251 0.592449
252 0.5932
253 0.593926
254 0.594653
255 0.595364
256 0.596096
257 0.596827
258 0.597546
259 0.598269
260 0.598962
261 0.599664
262 0.600373
263 0.60105
264 0.60174
265 0.602421
266 0.603109
267 0.603802
268 0.604486
269 0.605168
270 0.605848
271 0.606529
272 0.607199
273 0.607862
274 0.608523
275 0.609188
276 0.60985
277 0.610513
278 0.611161
279 0.611798
280 0.61245
281 0.613098
282 0.613726
283 0.614378
284 0.615012
285 0.615644
286 0.616271
287 0.616899
288 0.617519
289 0.61815
290 0.61878
291 0.619401
292 0.620019
293 0.620638
294 0.621256
295 0.621872
296 0.622487
297 0.623085
298 0.623692
299 0.624278
300 0.624886
301 0.625476
302 0.626075
303 0.626661
304 0.627258
305 0.627837
306 0.628424
307 0.628988
308 0.629562
309 0.630142
310 0.630712
311 0.631291
312 0.631851
313 0.632421
314 0.632997
315 0.63355
316 0.634091
317 0.634641
318 0.635184
319 0.63574
320 0.636299
321 0.636856
322 0.637421
323 0.637972
324 0.638508
325 0.639045
326 0.63958
327 0.640112
328 0.640634
329 0.641166
330 0.6417
331 0.642222
332 0.642748
333 0.643264
334 0.643774
335 0.644287
336 0.644812
337 0.64533
338 0.645839
339 0.646354
340 0.646864
341 0.647366
342 0.64788
343 0.648385
344 0.648878
345 0.649392
346 0.649894
347 0.650389
348 0.650877
349 0.651359
350 0.651856
351 0.652339
352 0.652823
353 0.653302
354 0.653785
355 0.654273
356 0.654757
357 0.655236
358 0.655716
359 0.656206
360 0.656677
361 0.657148
362 0.657632
363 0.658115
364 0.658599
365 0.659056
366 0.659528
367 0.660003
368 0.660448
369 0.660902
370 0.661358
371 0.661816
372 0.662274
373 0.662727
374 0.66319
375 0.663636
376 0.664098
377 0.664547
378 0.664983
379 0.665432
380 0.665874
381 0.666302
382 0.666746
383 0.667182
384 0.667612
385 0.66805
386 0.668475
387 0.668909
388 0.669349
389 0.669776
390 0.670205
391 0.670632
392 0.671073
393 0.671504
394 0.671921
395 0.672351
396 0.672784
397 0.673199
398 0.673615
399 0.674052
400 0.674484
401 0.674883
402 0.675279
403 0.675697
404 0.676103
405 0.676509
406 0.676911
407 0.677321
408 0.677729
409 0.678131
410 0.678537
411 0.678938
412 0.679342
413 0.679745
414 0.680136
415 0.680522
416 0.680917
417 0.681299
418 0.68169
419 0.682089
420 0.682478
421 0.682874
422 0.683267
423 0.683655
424 0.684047
425 0.684428
426 0.684809
427 0.685197
428 0.68557
429 0.685948
430 0.686315
431 0.686694
432 0.687062
433 0.687439
434 0.687806
435 0.688174
436 0.688546
437 0.688926
438 0.689289
439 0.68966
440 0.690026
441 0.690408
442 0.69077
443 0.691127
444 0.691485
445 0.691843
446 0.692209
447 0.692561
448 0.692922
449 0.693285
450 0.693645
451 0.693983
452 0.694336
453 0.694693
454 0.695051
455 0.695411
456 0.695777
457 0.696122
458 0.696474
459 0.696818
460 0.697171
461 0.697509
462 0.697849
463 0.698204
464 0.698548
465 0.698883
466 0.699231
467 0.699562
468 0.699899
469 0.700234
470 0.700571
471 0.700897
472 0.701234
473 0.701563
474 0.701898
475 0.702232
476 0.702564
477 0.702899
478 0.703219
479 0.703548
480 0.703875
481 0.704189
482 0.704511
483 0.704837
484 0.705153
485 0.705482
486 0.705801
487 0.706126
488 0.70644
489 0.706766
490 0.707086
491 0.70741
492 0.707721
493 0.708028
494 0.708342
495 0.70866
496 0.708968
497 0.709286
498 0.709601
499 0.709912
500 0.710212


==> data/recall_K100_lam20_numit150.dat <==
0 0
1 0.0150939
2 0.0281572
3 0.0398993
4 0.0508205
5 0.0609969
6 0.0705857
7 0.0795618
8 0.0880849
9 0.0962198
10 0.103925
11 0.111229
12 0.11831
13 0.125108
14 0.131611
15 0.137859
16 0.143936
17 0.149822
18 0.155484
19 0.161025
20 0.166381
21 0.171608
22 0.176709
23 0.18167
24 0.186505
25 0.191272
26 0.195854
27 0.200322
28 0.204789
29 0.209057
30 0.213266
31 0.21742
32 0.221451
33 0.225411
34 0.229315
35 0.233103
36 0.236838
37 0.240545
38 0.244148
39 0.247695
40 0.251238
41 0.254653
42 0.25802
43 0.261282
44 0.264548
45 0.267795
46 0.27094
47 0.274061
48 0.277053
49 0.280097
50 0.28306
51 0.285992
52 0.288885
53 0.291712
54 0.294534
55 0.297322
56 0.30006
57 0.302795
58 0.305489
59 0.308134
60 0.310745
61 0.313309
62 0.315827
63 0.318307
64 0.320767
65 0.323207
66 0.325654
67 0.328031
68 0.330389
69 0.332721
70 0.335013
71 0.337312
72 0.339558
73 0.341788
74 0.343955
75 0.346128
76 0.34829
77 0.350383
78 0.352481
79 0.354581
80 0.356657
81 0.358691
82 0.360715
83 0.362733
84 0.364715
85 0.366657
86 0.368587
87 0.370537
88 0.372415
89 0.374302
90 0.376163
91 0.377982
92 0.379822
93 0.381636
94 0.383433
95 0.385208
96 0.386943
97 0.388684
98 0.390458
99 0.392174
100 0.393883
101 0.395578
102 0.397254
103 0.398904
104 0.400548
105 0.402182
106 0.403805
107 0.405403
108 0.407002
109 0.408601
110 0.410181
111 0.41176
112 0.413304
113 0.414816
114 0.416347
115 0.41784
116 0.41931
117 0.420808
118 0.422249
119 0.423712
120 0.425175
121 0.426617
122 0.428034
123 0.429474
124 0.430869
125 0.432289
126 0.433666
127 0.435054
128 0.436423
129 0.437778
130 0.439125
131 0.440458
132 0.441784
133 0.443101
134 0.444387
135 0.445698
136 0.446988
137 0.448248
138 0.449509
139 0.450779
140 0.452045
141 0.453295
142 0.454515
143 0.455747
144 0.456967
145 0.458179
146 0.4594
147 0.460613
148 0.461815
149 0.463001
150 0.464169
151 0.465328
152 0.466507
153 0.46763
154 0.468765
155 0.4699
156 0.471036
157 0.472157
158 0.473271
159 0.474359
160 0.475439
161 0.476529
162 0.477625
163 0.478702
164 0.479763
165 0.480813
166 0.481875
167 0.482924
168 0.483968
169 0.485012
170 0.486039
171 0.487049
172 0.488103
173 0.489125
174 0.490147
175 0.49115
176 0.492138
177 0.493131
178 0.494114
179 0.495103
180 0.496077
181 0.497045
182 0.498012
183 0.49897
184 0.499919
185 0.500861
186 0.501829
187 0.502763
188 0.503667
189 0.504621
190 0.505529
191 0.506454
192 0.507371
193 0.508282
194 0.509159
195 0.510063
196 0.510971
197 0.511842
198 0.512714
199 0.513585
200 0.514437
201 0.51528
202 0.516145
203 0.517003
204 0.517871
205 0.518721
206 0.519563
207 0.520402
208 0.521227
209 0.52206
210 0.52288
211 0.523702
212 0.524516
213 0.52533
214 0.526132
215 0.526947
216 0.527754
217 0.528553
218 0.529349
219 0.530142
220 0.530925
221 0.531698
222 0.532471
223 0.53324
224 0.53401
225 0.534785
226 0.535576
227 0.536339
228 0.537091
229 0.53784
230 0.538599
231 0.539355
232 0.540086
233 0.540835
234 0.541562
235 0.542289
236 0.543023
237 0.543755
238 0.544458
239 0.545177
240 0.545898
241 0.546599
242 0.547313
243 0.54801
244 0.548712
245 0.549418
246 0.550111
247 0.550804
248 0.551488
249 0.552186
250 0.552874
251 0.553554
252 0.554207
253 0.554871
254 0.555542
255 0.556199
256 0.556874
257 0.55753
258 0.558187
259 0.558855
260 0.559508
261 0.560175
262 0.560823
263 0.561461
264 0.56209
265 0.562736
266 0.563361
267 0.564004
268 0.564636
269 0.565258
270 0.565881
271 0.566499
272 0.567124
273 0.567739
274 0.568354
275 0.568959
276 0.569567
277 0.570178
278 0.570773
279 0.571383
280 0.571974
281 0.572565
282 0.573146
283 0.573744
284 0.574331
285 0.574917
286 0.575499
287 0.576089
288 0.576665
289 0.577239
290 0.577807
291 0.578394
292 0.578963
293 0.579522
294 0.580089
295 0.580656
296 0.581205
297 0.581753
298 0.582298
299 0.582845
300 0.583395
301 0.583935
302 0.584481
303 0.585033
304 0.585564
305 0.586119
306 0.586653
307 0.587187
308 0.587724
309 0.58826
310 0.588798
311 0.589317
312 0.589842
313 0.590379
314 0.590909
315 0.591419
316 0.591921
317 0.592423
318 0.592938
319 0.593448
320 0.59396
321 0.594446
322 0.594961
323 0.595469
324 0.595975
325 0.596481
326 0.596969
327 0.597458
328 0.597954
329 0.598447
330 0.598931
331 0.599407
332 0.599891
333 0.600382
334 0.600875
335 0.601357
336 0.60184
337 0.602316
338 0.602775
339 0.603259
340 0.603722
341 0.604186
342 0.604645
343 0.60511
344 0.605586
345 0.606058
346 0.606526
347 0.606996
348 0.607467
349 0.607933
350 0.608386
351 0.60885
352 0.60931
353 0.609772
354 0.610212
355 0.610663
356 0.611104
357 0.611545
358 0.611988
359 0.61244
360 0.612876
361 0.613319
362 0.613754
363 0.614179
364 0.614623
365 0.615052
366 0.61549
367 0.615927
368 0.616343
369 0.616763
370 0.617191
371 0.617614
372 0.618042
373 0.61846
374 0.618892
375 0.619298
376 0.619706
377 0.620126
378 0.620532
379 0.620933
380 0.621331
381 0.621748
382 0.622154
383 0.622558
384 0.622966
385 0.623375
386 0.623774
387 0.624187
388 0.624589
389 0.624971
390 0.625368
391 0.625766
392 0.626156
393 0.626541
394 0.62693
395 0.627324
396 0.627719
397 0.628117
398 0.628502
399 0.628899
400 0.629283
401 0.62966
402 0.63006
403 0.630436
404 0.630808
405 0.631197
406 0.63158
407 0.631962
408 0.632324
409 0.632701
410 0.633075
411 0.633446
412 0.633822
413 0.634199
414 0.634565
415 0.634926
416 0.635299
417 0.635669
418 0.636031
419 0.636398
420 0.636764
421 0.637124
422 0.637496
423 0.637859
424 0.638218
425 0.638569
426 0.638916
427 0.639268
428 0.639631
429 0.639984
430 0.640342
431 0.640699
432 0.641041
433 0.641382
434 0.641731
435 0.642072
436 0.642404
437 0.642747
438 0.64309
439 0.64343
440 0.643768
441 0.644107
442 0.644435
443 0.64477
444 0.645108
445 0.645434
446 0.645776
447 0.646124
448 0.646449
449 0.646784
450 0.647128
451 0.64746
452 0.647771
453 0.648095
454 0.64843
455 0.648759
456 0.649089
457 0.649409
458 0.64974
459 0.650062
460 0.650381
461 0.650699
462 0.651028
463 0.651346
464 0.651678
465 0.651998
466 0.652324
467 0.652632
468 0.652956
469 0.653271
470 0.653585
471 0.653886
472 0.654193
473 0.654503
474 0.654814
475 0.655126
476 0.655435
477 0.655737
478 0.65604
479 0.656346
480 0.656646
481 0.656949
482 0.657254
483 0.657556
484 0.657855
485 0.658155
486 0.65846
487 0.658758
488 0.659054
489 0.659344
490 0.659651
491 0.65994
492 0.660232
493 0.660524
494 0.660804
495 0.661091
496 0.661388
497 0.661673
498 0.661967
499 0.662266
500 0.662548


==> data/recall_K100_lam40_numit150.dat <==
0 0
1 0.0148114
2 0.0279003
3 0.0400436
4 0.0513335
5 0.0618892
6 0.071809
7 0.081061
8 0.0897078
9 0.097975
10 0.105891
11 0.113488
12 0.120718
13 0.127667
14 0.134334
15 0.140837
16 0.147114
17 0.153186
18 0.15909
19 0.164783
20 0.17035
21 0.175746
22 0.181103
23 0.18621
24 0.191208
25 0.196093
26 0.200849
27 0.205486
28 0.210018
29 0.21452
30 0.218823
31 0.223065
32 0.227226
33 0.231282
34 0.235233
35 0.239168
36 0.242995
37 0.24674
38 0.250433
39 0.254045
40 0.257628
41 0.261088
42 0.264523
43 0.26786
44 0.271175
45 0.274435
46 0.27763
47 0.280774
48 0.283889
49 0.286926
50 0.29
51 0.292985
52 0.295938
53 0.298845
54 0.301681
55 0.304479
56 0.307277
57 0.309995
58 0.312687
59 0.315348
60 0.317982
61 0.320562
62 0.323106
63 0.325628
64 0.328135
65 0.330598
66 0.333027
67 0.33548
68 0.337843
69 0.340192
70 0.342516
71 0.344826
72 0.347126
73 0.349374
74 0.351585
75 0.353779
76 0.35591
77 0.358085
78 0.360208
79 0.362318
80 0.364409
81 0.366497
82 0.368534
83 0.370559
84 0.372549
85 0.374513
86 0.376471
87 0.378439
88 0.380333
89 0.382252
90 0.384161
91 0.386032
92 0.387853
93 0.38967
94 0.391492
95 0.393317
96 0.395088
97 0.396878
98 0.398612
99 0.400336
100 0.402024
101 0.403743
102 0.405434
103 0.407119
104 0.408767
105 0.41041
106 0.41203
107 0.413643
108 0.415229
109 0.416825
110 0.418398
111 0.419985
112 0.421553
113 0.423085
114 0.424627
115 0.426105
116 0.427601
117 0.429115
118 0.430617
119 0.432082
120 0.433543
121 0.434989
122 0.436431
123 0.437868
124 0.439286
125 0.440667
126 0.44207
127 0.443464
128 0.444852
129 0.446227
130 0.447583
131 0.448948
132 0.450288
133 0.4516
134 0.452912
135 0.454226
136 0.455508
137 0.456781
138 0.458048
139 0.459332
140 0.460597
141 0.461863
142 0.463098
143 0.46433
144 0.465542
145 0.466748
146 0.467967
147 0.469174
148 0.470376
149 0.47157
150 0.472766
151 0.473933
152 0.475111
153 0.476273
154 0.477458
155 0.478612
156 0.47975
157 0.480875
158 0.481982
159 0.483109
160 0.484224
161 0.485302
162 0.486371
163 0.487459
164 0.488552
165 0.489642
166 0.490709
167 0.491768
168 0.492834
169 0.493876
170 0.49493
171 0.495969
172 0.497007
173 0.49805
174 0.499075
175 0.500085
176 0.501115
177 0.502116
178 0.503127
179 0.50412
180 0.505102
181 0.506058
182 0.507033
183 0.508011
184 0.508991
185 0.509949
186 0.510896
187 0.511856
188 0.512815
189 0.513762
190 0.514686
191 0.51559
192 0.516512
193 0.517446
194 0.51836
195 0.519249
196 0.520129
197 0.521026
198 0.521938
199 0.522832
200 0.523712
201 0.524612
202 0.525482
203 0.52635
204 0.527226
205 0.528085
206 0.528943
207 0.529805
208 0.53065
209 0.531472
210 0.532304
211 0.533147
212 0.533977
213 0.534808
214 0.535622
215 0.536439
216 0.537249
217 0.538042
218 0.538848
219 0.539653
220 0.540455
221 0.541256
222 0.542027
223 0.542809
224 0.543587
225 0.544364
226 0.545144
227 0.545894
228 0.546664
229 0.547435
230 0.548197
231 0.548948
232 0.549701
233 0.550454
234 0.551203
235 0.551947
236 0.552686
237 0.553424
238 0.55415
239 0.554869
240 0.55559
241 0.556301
242 0.557013
243 0.55772
244 0.558445
245 0.559162
246 0.559877
247 0.560574
248 0.561268
249 0.561974
250 0.562672
251 0.563351
252 0.564044
253 0.564729
254 0.565418
255 0.56609
256 0.566765
257 0.567446
258 0.568112
259 0.56876
260 0.569428
261 0.570089
262 0.570756
263 0.571395
264 0.572041
265 0.572686
266 0.573333
267 0.573977
268 0.57462
269 0.575256
270 0.575875
271 0.576509
272 0.577121
273 0.577751
274 0.578378
275 0.578993
276 0.5796
277 0.58023
278 0.58084
279 0.581462
280 0.582061
281 0.582656
282 0.583259
283 0.583857
284 0.584465
285 0.585049
286 0.585639
287 0.586237
288 0.586838
289 0.587416
290 0.587994
291 0.588573
292 0.589146
293 0.58973
294 0.590308
295 0.590909
296 0.591494
297 0.59207
298 0.59263
299 0.593179
300 0.593751
301 0.594302
302 0.594855
303 0.59542
304 0.595967
305 0.596519
306 0.597063
307 0.597594
308 0.598142
309 0.598678
310 0.599236
311 0.599779
312 0.600323
313 0.600868
314 0.601401
315 0.601936
316 0.602473
317 0.602999
318 0.603521
319 0.604032
320 0.604542
321 0.605064
322 0.605583
323 0.606104
324 0.606621
325 0.607125
326 0.60763
327 0.608138
328 0.608631
329 0.609142
330 0.609645
331 0.610128
332 0.61063
333 0.611119
334 0.611607
335 0.61209
336 0.612583
337 0.613069
338 0.613562
339 0.614042
340 0.614532
341 0.615006
342 0.615482
343 0.615959
344 0.616428
345 0.616892
346 0.617363
347 0.617833
348 0.618297
349 0.618763
350 0.619222
351 0.61969
352 0.620143
353 0.620596
354 0.621055
355 0.621507
356 0.621961
357 0.622427
358 0.622883
359 0.623323
360 0.623778
361 0.624235
362 0.624683
363 0.625117
364 0.625557
365 0.625997
366 0.626449
367 0.626886
368 0.627327
369 0.627754
370 0.628177
371 0.628608
372 0.629033
373 0.629462
374 0.629892
375 0.630317
376 0.630737
377 0.63115
378 0.631564
379 0.631988
380 0.632409
381 0.632838
382 0.633261
383 0.633686
384 0.634095
385 0.634503
386 0.634914
387 0.635323
388 0.635741
389 0.636152
390 0.636564
391 0.636978
392 0.637386
393 0.637796
394 0.638195
395 0.6386
396 0.638995
397 0.639385
398 0.639798
399 0.640185
400 0.640583
401 0.640974
402 0.641359
403 0.64175
404 0.642143
405 0.642521
406 0.642893
407 0.643277
408 0.643659
409 0.644037
410 0.644433
411 0.644812
412 0.645188
413 0.64557
414 0.645946
415 0.646323
416 0.646696
417 0.647075
418 0.647446
419 0.647829
420 0.648199
421 0.648567
422 0.648923
423 0.649273
424 0.649632
425 0.649991
426 0.650348
427 0.650713
428 0.651074
429 0.651426
430 0.651791
431 0.652149
432 0.652496
433 0.652849
434 0.653211
435 0.653574
436 0.653929
437 0.654286
438 0.654644
439 0.654986
440 0.65534
441 0.655678
442 0.656022
443 0.65637
444 0.656704
445 0.657042
446 0.657389
447 0.657735
448 0.658082
449 0.658434
450 0.658777
451 0.659101
452 0.659433
453 0.659762
454 0.660105
455 0.660437
456 0.660764
457 0.661102
458 0.661432
459 0.661762
460 0.662097
461 0.662433
462 0.662758
463 0.663087
464 0.663405
465 0.663727
466 0.664061
467 0.664395
468 0.664706
469 0.665031
470 0.665354
471 0.665679
472 0.66599
473 0.666312
474 0.666624
475 0.666932
476 0.667241
477 0.667544
478 0.667862
479 0.668174
480 0.668481
481 0.668799
482 0.669109
483 0.669417
484 0.669727
485 0.670043
486 0.670349
487 0.670657
488 0.670963
489 0.671267
490 0.671577
491 0.671882
492 0.672183
493 0.67248
494 0.672775
495 0.673067
496 0.67336
497 0.673663
498 0.673971
499 0.674264
500 0.674559


==> data/recall_K100_lam50_numit150.dat <==
0 0
1 0.0152749
2 0.0285022
3 0.0405597
4 0.0518419
5 0.0623532
6 0.0722517
7 0.0815883
8 0.0904103
9 0.0987874
10 0.106774
11 0.114457
12 0.121817
13 0.128864
14 0.135624
15 0.14208
16 0.148306
17 0.154397
18 0.16028
19 0.166011
20 0.17155
21 0.176874
22 0.182143
23 0.187239
24 0.192211
25 0.197065
26 0.201827
27 0.206474
28 0.210961
29 0.21534
30 0.219622
31 0.223827
32 0.227956
33 0.231982
34 0.235982
35 0.239904
36 0.243725
37 0.247451
38 0.251115
39 0.254756
40 0.258314
41 0.261794
42 0.265226
43 0.268615
44 0.271951
45 0.275187
46 0.278398
47 0.281575
48 0.284717
49 0.287781
50 0.290774
51 0.293813
52 0.296767
53 0.299671
54 0.302507
55 0.305344
56 0.308147
57 0.310923
58 0.313653
59 0.316339
60 0.318969
61 0.321594
62 0.324173
63 0.326753
64 0.329294
65 0.331777
66 0.334275
67 0.336695
68 0.33911
69 0.341524
70 0.343848
71 0.346179
72 0.348509
73 0.350803
74 0.353079
75 0.355358
76 0.357611
77 0.359829
78 0.362001
79 0.364158
80 0.36628
81 0.368405
82 0.370455
83 0.372501
84 0.374529
85 0.376533
86 0.378529
87 0.380512
88 0.382468
89 0.384391
90 0.386299
91 0.388181
92 0.390068
93 0.391926
94 0.393743
95 0.395574
96 0.397354
97 0.399155
98 0.40093
99 0.402677
100 0.404428
101 0.406167
102 0.407866
103 0.409587
104 0.411306
105 0.41298
106 0.414653
107 0.416317
108 0.417953
109 0.419548
110 0.421168
111 0.422795
112 0.424394
113 0.425994
114 0.427545
115 0.429076
116 0.430614
117 0.432121
118 0.433627
119 0.435117
120 0.436578
121 0.438072
122 0.439559
123 0.441003
124 0.44246
125 0.443867
126 0.445273
127 0.446693
128 0.44809
129 0.449468
130 0.450868
131 0.452252
132 0.453637
133 0.454992
134 0.456365
135 0.45769
136 0.459018
137 0.460351
138 0.46166
139 0.462957
140 0.464258
141 0.465561
142 0.466805
143 0.468069
144 0.469313
145 0.470576
146 0.471819
147 0.473052
148 0.474268
149 0.475487
150 0.476692
151 0.477881
152 0.479075
153 0.480266
154 0.481441
155 0.482594
156 0.483745
157 0.484922
158 0.4861
159 0.487268
160 0.488404
161 0.489525
162 0.490633
163 0.491767
164 0.492879
165 0.493978
166 0.495114
167 0.496193
168 0.497266
169 0.498338
170 0.499385
171 0.500451
172 0.501512
173 0.502562
174 0.503583
175 0.504616
176 0.505646
177 0.506684
178 0.50771
179 0.508706
180 0.509707
181 0.510709
182 0.511725
183 0.512716
184 0.51371
185 0.514702
186 0.515674
187 0.516651
188 0.51761
189 0.518551
190 0.51951
191 0.520463
192 0.521402
193 0.522324
194 0.523268
195 0.524185
196 0.525106
197 0.526008
198 0.526927
199 0.527833
200 0.528754
201 0.529662
202 0.53056
203 0.531434
204 0.532338
205 0.533215
206 0.534072
207 0.534929
208 0.535796
209 0.536661
210 0.53751
211 0.538365
212 0.539224
213 0.540062
214 0.540887
215 0.541738
216 0.542572
217 0.543391
218 0.54421
219 0.545037
220 0.545854
221 0.546653
222 0.547456
223 0.548243
224 0.54904
225 0.549833
226 0.550603
227 0.55138
228 0.552158
229 0.55295
230 0.553716
231 0.554489
232 0.555251
233 0.556015
234 0.556776
235 0.557537
236 0.558303
237 0.559052
238 0.559803
239 0.560542
240 0.561278
241 0.562006
242 0.562742
243 0.563475
244 0.564199
245 0.56492
246 0.565637
247 0.56634
248 0.567043
249 0.567759
250 0.568477
251 0.569175
252 0.56987
253 0.570567
254 0.571259
255 0.571948
256 0.572649
257 0.57334
258 0.574013
259 0.574695
260 0.575382
261 0.576052
262 0.576723
263 0.577395
264 0.578051
265 0.578715
266 0.579376
267 0.580037
268 0.580684
269 0.581335
270 0.581989
271 0.582643
272 0.583274
273 0.583899
274 0.584523
275 0.585157
276 0.585787
277 0.586419
278 0.587029
279 0.58765
280 0.588276
281 0.588895
282 0.589516
283 0.590112
284 0.590714
285 0.59132
286 0.591916
287 0.592513
288 0.593121
289 0.593722
290 0.594302
291 0.59489
292 0.59548
293 0.596067
294 0.596652
295 0.597245
296 0.597831
297 0.598418
298 0.598995
299 0.599566
300 0.600142
301 0.600721
302 0.601285
303 0.601853
304 0.602416
305 0.602961
306 0.6035
307 0.604054
308 0.6046
309 0.605148
310 0.605684
311 0.606224
312 0.606752
313 0.607294
314 0.607826
315 0.608361
316 0.608899
317 0.609425
318 0.609952
319 0.610477
320 0.611008
321 0.611542
322 0.612065
323 0.612593
324 0.613104
325 0.613619
326 0.614124
327 0.614629
328 0.615147
329 0.61568
330 0.616186
331 0.616697
332 0.617197
333 0.617695
334 0.618214
335 0.618705
336 0.619207
337 0.61969
338 0.620175
339 0.620655
340 0.621133
341 0.621639
342 0.622131
343 0.622631
344 0.623118
345 0.623599
346 0.624086
347 0.624562
348 0.625032
349 0.625495
350 0.625975
351 0.626448
352 0.626924
353 0.6274
354 0.627862
355 0.628329
356 0.628794
357 0.629262
358 0.629736
359 0.630182
360 0.630638
361 0.631098
362 0.631557
363 0.632026
364 0.63248
365 0.632932
366 0.633379
367 0.633821
368 0.634269
369 0.634712
370 0.635153
371 0.635595
372 0.636035
373 0.636466
374 0.636903
375 0.637333
376 0.63776
377 0.638191
378 0.638619
379 0.639049
380 0.639481
381 0.639902
382 0.640312
383 0.640726
384 0.641142
385 0.641573
386 0.641988
387 0.642419
388 0.642846
389 0.643263
390 0.643676
391 0.644088
392 0.644482
393 0.644903
394 0.645316
395 0.645726
396 0.646138
397 0.646545
398 0.646941
399 0.647354
400 0.647753
401 0.648156
402 0.648552
403 0.648941
404 0.649342
405 0.64973
406 0.650114
407 0.65051
408 0.650907
409 0.651308
410 0.6517
411 0.652096
412 0.652483
413 0.652865
414 0.65325
415 0.65364
416 0.654015
417 0.654381
418 0.654767
419 0.655139
420 0.65552
421 0.655894
422 0.656263
423 0.656624
424 0.656994
425 0.65736
426 0.657726
427 0.65809
428 0.658456
429 0.658833
430 0.659194
431 0.659547
432 0.659912
433 0.660263
434 0.660608
435 0.660961
436 0.661327
437 0.661683
438 0.662036
439 0.662397
440 0.662759
441 0.663104
442 0.663453
443 0.663804
444 0.664149
445 0.664496
446 0.664841
447 0.665192
448 0.665533
449 0.665879
450 0.666215
451 0.66657
452 0.666921
453 0.667255
454 0.667588
455 0.667927
456 0.668258
457 0.668589
458 0.668926
459 0.669262
460 0.669594
461 0.669938
462 0.67026
463 0.670591
464 0.670927
465 0.671252
466 0.671578
467 0.671892
468 0.67223
469 0.672558
470 0.672877
471 0.673204
472 0.673534
473 0.673861
474 0.67417
475 0.674489
476 0.67482
477 0.675133
478 0.675448
479 0.675758
480 0.676077
481 0.676395
482 0.676705
483 0.677014
484 0.67733
485 0.677634
486 0.677941
487 0.678262
488 0.678571
489 0.678886
490 0.679201
491 0.67951
492 0.679806
493 0.680125
494 0.680426
495 0.680736
496 0.681027
497 0.681321
498 0.681625
499 0.681922
500 0.682212


==> data/recall_K200_lam0_numit150.dat <==
0 0
1 0.0133555
2 0.0246943
3 0.0349178
4 0.0442573
5 0.0529513
6 0.0610959
7 0.0687888
8 0.0760269
9 0.0828978
10 0.089428
11 0.0957308
12 0.101732
13 0.107407
14 0.112868
15 0.118184
16 0.123286
17 0.128212
18 0.133049
19 0.137695
20 0.142192
21 0.146559
22 0.150838
23 0.155041
24 0.159118
25 0.163074
26 0.166951
27 0.170721
28 0.174424
29 0.178042
30 0.181574
31 0.184996
32 0.188349
33 0.191624
34 0.194838
35 0.197984
36 0.201111
37 0.204175
38 0.207179
39 0.210097
40 0.212991
41 0.215813
42 0.218592
43 0.2213
44 0.224005
45 0.226619
46 0.229217
47 0.231773
48 0.234297
49 0.236778
50 0.239197
51 0.241587
52 0.243972
53 0.246269
54 0.248549
55 0.250787
56 0.252997
57 0.255182
58 0.257358
59 0.259464
60 0.261568
61 0.26364
62 0.265702
63 0.267736
64 0.269722
65 0.271695
66 0.273652
67 0.275567
68 0.277461
69 0.279316
70 0.281169
71 0.283002
72 0.284812
73 0.286606
74 0.288396
75 0.290133
76 0.291851
77 0.293584
78 0.295288
79 0.296955
80 0.298604
81 0.300236
82 0.301876
83 0.303466
84 0.305065
85 0.30665
86 0.308204
87 0.309763
88 0.311295
89 0.312808
90 0.314286
91 0.315754
92 0.31722
93 0.318669
94 0.320118
95 0.321544
96 0.32294
97 0.324327
98 0.325709
99 0.327097
100 0.328456
101 0.329809
102 0.331145
103 0.33247
104 0.333764
105 0.335055
106 0.336353
107 0.337631
108 0.338889
109 0.34016
110 0.341399
111 0.342627
112 0.343884
113 0.345115
114 0.346304
115 0.347481
116 0.348659
117 0.349846
118 0.351001
119 0.352157
120 0.353316
121 0.354438
122 0.355576
123 0.3567
124 0.357813
125 0.358925
126 0.360015
127 0.361094
128 0.362167
129 0.36323
130 0.364314
131 0.365416
132 0.366475
133 0.367519
134 0.36853
135 0.369556
136 0.370571
137 0.37159
138 0.372609
139 0.373609
140 0.37458
141 0.375567
142 0.376535
143 0.377516
144 0.378486
145 0.379443
146 0.380396
147 0.381326
148 0.382287
149 0.383228
150 0.384147
151 0.385066
152 0.385974
153 0.386865
154 0.387777
155 0.38867
156 0.38955
157 0.390441
158 0.391326
159 0.392212
160 0.393072
161 0.393936
162 0.394777
163 0.395637
164 0.396504
165 0.397336
166 0.398163
167 0.398994
168 0.399805
169 0.400622
170 0.401425
171 0.40223
172 0.403041
173 0.403823
174 0.40461
175 0.405392
176 0.406183
177 0.406962
178 0.407741
179 0.408506
180 0.409279
181 0.410027
182 0.410781
183 0.411535
184 0.412296
185 0.413044
186 0.413776
187 0.414516
188 0.415256
189 0.415989
190 0.416703
191 0.417419
192 0.418139
193 0.418849
194 0.419566
195 0.420269
196 0.420967
197 0.421666
198 0.422364
199 0.423063
200 0.423752
201 0.424427
202 0.425091
203 0.425753
204 0.426424
205 0.427114
206 0.427759
207 0.428421
208 0.429073
209 0.42974
210 0.430381
211 0.431029
212 0.43168
213 0.432339
214 0.432979
215 0.433621
216 0.434256
217 0.434874
218 0.435508
219 0.436139
220 0.436759
221 0.437375
222 0.437989
223 0.438601
224 0.439204
225 0.439811
226 0.440406
227 0.440994
228 0.441596
229 0.442192
230 0.442789
231 0.443384
232 0.443961
233 0.444537
234 0.445111
235 0.445675
236 0.446238
237 0.446812
238 0.447378
239 0.447947
240 0.448505
241 0.449058
242 0.449616
243 0.450164
244 0.450707
245 0.451251
246 0.451802
247 0.452352
248 0.452895
249 0.453447
250 0.453981
251 0.454512
252 0.455057
253 0.45558
254 0.456102
255 0.456627
256 0.457154
257 0.457673
258 0.458189
259 0.458698
260 0.45922
261 0.459732
262 0.46024
263 0.460745
264 0.461247
265 0.461751
266 0.462241
267 0.462751
268 0.463252
269 0.463746
270 0.464234
271 0.464728
272 0.465213
273 0.465715
274 0.466197
275 0.466672
276 0.467145
277 0.467623
278 0.468101
279 0.468572
280 0.469061
281 0.469527
282 0.469993
283 0.470465
284 0.470936
285 0.471394
286 0.471851
287 0.472316
288 0.472772
289 0.47322
290 0.473661
291 0.474107
292 0.47455
293 0.474999
294 0.475444
295 0.475891
296 0.476344
297 0.476791
298 0.477233
299 0.47767
300 0.478099
301 0.478539
302 0.478967
303 0.479401
304 0.479833
305 0.480265
306 0.480692
307 0.481112
308 0.481538
309 0.481953
310 0.48237
311 0.48279
312 0.483206
313 0.483619
314 0.484026
315 0.484443
316 0.484846
317 0.485241
318 0.485654
319 0.486052
320 0.486464
321 0.486874
322 0.487268
323 0.487674
324 0.488072
325 0.488458
326 0.488845
327 0.489247
328 0.489634
329 0.49003
330 0.490412
331 0.490794
332 0.491187
333 0.491564
334 0.491944
335 0.492325
336 0.492704
337 0.493079
338 0.493454
339 0.493829
340 0.494206
341 0.494567
342 0.494938
343 0.495313
344 0.49569
345 0.49606
346 0.496427
347 0.4968
348 0.49717
349 0.497535
350 0.497906
351 0.498266
352 0.498629
353 0.498989
354 0.499336
355 0.499699
356 0.500054
357 0.500408
358 0.500763
359 0.501114
360 0.501471
361 0.501824
362 0.502182
363 0.502527
364 0.502872
365 0.503218
366 0.503567
367 0.503906
368 0.504251
369 0.504585
370 0.504918
371 0.505251
372 0.505587
373 0.505934
374 0.506273
375 0.506613
376 0.506935
377 0.507288
378 0.507617
379 0.507947
380 0.508267
381 0.508594
382 0.508912
383 0.509235
384 0.509557
385 0.509888
386 0.510212
387 0.510541
388 0.510866
389 0.51119
390 0.511502
391 0.511816
392 0.512132
393 0.512452
394 0.512763
395 0.513065
396 0.513388
397 0.513704
398 0.514018
399 0.514331
400 0.514636
401 0.514949
402 0.51526
403 0.515572
404 0.515885
405 0.516185
406 0.516494
407 0.516802
408 0.517106
409 0.517409
410 0.517723
411 0.518035
412 0.518332
413 0.518628
414 0.518914
415 0.519209
416 0.519492
417 0.519766
418 0.520057
419 0.520356
420 0.520654
421 0.520939
422 0.521221
423 0.52151
424 0.5218
425 0.52209
426 0.522377
427 0.522656
428 0.522947
429 0.523228
430 0.523504
431 0.523792
432 0.524079
433 0.524353
434 0.524627
435 0.524912
436 0.525182
437 0.525461
438 0.52574
439 0.526026
440 0.526297
441 0.526557
442 0.526829
443 0.527094
444 0.527366
445 0.527635
446 0.527908
447 0.528177
448 0.528449
449 0.528715
450 0.528983
451 0.529257
452 0.529526
453 0.52979
454 0.530042
455 0.530303
456 0.530566
457 0.530823
458 0.531085
459 0.531348
460 0.5316
461 0.531852
462 0.532111
463 0.532375
464 0.532636
465 0.53289
466 0.533146
467 0.533405
468 0.533663
469 0.533922
470 0.534181
471 0.53444
472 0.534696
473 0.534945
474 0.535197
475 0.53545
476 0.535707
477 0.535953
478 0.536196
479 0.536451
480 0.536691
481 0.536929
482 0.537169
483 0.53741
484 0.537654
485 0.537894
486 0.538139
487 0.53839
488 0.538634
489 0.538872
490 0.539132
491 0.539384
492 0.539633
493 0.539867
494 0.540107
495 0.540351
496 0.540595
497 0.540826
498 0.541069
499 0.541311
500 0.541545


==> data/recall_K200_lam20_numit150.dat <==
0 0
1 0.0133555
2 0.0246943
3 0.0349178
4 0.0442573
5 0.0529513
6 0.0610959
7 0.0687888
8 0.0760269
9 0.0828978
10 0.089428
11 0.0957308
12 0.101732
13 0.107407
14 0.112868
15 0.118184
16 0.123286
17 0.128212
18 0.133049
19 0.137695
20 0.142192
21 0.146559
22 0.150838
23 0.155041
24 0.159118
25 0.163074
26 0.166951
27 0.170721
28 0.174424
29 0.178042
30 0.181574
31 0.184996
32 0.188349
33 0.191624
34 0.194838
35 0.197984
36 0.201111
37 0.204175
38 0.207179
39 0.210097
40 0.212991
41 0.215813
42 0.218592
43 0.2213
44 0.224005
45 0.226619
46 0.229217
47 0.231773
48 0.234297
49 0.236778
50 0.239197
51 0.241587
52 0.243972
53 0.246269
54 0.248549
55 0.250787
56 0.252997
57 0.255182
58 0.257358
59 0.259464
60 0.261568
61 0.26364
62 0.265702
63 0.267736
64 0.269722
65 0.271695
66 0.273652
67 0.275567
68 0.277461
69 0.279316
70 0.281169
71 0.283002
72 0.284812
73 0.286606
74 0.288396
75 0.290133
76 0.291851
77 0.293584
78 0.295288
79 0.296955
80 0.298604
81 0.300236
82 0.301876
83 0.303466
84 0.305065
85 0.30665
86 0.308204
87 0.309763
88 0.311295
89 0.312808
90 0.314286
91 0.315754
92 0.31722
93 0.318669
94 0.320118
95 0.321544
96 0.32294
97 0.324327
98 0.325709
99 0.327097
100 0.328456
101 0.329809
102 0.331145
103 0.33247
104 0.333764
105 0.335055
106 0.336353
107 0.337631
108 0.338889
109 0.34016
110 0.341399
111 0.342627
112 0.343884
113 0.345115
114 0.346304
115 0.347481
116 0.348659
117 0.349846
118 0.351001
119 0.352157
120 0.353316
121 0.354438
122 0.355576
123 0.3567
124 0.357813
125 0.358925
126 0.360015
127 0.361094
128 0.362167
129 0.36323
130 0.364314
131 0.365416
132 0.366475
133 0.367519
134 0.36853
135 0.369556
136 0.370571
137 0.37159
138 0.372609
139 0.373609
140 0.37458
141 0.375567
142 0.376535
143 0.377516
144 0.378486
145 0.379443
146 0.380396
147 0.381326
148 0.382287
149 0.383228
150 0.384147
151 0.385066
152 0.385974
153 0.386865
154 0.387777
155 0.38867
156 0.38955
157 0.390441
158 0.391326
159 0.392212
160 0.393072
161 0.393936
162 0.394777
163 0.395637
164 0.396504
165 0.397336
166 0.398163
167 0.398994
168 0.399805
169 0.400622
170 0.401425
171 0.40223
172 0.403041
173 0.403823
174 0.40461
175 0.405392
176 0.406183
177 0.406962
178 0.407741
179 0.408506
180 0.409279
181 0.410027
182 0.410781
183 0.411535
184 0.412296
185 0.413044
186 0.413776
187 0.414516
188 0.415256
189 0.415989
190 0.416703
191 0.417419
192 0.418139
193 0.418849
194 0.419566
195 0.420269
196 0.420967
197 0.421666
198 0.422364
199 0.423063
200 0.423752
201 0.424427
202 0.425091
203 0.425753
204 0.426424
205 0.427114
206 0.427759
207 0.428421
208 0.429073
209 0.42974
210 0.430381
211 0.431029
212 0.43168
213 0.432339
214 0.432979
215 0.433621
216 0.434256
217 0.434874
218 0.435508
219 0.436139
220 0.436759
221 0.437375
222 0.437989
223 0.438601
224 0.439204
225 0.439811
226 0.440406
227 0.440994
228 0.441596
229 0.442192
230 0.442789
231 0.443384
232 0.443961
233 0.444537
234 0.445111
235 0.445675
236 0.446238
237 0.446812
238 0.447378
239 0.447947
240 0.448505
241 0.449058
242 0.449616
243 0.450164
244 0.450707
245 0.451251
246 0.451802
247 0.452352
248 0.452895
249 0.453447
250 0.453981
251 0.454512
252 0.455057
253 0.45558
254 0.456102
255 0.456627
256 0.457154
257 0.457673
258 0.458189
259 0.458698
260 0.45922
261 0.459732
262 0.46024
263 0.460745
264 0.461247
265 0.461751
266 0.462241
267 0.462751
268 0.463252
269 0.463746
270 0.464234
271 0.464728
272 0.465213
273 0.465715
274 0.466197
275 0.466672
276 0.467145
277 0.467623
278 0.468101
279 0.468572
280 0.469061
281 0.469527
282 0.469993
283 0.470465
284 0.470936
285 0.471394
286 0.471851
287 0.472316
288 0.472772
289 0.47322
290 0.473661
291 0.474107
292 0.47455
293 0.474999
294 0.475444
295 0.475891
296 0.476344
297 0.476791
298 0.477233
299 0.47767
300 0.478099
301 0.478539
302 0.478967
303 0.479401
304 0.479833
305 0.480265
306 0.480692
307 0.481112
308 0.481538
309 0.481953
310 0.48237
311 0.48279
312 0.483206
313 0.483619
314 0.484026
315 0.484443
316 0.484846
317 0.485241
318 0.485654
319 0.486052
320 0.486464
321 0.486874
322 0.487268
323 0.487674
324 0.488072
325 0.488458
326 0.488845
327 0.489247
328 0.489634
329 0.49003
330 0.490412
331 0.490794
332 0.491187
333 0.491564
334 0.491944
335 0.492325
336 0.492704
337 0.493079
338 0.493454
339 0.493829
340 0.494206
341 0.494567
342 0.494938
343 0.495313
344 0.49569
345 0.49606
346 0.496427
347 0.4968
348 0.49717
349 0.497535
350 0.497906
351 0.498266
352 0.498629
353 0.498989
354 0.499336
355 0.499699
356 0.500054
357 0.500408
358 0.500763
359 0.501114
360 0.501471
361 0.501824
362 0.502182
363 0.502527
364 0.502872
365 0.503218
366 0.503567
367 0.503906
368 0.504251
369 0.504585
370 0.504918
371 0.505251
372 0.505587
373 0.505934
374 0.506273
375 0.506613
376 0.506935
377 0.507288
378 0.507617
379 0.507947
380 0.508267
381 0.508594
382 0.508912
383 0.509235
384 0.509557
385 0.509888
386 0.510212
387 0.510541
388 0.510866
389 0.51119
390 0.511502
391 0.511816
392 0.512132
393 0.512452
394 0.512763
395 0.513065
396 0.513388
397 0.513704
398 0.514018
399 0.514331
400 0.514636
401 0.514949
402 0.51526
403 0.515572
404 0.515885
405 0.516185
406 0.516494
407 0.516802
408 0.517106
409 0.517409
410 0.517723
411 0.518035
412 0.518332
413 0.518628
414 0.518914
415 0.519209
416 0.519492
417 0.519766
418 0.520057
419 0.520356
420 0.520654
421 0.520939
422 0.521221
423 0.52151
424 0.5218
425 0.52209
426 0.522377
427 0.522656
428 0.522947
429 0.523228
430 0.523504
431 0.523792
432 0.524079
433 0.524353
434 0.524627
435 0.524912
436 0.525182
437 0.525461
438 0.52574
439 0.526026
440 0.526297
441 0.526557
442 0.526829
443 0.527094
444 0.527366
445 0.527635
446 0.527908
447 0.528177
448 0.528449
449 0.528715
450 0.528983
451 0.529257
452 0.529526
453 0.52979
454 0.530042
455 0.530303
456 0.530566
457 0.530823
458 0.531085
459 0.531348
460 0.5316
461 0.531852
462 0.532111
463 0.532375
464 0.532636
465 0.53289
466 0.533146
467 0.533405
468 0.533663
469 0.533922
470 0.534181
471 0.53444
472 0.534696
473 0.534945
474 0.535197
475 0.53545
476 0.535707
477 0.535953
478 0.536196
479 0.536451
480 0.536691
481 0.536929
482 0.537169
483 0.53741
484 0.537654
485 0.537894
486 0.538139
487 0.53839
488 0.538634
489 0.538872
490 0.539132
491 0.539384
492 0.539633
493 0.539867
494 0.540107
495 0.540351
496 0.540595
497 0.540826
498 0.541069
499 0.541311
500 0.541545


==> data/recall_K500_lam50_numit150.dat <==
0 0
1 0.0107868
2 0.0196784
3 0.0274299
4 0.0344861
5 0.0408629
6 0.0468607
7 0.0525108
8 0.0578124
9 0.062777
10 0.0674699
11 0.0719328
12 0.0760683
13 0.0799608
14 0.083701
15 0.0872477
16 0.0906466
17 0.0938949
18 0.0970029
19 0.100022
20 0.102911
21 0.105717
22 0.108417
23 0.110999
24 0.113558
25 0.115998
26 0.118404
27 0.120738
28 0.122978
29 0.12517
30 0.127321
31 0.12941
32 0.131459
33 0.133474
34 0.135411
35 0.137347
36 0.13921
37 0.141024
38 0.142819
39 0.144581
40 0.14629
41 0.148017
42 0.149668
43 0.151307
44 0.152928
45 0.154507
46 0.156053
47 0.157567
48 0.159054
49 0.160529
50 0.161988
51 0.163415
52 0.164815
53 0.166195
54 0.16754
55 0.168898
56 0.170215
57 0.171519
58 0.172811
59 0.174087
60 0.175372
61 0.176631
62 0.177855
63 0.179064
64 0.180266
65 0.181453
66 0.182639
67 0.183803
68 0.184935
69 0.186061
70 0.187191
71 0.18829
72 0.189393
73 0.190487
74 0.191543
75 0.192616
76 0.19368
77 0.194694
78 0.195705
79 0.19671
80 0.197692
81 0.198668
82 0.199642
83 0.200605
84 0.201563
85 0.202513
86 0.203441
87 0.204378
88 0.205279
89 0.206205
90 0.207108
91 0.207998
92 0.208871
93 0.209759
94 0.210618
95 0.211477
96 0.212318
97 0.213154
98 0.213977
99 0.214816
100 0.215635
101 0.216453
102 0.217258
103 0.218051
104 0.218862
105 0.219657
106 0.220428
107 0.221181
108 0.221937
109 0.222684
110 0.223454
111 0.224208
112 0.22494
113 0.225669
114 0.226392
115 0.227136
116 0.227869
117 0.228585
118 0.22929
119 0.229989
120 0.230681
121 0.231369
122 0.232054
123 0.232745
124 0.233399
125 0.234064
126 0.234718
127 0.235364
128 0.236019
129 0.23667
130 0.237311
131 0.237947
132 0.238562
133 0.2392
134 0.239835
135 0.240454
136 0.241074
137 0.24169
138 0.242291
139 0.242906
140 0.24351
141 0.244108
142 0.244693
143 0.245283
144 0.245874
145 0.246445
146 0.247014
147 0.247575
148 0.248154
149 0.248718
150 0.249282
151 0.249847
152 0.250406
153 0.250956
154 0.251496
155 0.252047
156 0.252576
157 0.253105
158 0.253639
159 0.254163
160 0.254683
161 0.255198
162 0.255724
163 0.256237
164 0.256751
165 0.257253
166 0.257754
167 0.258267
168 0.258781
169 0.259276
170 0.259769
171 0.260269
172 0.260755
173 0.261238
174 0.261714
175 0.262199
176 0.262675
177 0.263161
178 0.263633
179 0.264109
180 0.264575
181 0.265034
182 0.265504
183 0.265965
184 0.266437
185 0.266897
186 0.267353
187 0.267813
188 0.268276
189 0.268735
190 0.269188
191 0.269643
192 0.27009
193 0.270538
194 0.270981
195 0.271419
196 0.27186
197 0.2723
198 0.272741
199 0.273166
200 0.273585
201 0.274007
202 0.274423
203 0.27485
204 0.27528
205 0.275688
206 0.276108
207 0.276531
208 0.276943
209 0.277374
210 0.277784
211 0.278202
212 0.278616
213 0.279013
214 0.279433
215 0.279831
216 0.280231
217 0.280628
218 0.281023
219 0.281417
220 0.281807
221 0.2822
222 0.282584
223 0.282957
224 0.283346
225 0.283725
226 0.284095
227 0.28447
228 0.284861
229 0.285243
230 0.285615
231 0.285979
232 0.286345
233 0.286699
234 0.287062
235 0.287417
236 0.287778
237 0.288143
238 0.288498
239 0.28886
240 0.289211
241 0.289569
242 0.289917
243 0.290253
244 0.290609
245 0.290955
246 0.291292
247 0.291632
248 0.291981
249 0.292313
250 0.292641
251 0.292975
252 0.293307
253 0.29364
254 0.293963
255 0.294287
256 0.294616
257 0.294944
258 0.295282
259 0.295605
260 0.295932
261 0.296261
262 0.296589
263 0.296912
264 0.297233
265 0.297551
266 0.297864
267 0.298165
268 0.298473
269 0.298785
270 0.299091
271 0.299406
272 0.299725
273 0.300032
274 0.300344
275 0.300643
276 0.300951
277 0.301257
278 0.301558
279 0.301853
280 0.302157
281 0.302456
282 0.302752
283 0.303058
284 0.303346
285 0.303638
286 0.303925
287 0.304225
288 0.30452
289 0.304804
290 0.305093
291 0.305386
292 0.305677
293 0.305958
294 0.306247
295 0.306539
296 0.306823
297 0.307092
298 0.307378
299 0.307662
300 0.307941
301 0.308224
302 0.308504
303 0.308771
304 0.309048
305 0.309317
306 0.309591
307 0.309864
308 0.310138
309 0.310416
310 0.310681
311 0.310957
312 0.311221
313 0.311496
314 0.31177
315 0.312045
316 0.312309
317 0.312571
318 0.312829
319 0.313083
320 0.313333
321 0.313585
322 0.31385
323 0.314112
324 0.314373
325 0.314629
326 0.314883
327 0.315137
328 0.315399
329 0.315651
330 0.315907
331 0.316155
332 0.316407
333 0.316664
334 0.316909
335 0.317144
336 0.317389
337 0.317632
338 0.317872
339 0.318111
340 0.31836
341 0.3186
342 0.318838
343 0.319085
344 0.31933
345 0.319572
346 0.319808
347 0.320054
348 0.320288
349 0.320529
350 0.320759
351 0.320997
352 0.32123
353 0.321461
354 0.321688
355 0.321921
356 0.322158
357 0.322384
358 0.322604
359 0.322831
360 0.32306
361 0.323288
362 0.323518
363 0.323738
364 0.323966
365 0.324188
366 0.324415
367 0.324634
368 0.32486
369 0.325079
370 0.325301
371 0.325512
372 0.325726
373 0.325938
374 0.326155
375 0.326376
376 0.326588
377 0.3268
378 0.327015
379 0.327233
380 0.327449
381 0.327663
382 0.327874
383 0.328081
384 0.3283
385 0.328524
386 0.328745
387 0.328969
388 0.329201
389 0.329429
390 0.329652
391 0.32988
392 0.330092
393 0.330293
394 0.330516
395 0.330719
396 0.330942
397 0.331154
398 0.331366
399 0.33158
400 0.33179
401 0.332008
402 0.33222
403 0.332422
404 0.332626
405 0.332825
406 0.333025
407 0.333222
408 0.333418
409 0.333618
410 0.333825
411 0.334022
412 0.334228
413 0.334419
414 0.334609
415 0.334801
416 0.334991
417 0.335189
418 0.335378
419 0.335573
420 0.335759
421 0.335951
422 0.336144
423 0.336332
424 0.336515
425 0.336701
426 0.336888
427 0.337077
428 0.337268
429 0.337449
430 0.337633
431 0.337817
432 0.338001
433 0.33819
434 0.338369
435 0.338551
436 0.338738
437 0.338918
438 0.339098
439 0.339276
440 0.339455
441 0.339635
442 0.33981
443 0.339986
444 0.340165
445 0.340346
446 0.340527
447 0.340704
448 0.340886
449 0.341054
450 0.341224
451 0.341399
452 0.34157
453 0.341748
454 0.341918
455 0.342097
456 0.342272
457 0.34244
458 0.342612
459 0.342787
460 0.342965
461 0.343138
462 0.343312
463 0.343488
464 0.343664
465 0.343841
466 0.344017
467 0.34419
468 0.344363
469 0.344545
470 0.34472
471 0.344889
472 0.345059
473 0.345226
474 0.345395
475 0.345573
476 0.345733
477 0.345901
478 0.346069
479 0.346241
480 0.346407
481 0.346565
482 0.346734
483 0.346902
484 0.347078
485 0.347266
486 0.347454
487 0.347641
488 0.347824
489 0.348018
490 0.348206
491 0.34839
492 0.348568
493 0.348745
494 0.348917
495 0.349086
496 0.349254
497 0.349419
498 0.34958
499 0.349745
500 0.349909


==> data/recall_K60_lam0_numit150.dat <==
0 0
1 0.0159071
2 0.0293706
3 0.0416758
4 0.0532018
5 0.0639579
6 0.0740328
7 0.0835672
8 0.0924803
9 0.10103
10 0.109125
11 0.116858
12 0.12429
13 0.131462
14 0.138391
15 0.145086
16 0.151521
17 0.157815
18 0.163871
19 0.169814
20 0.175523
21 0.181126
22 0.186558
23 0.191867
24 0.196993
25 0.202006
26 0.206894
27 0.211734
28 0.216504
29 0.221096
30 0.225618
31 0.230048
32 0.234459
33 0.238738
34 0.242859
35 0.246914
36 0.250964
37 0.254899
38 0.258753
39 0.26252
40 0.266269
41 0.269923
42 0.273496
43 0.277026
44 0.280505
45 0.283946
46 0.287289
47 0.290604
48 0.293882
49 0.297084
50 0.300244
51 0.303346
52 0.306455
53 0.309466
54 0.312413
55 0.315372
56 0.318292
57 0.321148
58 0.324001
59 0.326805
60 0.329534
61 0.332282
62 0.334959
63 0.33765
64 0.340306
65 0.342937
66 0.345544
67 0.348077
68 0.350617
69 0.353099
70 0.355562
71 0.358001
72 0.360414
73 0.362823
74 0.365184
75 0.367496
76 0.369816
77 0.372123
78 0.374372
79 0.376601
80 0.378836
81 0.381046
82 0.383224
83 0.385406
84 0.387512
85 0.389647
86 0.391739
87 0.393805
88 0.395866
89 0.397922
90 0.399911
91 0.401912
92 0.403923
93 0.405889
94 0.40784
95 0.409754
96 0.411659
97 0.413556
98 0.415453
99 0.417318
100 0.419163
101 0.421006
102 0.422823
103 0.42461
104 0.426379
105 0.428124
106 0.429881
107 0.431661
108 0.433409
109 0.435095
110 0.436795
111 0.438495
112 0.44018
113 0.441868
114 0.443508
115 0.445149
116 0.446766
117 0.448378
118 0.449992
119 0.451565
120 0.453141
121 0.454681
122 0.456243
123 0.457781
124 0.459324
125 0.460861
126 0.462372
127 0.463878
128 0.46537
129 0.466853
130 0.468314
131 0.469756
132 0.471189
133 0.472596
134 0.474006
135 0.475421
136 0.47682
137 0.478212
138 0.479614
139 0.480997
140 0.482347
141 0.48369
142 0.485031
143 0.486384
144 0.487694
145 0.489012
146 0.490307
147 0.49161
148 0.492931
149 0.494199
150 0.495484
151 0.496779
152 0.498047
153 0.499293
154 0.500505
155 0.501743
156 0.502941
157 0.50415
158 0.505391
159 0.506602
160 0.507807
161 0.50902
162 0.510224
163 0.511405
164 0.512591
165 0.513746
166 0.514894
167 0.51604
168 0.517177
169 0.518313
170 0.519429
171 0.520541
172 0.521669
173 0.522794
174 0.523904
175 0.525001
176 0.526095
177 0.527172
178 0.528244
179 0.529306
180 0.530385
181 0.531421
182 0.532472
183 0.533534
184 0.534579
185 0.535622
186 0.536657
187 0.53769
188 0.538724
189 0.539728
190 0.540732
191 0.541757
192 0.542743
193 0.543758
194 0.544769
195 0.545762
196 0.546725
197 0.547692
198 0.548663
199 0.549611
200 0.550592
201 0.551553
202 0.552488
203 0.553433
204 0.554353
205 0.555278
206 0.556219
207 0.557134
208 0.558047
209 0.558961
210 0.559869
211 0.560762
212 0.561662
213 0.562551
214 0.563421
215 0.564293
216 0.565192
217 0.566055
218 0.56692
219 0.567787
220 0.568653
221 0.569506
222 0.570372
223 0.571219
224 0.572053
225 0.572905
226 0.573725
227 0.574555
228 0.57539
229 0.576227
230 0.577051
231 0.577861
232 0.57866
233 0.579451
234 0.580278
235 0.581074
236 0.581872
237 0.582675
238 0.583471
239 0.584256
240 0.585053
241 0.585843
242 0.586637
243 0.587413
244 0.588206
245 0.588979
246 0.589743
247 0.590515
248 0.591274
249 0.592016
250 0.592762
251 0.593525
252 0.594282
253 0.595038
254 0.595764
255 0.596493
256 0.597219
257 0.597944
258 0.598677
259 0.599397
260 0.600118
261 0.600824
262 0.601528
263 0.602247
264 0.602958
265 0.603657
266 0.604375
267 0.605064
268 0.60575
269 0.606436
270 0.607128
271 0.607817
272 0.608505
273 0.60918
274 0.609866
275 0.610542
276 0.61122
277 0.611889
278 0.612568
279 0.613221
280 0.613885
281 0.614542
282 0.615225
283 0.615878
284 0.616526
285 0.617168
286 0.617806
287 0.618453
288 0.619093
289 0.619733
290 0.62037
291 0.620995
292 0.62162
293 0.622235
294 0.622871
295 0.623495
296 0.62411
297 0.624722
298 0.625334
299 0.625952
300 0.626559
301 0.627154
302 0.627756
303 0.628368
304 0.628977
305 0.629577
306 0.630176
307 0.630759
308 0.631355
309 0.631947
310 0.632538
311 0.633115
312 0.633685
313 0.63426
314 0.634855
315 0.635436
316 0.636003
317 0.636576
318 0.637149
319 0.637726
320 0.638308
321 0.638867
322 0.639444
323 0.639999
324 0.640555
325 0.641106
326 0.641657
327 0.642233
328 0.642792
329 0.643357
330 0.643911
331 0.644453
332 0.644997
333 0.64554
334 0.646078
335 0.646619
336 0.647154
337 0.647682
338 0.648213
339 0.648736
340 0.649251
341 0.649773
342 0.650294
343 0.650813
344 0.651336
345 0.651844
346 0.652362
347 0.652876
348 0.653379
349 0.653896
350 0.654402
351 0.654905
352 0.65542
353 0.655924
354 0.656439
355 0.65693
356 0.657421
357 0.657924
358 0.65841
359 0.658915
360 0.659417
361 0.659905
362 0.66039
363 0.660874
364 0.66136
365 0.661854
366 0.662348
367 0.662833
368 0.663306
369 0.663784
370 0.664276
371 0.664751
372 0.665216
373 0.665682
374 0.66615
375 0.666619
376 0.66708
377 0.667537
378 0.667999
379 0.668466
380 0.668923
381 0.669376
382 0.669828
383 0.670275
384 0.670732
385 0.671183
386 0.671622
387 0.672072
388 0.672525
389 0.672978
390 0.673434
391 0.673868
392 0.6743
393 0.674724
394 0.675169
395 0.67561
396 0.676052
397 0.676487
398 0.676929
399 0.677366
400 0.677799
401 0.678233
402 0.678658
403 0.679074
404 0.679495
405 0.679923
406 0.680342
407 0.680749
408 0.681164
409 0.681583
410 0.682006
411 0.682428
412 0.682844
413 0.683262
414 0.683655
415 0.684065
416 0.684471
417 0.684871
418 0.685277
419 0.685672
420 0.686072
421 0.686474
422 0.686878
423 0.687276
424 0.687678
425 0.688088
426 0.688486
427 0.688886
428 0.689283
429 0.689671
430 0.690067
431 0.69047
432 0.690852
433 0.691239
434 0.691621
435 0.692012
436 0.692411
437 0.69281
438 0.693188
439 0.69358
440 0.693961
441 0.694353
442 0.694727
443 0.695112
444 0.695498
445 0.695853
446 0.696244
447 0.69662
448 0.696989
449 0.697357
450 0.697737
451 0.698111
452 0.698483
453 0.698845
454 0.699215
455 0.699575
456 0.699944
457 0.700311
458 0.700681
459 0.701038
460 0.701411
461 0.701755
462 0.702111
463 0.702465
464 0.70282
465 0.703178
466 0.703544
467 0.703898
468 0.704256
469 0.704612
470 0.704951
471 0.705279
472 0.705625
473 0.705977
474 0.706335
475 0.706682
476 0.707022
477 0.707374
478 0.707705
479 0.708048
480 0.708384
481 0.708733
482 0.709062
483 0.7094
484 0.709733
485 0.710068
486 0.710408
487 0.710741
488 0.711087
489 0.711424
490 0.711765
491 0.712096
492 0.71242
493 0.712744
494 0.713061
495 0.713388
496 0.713703
497 0.714033
498 0.714356
499 0.71469
500 0.715005


==> data/scaling_netflix.dat <==
0.01	1.2196	2.13598	3.76325	
0.1	11.9051	22.2391	34.0913	
0.2	24.6604	44.9399	65.648	
0.3	37.1313	68.3155	97.4328	
0.4	49.0979	86.9987	130.378	
0.5	60.186	106.222	147.465	
0.6	69.3721	127.739	172.029	
0.7	76.3865	137.72	212.76	
1	103.317	195.587	279.001	


==> data/scaling_netflix_threads.dat <==
1	233.077
2	154.275
3	120.316
4	104.045
5	95.0005
6	88.4798
7	81.5944
8	77.3066
9	75.3539
10	72.5659
11	70.8334
12	71.1014

